Explicit stabilized multirate method for stiff differential equations

Stabilized Runge-Kutta methods are especially efficient for the numerical solution of large systems of stiff nonlinear differential equations because they are fully explicit. For semi-discrete parabolic problems, for instance, stabilized Runge-Kutta methods overcome the stringent stability condition of standard methods without sacrificing explicitness. However, when stiffness is only induced by a few components, as in the presence of spatially local mesh refinement, their efficiency deteriorates. To remove the crippling effect of a few severely stiff components on the entire system of differential equations, we derive a modified equation, whose stiffness solely depend on the remaining mildly stiff components. By applying stabilized Runge-Kutta methods to this modified equation, we then devise an explicit multirate Runge-Kutta-Chebyshev (mRKC) method whose stability conditions are independent of a few severely stiff components. Stability of the mRKC method is proved for a model problem, whereas its efficiency and usefulness are demonstrated through a series of numerical experiments.

==> Corrections V02 (copia)/data/heat_eq/sol_mrkc.csv <==
k, time, errpar, totprierr, locprierr, errh1, totprijumps, errl2, errlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rkc_step_inc_sub, rkc_step_no_sub, full_force_inc_sub, full_force_no_sub, full_force_diff_inc_sub, full_force_diff_no_sub, full_force_no_loc_diff_inc_sub, full_force_no_loc_diff_no_sub, loc_force_inc_sub, loc_force_no_sub, loc_force_loc_diff_inc_sub, loc_force_loc_diff_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
2, 5.0000000000000000e-01, 3.7667052768659159e-01, 1.0194974929430514e+00, 5.7574659206308976e-01, 7.5074135952411036e-01, 2.6875613341894095e-01, 3.2040359743912596e-02, 9.4303168297847878e-02, 3.5355339059327379e-01, 1.2500000000000000e-01, 152, 136, 8.9473684210526316e-01, 14, 5, 6.6065601836521747e-04, 2.1419000000000001e-02, 9.8999999999999886e-05, 4.6896795438114598e-310, 3.9525251667299724e-323, 4.6896795438114598e-310, 3.9525251667299724e-323, 4.6896795438114598e-310, 3.9525251667299724e-323, 4.6896795438114598e-310, 3.9525251667299724e-323, 4.6896795438114598e-310, 3.9525251667299724e-323, 7.6499999999999995e-04, 4.7800000000000013e-04
3, 5.0000000000000000e-01, 1.8339798305736815e-01, 5.1588503693341536e-01, 2.1988385274621866e-01, 3.9147759448945696e-01, 1.2440744244395845e-01, 1.0748350658856003e-02, 3.8903467344997028e-02, 1.7677669529663689e-01, 6.2500000000000000e-02, 608, 528, 8.6842105263157898e-01, 22, 5, 1.4641849103234108e-04, 2.1641100000000005e-01, 4.8700000000000013e-04, 4.6440494928958833e-310, 3.9525251667299724e-323, 4.6440494928958833e-310, 3.9525251667299724e-323, 4.6440494928958833e-310, 3.9525251667299724e-323, 4.6440494928958833e-310, 3.9525251667299724e-323, 4.6440494928958833e-310, 3.9525251667299724e-323, 2.2429999999999998e-03, 9.2800000000000055e-04
4, 5.0000000000000000e-01, 8.8967844082580141e-02, 2.5271960043149472e-01, 8.4026086152106549e-02, 1.9730591859238164e-01, 5.5413681839113077e-02, 3.8974826144591449e-03, 1.2768945893154721e-02, 8.8388347648318447e-02, 3.1250000000000000e-02, 2432, 2080, 8.5526315789473684e-01, 31, 5, 3.5727272954871228e-05, 1.7773710000000000e+00, 4.1450000000000254e-03, 4.6743050189624936e-310, 3.9525251667299724e-323, 4.6743050189624936e-310, 3.9525251667299724e-323, 4.6743050189624936e-310, 3.9525251667299724e-323, 4.6743050189624936e-310, 3.9525251667299724e-323, 4.6743050189624936e-310, 3.9525251667299724e-323, 4.9150000000000001e-03, 1.6129999999999994e-03
5, 5.0000000000000000e-01, 4.3504874725783856e-02, 1.2367944445551968e-01, 3.3926702141207785e-02, 9.8391534410377179e-02, 2.5287910045142501e-02, 1.6667868991000303e-03, 4.0750095935176700e-03, 4.4194173824159223e-02, 1.5625000000000000e-02, 9728, 8256, 8.4868421052631582e-01, 43, 5, 8.8325811458158177e-06, 4.4991428999999997e+01, 1.2490700000000039e-01, 4.6698832698401598e-310, 3.9525251667299724e-323, 4.6698832698401598e-310, 3.9525251667299724e-323, 4.6698832698401598e-310, 3.9525251667299724e-323, 4.6698832698401598e-310, 3.9525251667299724e-323, 4.6698832698401598e-310, 3.9525251667299724e-323, 5.0452999999999998e-02, 2.2830999999999990e-02


==> Corrections V02 (copia)/data/heat_eq/sol_rkc.csv <==
k, time, errpar, totprierr, locprierr, errh1, totprijumps, errl2, errlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rkc_step_inc_sub, rkc_step_no_sub, full_force_inc_sub, full_force_no_sub, full_force_diff_inc_sub, full_force_diff_no_sub, full_force_no_loc_diff_inc_sub, full_force_no_loc_diff_no_sub, loc_force_inc_sub, loc_force_no_sub, loc_force_loc_diff_inc_sub, loc_force_loc_diff_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
2, 5.0000000000000000e-01, 3.7663463109280193e-01, 1.0194165346297535e+00, 1.0194165346297537e+00, 7.5067903081955445e-01, 2.6873750381019906e-01, 3.2028534285942649e-02, 9.4282996401833463e-02, 3.5355339059327379e-01, 1.2500000000000000e-01, 152, 152, 1.0000000000000000e+00, 62, 0, 0, 8.0392999999999992e-02, 3.2000000000000041e-04, 4.6579451560089304e-310, 3.9525251667299724e-323, 4.6579451560089304e-310, 3.9525251667299724e-323, 4.6579451560089304e-310, 3.9525251667299724e-323, 4.6579451560089304e-310, 3.9525251667299724e-323, 4.6579451560089304e-310, 3.9525251667299724e-323, 5.5599999999999996e-04, 3.2599999999999985e-04
3, 5.0000000000000000e-01, 1.8339723608052941e-01, 5.1588485541984874e-01, 5.1588485541984863e-01, 3.9147685910646340e-01, 1.2440799631338539e-01, 1.0748264101776936e-02, 3.8904547324747712e-02, 1.7677669529663689e-01, 6.2500000000000000e-02, 608, 608, 1.0000000000000000e+00, 87, 0, 0, 7.4404099999999995e-01, 2.5450000000000039e-03, 4.6610856497163541e-310, 3.9525251667299724e-323, 4.6610856497163541e-310, 3.9525251667299724e-323, 4.6610856497163541e-310, 3.9525251667299724e-323, 4.6610856497163541e-310, 3.9525251667299724e-323, 4.6610856497163541e-310, 3.9525251667299724e-323, 1.5499999999999999e-03, 6.5200000000000002e-04
4, 5.0000000000000000e-01, 8.8967679295045204e-02, 2.5272059348429154e-01, 2.5272059348429143e-01, 1.9730625274122329e-01, 5.5414340743068238e-02, 3.8977314661706440e-03, 1.2769503237023389e-02, 8.8388347648318447e-02, 3.1250000000000000e-02, 2432, 2432, 1.0000000000000000e+00, 123, 0, 0, 6.4601239999999995e+00, 3.8032000000000177e-02, 4.6602696649801109e-310, 3.9525251667299724e-323, 4.6602696649801109e-310, 3.9525251667299724e-323, 4.6602696649801109e-310, 3.9525251667299724e-323, 4.6602696649801109e-310, 3.9525251667299724e-323, 4.6602696649801109e-310, 3.9525251667299724e-323, 3.2209999999999999e-03, 1.1699999999999996e-03
5, 5.0000000000000000e-01, 4.3504824830688037e-02, 1.2367949637035823e-01, 1.2367949637035820e-01, 9.8391592120743498e-02, 2.5287904249614728e-02, 1.6668787080288243e-03, 4.0751328484788241e-03, 4.4194173824159223e-02, 1.5625000000000000e-02, 9728, 9728, 1.0000000000000000e+00, 173, 0, 0, 1.5226212400000003e+02, 3.5256499999999988e+00, 4.6700528320314852e-310, 3.9525251667299724e-323, 4.6700528320314852e-310, 3.9525251667299724e-323, 4.6700528320314852e-310, 3.9525251667299724e-323, 4.6700528320314852e-310, 3.9525251667299724e-323, 4.6700528320314852e-310, 3.9525251667299724e-323, 2.6742999999999999e-02, 1.2180000000000000e-02


==> Corrections V02 (copia)/data/integrodifferential/IE_LU_N_100.csv <==
dt,err,cpu
0.25,0.04876577049258912,0.015597
0.125,0.025152999556986355,0.019693
0.0625,0.012779097722279364,0.036988
0.03125,0.006448504112892661,0.06141100000000001
0.015625,0.0032437320046920792,0.118403
0.0078125,0.0016287675976365268,0.188255
0.00390625,0.0008168784572724075,0.323581
0.001953125,0.00040934494002109467,0.6825100000000001
0.0009765625,0.00020499887260960747,1.146014
0.00048828125,0.0001026128193705178,1.997505
0.000244140625,5.134836745623872e-05,4.028505


==> Corrections V02 (copia)/data/integrodifferential/IE_LU_N_3200.csv <==
dt,err,cpu
0.25,0.04876503577962654,16.849499
0.125,0.025152578940759174,31.275645
0.0625,0.01277886708149889,63.162986
0.03125,0.006448381319523522,118.445414
0.015625,0.0032436687347965343,242.328704
0.0078125,0.0016287353636381674,450.435337
0.00390625,0.0008168626400467671,892.9024840000001
0.001953125,0.00040933717003965864,1749.886235
0.0009765625,0.00020499508609539419,3399.400239
0.00048828125,0.00010261113597631599,6305.614929
0.000244140625,5.134774111970053e-05,12357.638855


==> Corrections V02 (copia)/data/integrodifferential/IE_QR_N_100.csv <==
dt,err,cpu
0.25,0.04876577049258912,0.021518
0.125,0.025152999556986466,0.027819
0.0625,0.012779097722279364,0.041571
0.03125,0.006448504112892661,0.07727500000000001
0.015625,0.003243732004691968,0.144063
0.0078125,0.0016287675976365268,0.239614
0.00390625,0.0008168784572724075,0.432085
0.001953125,0.00040934494002098365,0.740588
0.0009765625,0.00020499887260960747,1.427887
0.00048828125,0.00010261281937029576,2.494724
0.000244140625,5.13483674561277e-05,4.971617


==> Corrections V02 (copia)/data/integrodifferential/IE_QR_N_3200.csv <==
dt,err,cpu
0.25,0.04876503577962632,72.441448
0.125,0.025152578940748516,145.373153
0.0625,0.012778867081497891,299.282364
0.03125,0.006448381319523411,559.518162
0.015625,0.0032436687347963122,1098.245771
0.0078125,0.0016287353636381674,2151.257294
0.00390625,0.0008168626400467671,4419.244592999999
0.001953125,0.00040933717003976966,8571.700488
0.0009765625,0.0002049950860955052,16747.391642
0.00048828125,0.00010261113597620497,33062.33651
0.000244140625,5.134774111981155e-05,65699.414665


==> Corrections V02 (copia)/data/integrodifferential/RKC1_N_100.csv <==
dt,err,cpu
0.25,0.15277180425410108,0.108979
0.125,0.017680266382483323,0.152101
0.0625,0.012918109223202245,0.224143
0.03125,0.0042672542886009746,0.273989
0.015625,0.0021977866892495257,0.410495
0.0078125,0.0010890939504710762,0.5574939999999999
0.00390625,0.0005448019109146607,0.966313
0.001953125,0.0002733152624248003,1.379344
0.0009765625,0.00013747865473312526,2.236181
0.00048828125,6.915987140443391e-05,3.76399
0.000244140625,3.497562788379316e-05,6.547204


==> Corrections V02 (copia)/data/integrodifferential/RKC2_N_100.csv <==
dt,err,cpu
0.25,0.1262523398061307,0.177682
0.125,0.013402501772448394,0.245127
0.0625,0.0026874174980247023,0.297047
0.03125,0.0008161344141369709,0.427947
0.015625,0.0001449454576081255,0.618807
0.0078125,3.9707583942338864e-05,0.9159959999999999
0.00390625,1.3646065238570593e-05,1.352686
0.001953125,4.782536955016958e-06,2.274759
0.0009765625,1.727636420034706e-06,3.194444
0.00048828125,6.241752963376257e-07,5.447245
0.000244140625,2.229009969934026e-07,9.822218999999999


==> Corrections V02 (copia)/data/integrodifferential/mRKC_N_100.csv <==
dt,err,cpu
0.25,0.05530774860605092,0.016466
0.125,0.01700432281671771,0.019398
0.0625,0.006954845065042292,0.036933
0.03125,0.0031703320622197273,0.069675
0.015625,0.0015776741388171533,0.121304
0.0078125,0.0007873264007748348,0.226196
0.00390625,0.0003934846918236534,0.380449
0.001953125,0.00019674661318902498,0.6176630000000001
0.0009765625,9.838820987628782e-05,1.168283
0.00048828125,4.9204743394759554e-05,2.266376
0.000244140625,2.4609061595626258e-05,4.409745999999999


==> Corrections V02 (copia)/data/integrodifferential/mRKC_N_3200.csv <==
dt,err,cpu
0.25,0.0552770182199217,10.995516
0.125,0.016930491919949886,16.869321
0.0625,0.006943263983273051,26.566887
0.03125,0.0031732211265370625,51.254362
0.015625,0.0015778318480542675,93.70222100000001
0.0078125,0.0007872450328317848,175.868074
0.00390625,0.00039344147166708865,345.907759
0.001953125,0.0001967131827891322,636.983392
0.0009765625,9.836832782117444e-05,1165.587593
0.00048828125,4.919214579290898e-05,2279.90032
0.000244140625,2.460013970639885e-05,4458.612676


==> Corrections V02 (copia)/data/integrodifferential/mRKC_PAR_N_100.csv <==
dt,err,cpu
0.25,0.11495937193114703,0.01166
0.125,0.016111753463704415,0.019543
0.0625,0.009894377808659427,0.032731
0.03125,0.004277917910955886,0.053172
0.015625,0.0021370134535514396,0.096124
0.0078125,0.0010692759485793069,0.184346
0.00390625,0.0005350224920404045,0.34956
0.001953125,0.0002684478468114593,0.514319
0.0009765625,0.00013507442113225299,0.868027
0.00048828125,6.797293004390248e-05,1.64534
0.000244140625,3.439615283518105e-05,3.205015


==> Corrections V02 (copia)/data/integrodifferential/mRKC_PAR_N_3200.csv <==
dt,err,cpu
0.25,0.11497773269341682,7.112971
0.125,0.01616102905822492,10.884832
0.0625,0.009977835083264996,19.888919
0.03125,0.0042873333686566095,37.54003
0.015625,0.0021330582049714497,68.104531
0.0078125,0.0010666158228691547,133.78657
0.00390625,0.0005325623408994895,249.001998
0.001953125,0.00026612434744277547,441.21598
0.0009765625,0.00013301921260777672,784.1420360000001
0.00048828125,6.649797464808316e-05,1558.256921
0.000244140625,3.3247089169297084e-05,3073.07413


==> Corrections V02 (copia)/data/narrow_channel/IE_k_13.csv <==
time, errpar, totprierr, locprierr, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf,  lochmax, dt, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1.0000000000000001e-01, 0.0000000000000000e+00, 4.5113412892746528e-02, 4.5113412892746528e-02, 4.5113412892746528e-02, 1.9922245945861367e-02, 2.5974662449457408e-02, 1.0000000000000000e+00, 1.0000000000000000e+00, 1.0000000000000000e+00, 2.7765315896724307e-01, 1.0000000000000001e-01, 10574, 4.3703199999999998e-01, 4.3703199999999998e-01, 5.5953900000000001e-01, 5.5953900000000001e-01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2794299910203937e-02, 1.2794299910203935e-02, 1.1931078093765901e-02, 3.6662095138459525e-03, 5.7358794472204509e-03, 2.6446853227733114e-01, 1.8402591373527180e-01, 2.2082594753181362e-01, 2.7765315896724307e-01, 5.0000000000000003e-02, 10574, 4.0732299999999999e-01, 8.2908500000000007e-01, 4.1828200000000004e-01, 9.7139700000000007e-01
1.0000000000000001e-01, 0.0000000000000000e+00, 7.8514209381157374e-03, 7.8514209381157340e-03, 6.8304940263720611e-03, 2.0666424409389733e-03, 3.2101655672068033e-03, 1.5140716670252827e-01, 1.0373541449869994e-01, 1.2358834589104974e-01, 2.7765315896724307e-01, 2.4999999999999994e-02, 10574, 3.7975800000000004e-01, 1.4002340000000000e+00, 3.9007700000000001e-01, 1.5719520000000000e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 4.8888617383485208e-03, 4.8888617383485173e-03, 3.7733672492124594e-03, 1.1243081104073357e-03, 1.7501417338957465e-03, 8.3641804227566049e-02, 5.6434807273368630e-02, 6.7378805684241164e-02, 2.7765315896724307e-01, 1.2500000000000011e-02, 10574, 3.6689200000000000e-01, 1.1251990000000001e+00, 3.7873899999999994e-01, 1.3369759999999999e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 3.1702152572446744e-03, 3.1702152572446744e-03, 1.9993782763322700e-03, 5.9001203764732298e-04, 9.2044724359583580e-04, 4.4318931956791416e-02, 2.9615739071321506e-02, 3.5436350535329605e-02, 2.7765315896724307e-01, 6.2499999999999917e-03, 10574, 1.0866100000000001e-01, 8.3374000000000004e-01, 1.1919799999999992e-01, 1.1381860000000001e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 2.2326971159847119e-03, 2.2326971159847128e-03, 1.0314736414324753e-03, 3.0274803850476067e-04, 4.7294318022561913e-04, 2.2864012613825514e-02, 1.5196481326828180e-02, 1.8207866267594117e-02, 2.7765315896724307e-01, 3.1249999999999611e-03, 10574, 5.2319000000000004e-02, 1.1393289999999998e+00, 6.3612000000000002e-02, 1.6344789999999998e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.7414041644716149e-03, 1.7414041644716149e-03, 5.2419625001023310e-04, 1.5341852597486775e-04, 2.3984373286406110e-04, 1.1619521033721547e-02, 7.7008649723420766e-03, 9.2337574484657563e-03, 2.7765315896724307e-01, 1.5625000000001055e-03, 10574, 2.7752999999999917e-02, 1.7464279999999994e+00, 3.8464999999999971e-02, 2.5550099999999989e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.4896959550474080e-03, 1.4896959550474056e-03, 2.6428180489534384e-04, 7.7234878358943142e-05, 1.2079037674471438e-04, 5.8581647441228258e-03, 3.8768158253255510e-03, 4.6503155519250104e-03, 2.7765315896724307e-01, 7.8125000000023315e-04, 10574, 2.3093999999999948e-02, 3.1726279999999996e+00, 3.3642000000000394e-02, 4.6854840000000015e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3622685560580527e-03, 1.3622685560580499e-03, 1.3269558472596754e-04, 3.8750701609829371e-05, 6.0615524080605276e-05, 2.9413776572710317e-03, 1.9450970395172445e-03, 2.3336404928669821e-03, 2.7765315896724307e-01, 3.9062499999964473e-04, 10574, 2.1351000000000120e-02, 5.8341690000000046e+00, 3.1831000000000387e-02, 8.6728729999999956e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2981541700942188e-03, 1.2981541700942169e-03, 6.6487562778270914e-05, 1.9408895166220718e-05, 3.0363093175830164e-05, 1.4737870295102632e-03, 9.7423228379793741e-04, 1.1689504429523174e-03, 2.7765315896724307e-01, 1.9531249999911460e-04, 10574, 1.9766000000000616e-02, 1.0473932999999995e+01, 2.9961999999999378e-02, 1.5884023999999997e+01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2659960482912500e-03, 1.2659960482912494e-03, 3.3279042200045932e-05, 9.7128867613234534e-06, 1.5195640794437443e-05, 7.3767511846563566e-04, 4.8753974766289849e-04, 5.8501783513089961e-04, 2.7765315896724307e-01, 9.7656250001507128e-05, 10574, 1.8912000000000262e-02, 1.9875231999999976e+01, 2.9061999999999699e-02, 3.0607559999999996e+01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2498912971464658e-03, 1.2498912971464649e-03, 1.6648181557051003e-05, 4.8585623662402986e-06, 7.6013128533398977e-06, 3.6902953001207648e-04, 2.4387623661726820e-04, 2.9264337383135789e-04, 2.7765315896724307e-01, 4.8828125003591571e-05, 10574, 1.9495999999996627e-02, 3.7693739999999970e+01, 2.9764999999997599e-02, 5.9053528999999862e+01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2418303623014555e-03, 1.2418303623014601e-03, 8.3238738115910384e-06, 2.4296914971475275e-06, 3.8014026238937515e-06, 1.8450995563958709e-04, 1.2195871408024003e-04, 1.4635041480483841e-04, 2.7765315896724307e-01, 2.4414062493996469e-05, 10574, 1.7326999999994541e-02, 7.2591528999999881e+01, 2.7546000000000959e-02, 1.1474342800000038e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2378015437774054e-03, 1.2378015437774020e-03, 4.1634496330681808e-06, 1.2150110852557860e-06, 1.9009363386550404e-06, 9.2288509472037591e-05, 6.0987656138648945e-05, 7.3184255708961081e-05, 2.7765315896724307e-01, 1.2207031235639265e-05, 10574, 1.8822000000000116e-02, 1.4366204700000037e+02, 3.0394000000001142e-02, 2.2930159900000044e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2357860835627938e-03, 1.2357860835627930e-03, 2.0821420413796773e-06, 6.0761080591880875e-07, 9.5064295454333481e-07, 4.6153503090750432e-05, 3.0499111775348472e-05, 3.6598856920398326e-05, 2.7765315896724307e-01, 6.1035156490862885e-06, 10574, 1.7248999999992520e-02, 2.8553348300000130e+02, 2.7445000000000164e-02, 4.5506312400000030e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2347727769832124e-03, 1.2347727769832105e-03, 1.0370390309585862e-06, 3.0403230911580361e-07, 4.7917064526295516e-07, 2.2987377022972353e-05, 1.5260945474822985e-05, 1.8447617796587178e-05, 2.7765315896724307e-01, 3.0517578700206549e-06, 10574, 1.6804999999976644e-02, 5.6034177100000466e+02, 2.7065999999990709e-02, 9.0340781100000959e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2342700271176696e-03, 1.2342700271176677e-03, 5.1689589607032747e-07, 1.5081966205839335e-07, 2.3673617501746014e-07, 1.1457698784598838e-05, 7.5704146243473378e-06, 9.1141194030186676e-06, 2.7765315896724307e-01, 1.5258788099714593e-06, 10574, 1.7730000000028667e-02, 1.1001548689999775e+03, 2.8182000000015250e-02, 1.7770184999999417e+03


==> Corrections V02 (copia)/data/narrow_channel/IE_k_7.csv <==
time, errpar, totprierr, locprierr, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf,  lochmax, dt, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1.0000000000000001e-01, 0.0000000000000000e+00, 4.5066786943721369e-02, 4.5066786943721369e-02, 4.5066786943721369e-02, 1.9917252905214327e-02, 2.6034745765973765e-02, 1.0000000000000000e+00, 1.0000000000000000e+00, 1.0000000000000000e+00, 2.7330959762746659e-01, 1.0000000000000001e-01, 9834, 9.1303999999999996e-02, 9.1303999999999996e-02, 1.9829400000000008e-01, 1.9829400000000008e-01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2825903336914706e-02, 1.2825903336914702e-02, 1.1919360968043982e-02, 3.6647197246351664e-03, 5.7595629569254514e-03, 2.6448215584857815e-01, 1.8399724811827561e-01, 2.2122601114288351e-01, 2.7330959762746659e-01, 5.0000000000000003e-02, 9834, 5.9878000000000001e-02, 1.2446499999999999e-01, 6.8564000000000014e-02, 2.3966600000000010e-01
1.0000000000000001e-01, 0.0000000000000000e+00, 7.8983737566981956e-03, 7.8983737566981887e-03, 6.8235854895471581e-03, 2.0658096296382509e-03, 3.2242472087444657e-03, 1.5141051653112822e-01, 1.0371960628653878e-01, 1.2384400591913637e-01, 2.7330959762746659e-01, 2.4999999999999994e-02, 9834, 4.6962000000000004e-02, 1.9749200000000000e-01, 5.5555999999999994e-02, 3.3252799999999999e-01
1.0000000000000001e-01, 0.0000000000000000e+00, 4.9455705563508029e-03, 4.9455705563507986e-03, 3.7696666983909207e-03, 1.1238906197197683e-03, 1.7582646235127057e-03, 8.3646227167213316e-02, 5.6427993612790564e-02, 6.7535309901534668e-02, 2.7330959762746659e-01, 1.2500000000000011e-02, 9834, 4.6096999999999999e-02, 3.1730000000000003e-01, 5.5898999999999976e-02, 4.8865000000000003e-01
1.0000000000000001e-01, 0.0000000000000000e+00, 3.2326918437822795e-03, 3.2326918437822812e-03, 1.9974759256206611e-03, 5.8980888112229800e-04, 9.2487594302876133e-04, 4.4322572366099114e-02, 2.9612963390542996e-02, 3.5524677342443356e-02, 2.7330959762746659e-01, 6.2499999999999917e-03, 9834, 3.1448999999999949e-02, 5.2171400000000001e-01, 4.0246000000000004e-02, 7.6380599999999998e-01
1.0000000000000001e-01, 0.0000000000000000e+00, 2.2983395561705349e-03, 2.2983395561705327e-03, 1.0305117722051560e-03, 3.0264902981781098e-04, 4.7526554360246415e-04, 2.2866324450687852e-02, 1.5195319919775564e-02, 1.8255048383211590e-02, 2.7330959762746659e-01, 3.1249999999999611e-03, 9834, 2.9882999999999993e-02, 9.9080000000000001e-01, 4.0089999999999959e-02, 1.4000100000000000e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.8087090390000351e-03, 1.8087090390000329e-03, 5.2371300754652903e-04, 1.5336983891614753e-04, 2.4103406084214143e-04, 1.1620819744716500e-02, 7.7003510296339804e-03, 9.2581684111224180e-03, 2.7330959762746659e-01, 1.5625000000001055e-03, 9834, 2.4234000000000089e-02, 1.6252679999999995e+00, 3.3860999999999919e-02, 2.3464130000000005e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.5578533994966518e-03, 1.5578533994966507e-03, 2.6403976681339407e-04, 7.7210753018001538e-05, 1.2139334619388348e-04, 5.8588549288664041e-03, 3.8765764227348745e-03, 4.6627436766653232e-03, 2.7330959762746659e-01, 7.8125000000023315e-04, 9834, 2.2918000000000216e-02, 3.0336120000000006e+00, 3.1635999999999775e-02, 4.3876460000000002e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.4308576847262713e-03, 1.4308576847262705e-03, 1.3257450385853318e-04, 3.8738704534322322e-05, 6.0919042621798009e-05, 2.9417340984190851e-03, 1.9449823084879616e-03, 2.3399130980344138e-03, 2.7330959762746659e-01, 3.9062499999964473e-04, 9834, 2.0018000000000313e-02, 5.3206199999999999e+00, 2.8751999999999889e-02, 7.7123349999999995e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3669605408363071e-03, 1.3669605408363039e-03, 6.6427067407465155e-05, 1.9402925444718879e-05, 3.0515484961704531e-05, 1.4739694553866940e-03, 9.7417678718329695e-04, 1.1721061244848755e-03, 2.7330959762746659e-01, 1.9531249999911460e-04, 9834, 1.8402000000000029e-02, 1.0008731999999997e+01, 2.7098000000000511e-02, 1.4728397000000014e+01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3349109968794986e-03, 1.3349109968794979e-03, 3.3248442176556652e-05, 9.7098766376095493e-06, 1.5271715114114487e-05, 7.3775932191653102e-04, 4.8751083715302466e-04, 5.8658975399229470e-04, 2.7330959762746659e-01, 9.7656250001507128e-05, 9834, 1.7769999999998731e-02, 1.8579088000000016e+01, 2.6381000000000654e-02, 2.7660602000000001e+01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3188610917486447e-03, 1.3188610917486399e-03, 1.6633019939864696e-05, 4.8570489414023947e-06, 7.6393495868042061e-06, 3.6907490122683307e-04, 2.4386138814006935e-04, 2.9342900658505721e-04, 2.7330959762746659e-01, 4.8828125003591571e-05, 9834, 1.6913000000002398e-02, 3.5384906000000036e+01, 2.5604000000001292e-02, 5.3527422999999928e+01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3108313081348715e-03, 1.3108313081348722e-03, 8.3203258377822385e-06, 2.4291799584518242e-06, 3.8213904256616249e-06, 1.8462212201132773e-04, 1.2196360462018665e-04, 1.4678040108446187e-04, 2.7330959762746659e-01, 2.4414062493996469e-05, 9834, 1.6276000000004842e-02, 6.9518902999999867e+01, 2.5260000000002947e-02, 1.0607341900000027e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3068126671814595e-03, 1.3068126671814592e-03, 4.1600455229836676e-06, 1.2146404872360179e-06, 1.9105466949817518e-06, 9.2308456073841275e-05, 6.0984338202485024e-05, 7.3384495940757361e-05, 2.7330959762746659e-01, 1.2207031235639265e-05, 9834, 1.6984000000007882e-02, 1.3394840600000040e+02, 2.6870000000002392e-02, 2.0638889099999935e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3048033473083294e-03, 1.3048033473083281e-03, 2.0799072020375425e-06, 6.0744459133729145e-07, 9.5529082947895527e-07, 4.6151663854689596e-05, 3.0498412317607454e-05, 3.6692919457177001e-05, 2.7330959762746659e-01, 6.1035156490862885e-06, 9834, 1.6118000000005850e-02, 2.6802731499999948e+02, 2.4810000000002219e-02, 4.1357296500000132e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3037977700360872e-03, 1.3037977700360848e-03, 1.0400650256916215e-06, 3.0458939189468243e-07, 4.9079240073759967e-07, 2.3078304361711806e-05, 1.5292741089557639e-05, 1.8851438195299880e-05, 2.7330959762746659e-01, 3.0517578700206549e-06, 9834, 1.5452999999979511e-02, 5.2143217999999513e+02, 2.4265000000013970e-02, 8.1353680299999951e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3032940415321568e-03, 1.3032940415321564e-03, 5.1771856684924756e-07, 1.5111837365583248e-07, 2.4031915200894982e-07, 1.1487807362343484e-05, 7.5873100760933641e-06, 9.2307086141411874e-06, 2.7330959762746659e-01, 1.5258788099714593e-06, 9834, 1.5466000000060376e-02, 1.0266542409999809e+03, 2.4110000000064247e-02, 1.6003243419999878e+03


==> Corrections V02 (copia)/data/narrow_channel/RKC1_k_13.csv <==
time, errpar, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rhoS, rhoF, rkc_step_inc_sub, rkc_step_no_sub, forcing_term, force_and_diff_inc_sub, force_and_diff_no_sub, force_and_slow_diff_inc_sub, force_and_slow_diff_no_sub, fast_diff, F_eta_inc_sub, F_eta_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6176274366554718e-02, 7.5571262330961092e-03, 5.8195111568787750e-03, 3.5856906692057405e-01, 3.7933103795789758e-01, 2.2404568945612383e-01, 2.7765315896724307e-01, 1.0000000000000001e-01, 10574, 10574, 1.0000000000000000e+00, 10057, 0, 0, 0, 1.9551113457116899e+09, 8.2639274999999998e+01, 5.7726199999991568e-01, 7.8867273999999952e+01, 8.2069621999999995e+01, 3.2018439999999462e+00, 4.6774414109084674e-310, 3.9525251667299724e-323, 4.6774414109084674e-310, 4.6774414109084674e-310, 3.9525251667299724e-323, 1.1575999999999999e-02, 3.5240000000000002e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.6415332946168421e-02, 6.2325262343346875e-03, 1.2609053048787403e-02, 5.8553169118392190e-01, 3.1284255054734067e-01, 4.8543664709108847e-01, 2.7765315896724307e-01, 5.0000000000000003e-02, 10574, 10574, 1.0000000000000000e+00, 7111, 0, 0, 0, 1.9551113457116899e+09, 1.1711747500000000e+02, 8.1687799999978328e-01, 1.1168178400000006e+02, 1.1630768799999990e+02, 4.6250550000004873e+00, 4.6367290885168354e-310, 3.9525251667299724e-323, 4.6367290885168354e-310, 4.6367290885168354e-310, 3.9525251667299724e-323, 1.2043000000000000e-02, 3.9559999999999986e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.4674512325565868e-03, 2.0544295112135355e-03, 3.3143731504431673e-03, 1.6552618730730581e-01, 1.0312238473495611e-01, 1.2760023953698779e-01, 2.7765315896724307e-01, 2.4999999999999994e-02, 10574, 10574, 1.0000000000000000e+00, 5029, 0, 0, 0, 1.9551113457116899e+09, 1.6510528500000001e+02, 1.1527159999996393e+00, 1.5731837199999802e+02, 1.6395953899999932e+02, 6.6403050000011143e+00, 4.6870376350782200e-310, 3.9525251667299724e-323, 4.6870376350782200e-310, 4.6870376350782200e-310, 3.9525251667299724e-323, 1.1795000000000000e-02, 3.5819999999999992e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.1678316112294749e-03, 9.0280265868721921e-04, 1.4261261999451748e-03, 7.0219285310130206e-02, 4.5316309272588153e-02, 5.4904513300998277e-02, 2.7765315896724307e-01, 1.2500000000000011e-02, 10574, 10574, 1.0000000000000000e+00, 3556, 0, 0, 0, 1.9551113457116899e+09, 2.3494173799999999e+02, 1.6312529999994489e+00, 2.2417796500000034e+02, 2.3331754799999970e+02, 9.1382849999998275e+00, 4.6440712102240661e-310, 3.9525251667299724e-323, 4.6440712102240661e-310, 4.6440712102240661e-310, 3.9525251667299724e-323, 1.3002000000000000e-02, 4.1239999999999992e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.4841184873819982e-03, 4.2844689239782981e-04, 6.7287658359222249e-04, 3.2897499706137714e-02, 2.1505953373034986e-02, 2.5905113681516906e-02, 2.7765315896724307e-01, 6.2499999999999917e-03, 10574, 10574, 1.0000000000000000e+00, 2515, 0, 0, 0, 1.9551113457116899e+09, 3.2932058999999998e+02, 2.3173639999990114e+00, 3.1404707499999802e+02, 3.2700761600000249e+02, 1.2958278999997795e+01, 4.6607703240323900e-310, 3.9525251667299724e-323, 4.6607703240323900e-310, 4.6607703240323900e-310, 3.9525251667299724e-323, 1.0300000000000000e-02, 3.3639999999999994e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.2070312494278014e-04, 2.0922912994550424e-04, 3.2790499218108768e-04, 1.5975362508178957e-02, 1.0502286264012785e-02, 1.2624032855831678e-02, 2.7765315896724307e-01, 3.1249999999999611e-03, 10574, 10574, 1.0000000000000000e+00, 1778, 0, 0, 0, 1.9551113457116899e+09, 4.6572534400000001e+02, 3.2360869999979909e+00, 4.4408594200000374e+02, 4.6249363800001061e+02, 1.8405139999995331e+01, 4.6662382183586437e-310, 3.9525251667299724e-323, 4.6662382183586437e-310, 4.6662382183586437e-310, 3.9525251667299724e-323, 1.1578999999999999e-02, 3.5710000000000008e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.5539511796153116e-04, 1.0344744153751971e-04, 1.6197784948118049e-04, 7.8778149373547549e-03, 5.1925592033467399e-03, 6.2359943963223316e-03, 2.7765315896724307e-01, 1.5625000000001055e-03, 10574, 10574, 1.0000000000000000e+00, 1258, 0, 0, 0, 1.9551113457116899e+09, 6.5723875499999997e+02, 4.5978349999975450e+00, 6.2688865500008512e+02, 6.5264576800009991e+02, 2.5753562000009438e+01, 4.6706245133934724e-310, 3.9525251667299724e-323, 4.6706245133934724e-310, 4.6706245133934724e-310, 3.9525251667299724e-323, 1.1720000000000000e-02, 3.4839999999999979e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.7650440687809644e-04, 5.1441528931639872e-05, 8.0514212853991657e-05, 3.9124596336287242e-03, 2.5821149418309586e-03, 3.0997212383667969e-03, 2.7765315896724307e-01, 7.8125000000023315e-04, 10574, 10574, 1.0000000000000000e+00, 889, 0, 0, 0, 1.9551113457116899e+09, 9.2958333200000027e+02, 6.5292449999982933e+00, 8.8640727900013280e+02, 9.2305498700022349e+02, 3.6641949999993393e+01, 4.6834905110456139e-310, 3.9525251667299724e-323, 4.6834905110456139e-310, 4.6834905110456139e-310, 3.9525251667299724e-323, 1.0393999999999999e-02, 3.3809999999999982e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 8.7959374853420944e-05, 2.5651393961635279e-05, 4.0140673772944696e-05, 1.9497388739472495e-03, 1.2875754084827008e-03, 1.5453780718441331e-03, 2.7765315896724307e-01, 3.9062499999964473e-04, 10574, 10574, 1.0000000000000000e+00, 629, 0, 0, 0, 1.9551113457116899e+09, 1.3210206099999998e+03, 9.2270889999971999e+00, 1.2601612500000656e+03, 1.3117912820000925e+03, 5.1619331999985832e+01, 4.6546700847712918e-310, 3.9525251667299724e-323, 4.6546700847712918e-310, 4.6546700847712918e-310, 3.9525251667299724e-323, 1.1144000000000043e-02, 3.5780000000000000e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.3907178168480354e-05, 1.2808504976017341e-05, 2.0041516067867415e-05, 9.7326217089507502e-04, 6.4292474908825086e-04, 7.7157946159512334e-04, 2.7765315896724307e-01, 1.9531249999911460e-04, 10574, 10574, 1.0000000000000000e+00, 445, 0, 0, 0, 1.9551113457116899e+09, 1.8611100559999988e+03, 1.2908963000016957e+01, 1.7754185229999462e+03, 1.8481930249995803e+03, 7.2763086999874005e+01, 4.6398696694454225e-310, 3.9525251667299724e-323, 4.6398696694454225e-310, 4.6398696694454225e-310, 3.9525251667299724e-323, 1.0222000000000000e-02, 3.3199999999999983e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.1935586150224328e-05, 6.3999841361000318e-06, 1.0013605748399046e-05, 4.8623202599134765e-04, 3.2124812400629758e-04, 3.8551437455189042e-04, 2.7765315896724307e-01, 9.7656250001507128e-05, 10574, 10574, 1.0000000000000000e+00, 315, 0, 0, 0, 1.9551113457116899e+09, 2.6444448010000019e+03, 1.8394485000034493e+01, 2.5229455940005314e+03, 2.6260374920003746e+03, 1.0307636399963839e+02, 4.6890232145207068e-310, 3.9525251667299724e-323, 4.6890232145207068e-310, 4.6890232145207068e-310, 3.9525251667299724e-323, 1.1403000000000000e-02, 3.3859999999999993e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0963357603158514e-05, 3.1989443643325438e-06, 5.0050462869939694e-06, 2.4301769474242629e-04, 1.6057147236439424e-04, 1.9268956032568273e-04, 2.7765315896724307e-01, 4.8828125003591571e-05, 10574, 10574, 1.0000000000000000e+00, 223, 0, 0, 0, 1.9551113457116899e+09, 3.7800808459999957e+03, 2.6084660000201378e+01, 3.6064531660004341e+03, 3.7539755740004584e+03, 1.4750022399957086e+02, 4.6511649509494720e-310, 3.9525251667299724e-323, 4.6511649509494720e-310, 4.6511649509494720e-310, 3.9525251667299724e-323, 1.1150000000000000e-02, 3.5220000000000000e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 5.4806194170141134e-06, 1.5992250529398808e-06, 2.5021075383303837e-06, 1.2148536467510983e-04, 8.0273331495142123e-05, 9.6328779756006065e-05, 2.7765315896724307e-01, 2.4414062493996469e-05, 10574, 10574, 1.0000000000000000e+00, 158, 0, 0, 0, 1.9551113457116899e+09, 5.2974127649999928e+03, 3.6652735000303714e+01, 5.0556904379997886e+03, 5.2607415319988841e+03, 2.0501482600042092e+02, 4.6879921114465571e-310, 3.9525251667299724e-323, 4.6879921114465571e-310, 4.6879921114465571e-310, 3.9525251667299724e-323, 1.0428999999999999e-02, 3.3779999999999982e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.7400809139196185e-06, 7.9956046019522063e-07, 1.2509649830218239e-06, 6.0737610795129560e-05, 4.0134052273424561e-05, 4.8160971695243555e-05, 2.7765315896724307e-01, 1.2207031235639265e-05, 10574, 10574, 1.0000000000000000e+00, 112, 0, 0, 0, 1.9551113457116899e+09, 7.5002779270000092e+03, 5.1796613000327817e+01, 7.1549266230008616e+03, 7.4484353730017101e+03, 2.9345931299688056e+02, 4.6610498779794209e-310, 3.9525251667299724e-323, 4.6610498779794209e-310, 4.6610498779794209e-310, 3.9525251667299724e-323, 1.0322000000000000e-02, 3.3759999999999992e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3700498850528384e-06, 3.9978895756446957e-07, 6.2549502861594664e-07, 3.0369014384037418e-05, 2.0067464213166258e-05, 2.4080968514338204e-05, 2.7765315896724307e-01, 6.1035156490862885e-06, 10574, 10574, 1.0000000000000000e+00, 79, 0, 0, 0, 1.9551113457116899e+09, 1.0592899812999962e+04, 7.3033814000241136e+01, 1.0110668841997560e+04, 1.0519825458999179e+04, 4.0908500100142908e+02, 4.6820311653951901e-310, 3.9525251667299724e-323, 4.6820311653951901e-310, 4.6820311653951901e-310, 3.9525251667299724e-323, 1.0159999999999999e-02, 3.3039999999999983e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 6.8504428362101684e-07, 1.9989887548290495e-07, 3.1275352599044459e-07, 1.5184935913619613e-05, 1.0033952799605499e-05, 1.2040715701272869e-05, 2.7765315896724307e-01, 3.0517578700206549e-06, 10574, 10574, 1.0000000000000000e+00, 56, 0, 0, 0, 1.9551113457116899e+09, 1.4911002947999959e+04, 1.0425819199856085e+02, 1.4235658370992536e+04, 1.4806677819988427e+04, 5.7093355001223790e+02, 4.6502177891985160e-310, 3.9525251667299724e-323, 4.6502177891985160e-310, 4.6502177891985160e-310, 3.9525251667299724e-323, 1.0173999999999999e-02, 3.3459999999999978e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.4256095944990547e-07, 9.9959649945507053e-08, 1.5639245270690494e-07, 7.5933284024490970e-06, 5.0174890028537469e-06, 6.0209618897346585e-06, 2.7765315896724307e-01, 1.5258788099714593e-06, 10574, 10574, 1.0000000000000000e+00, 40, 0, 0, 0, 1.9551113457116899e+09, 2.1407385915999952e+04, 1.4806105899845434e+02, 2.0430127474983623e+04, 2.1259238143007620e+04, 8.2897530400285507e+02, 4.6766999409450272e-310, 3.9525251667299724e-323, 4.6766999409450272e-310, 4.6766999409450272e-310, 3.9525251667299724e-323, 1.0191000000000000e-02, 3.3359999999999983e-03


==> Corrections V02 (copia)/data/narrow_channel/RKC1_k_7.csv <==
time, errpar, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rhoS, rhoF, rkc_step_inc_sub, rkc_step_no_sub, forcing_term, force_and_diff_inc_sub, force_and_diff_no_sub, force_and_slow_diff_inc_sub, force_and_slow_diff_no_sub, fast_diff, F_eta_inc_sub, F_eta_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6181581474061915e-02, 7.5569803555878140e-03, 5.9551990346952671e-03, 3.5905780224068773e-01, 3.7941880798277156e-01, 2.2874043358158860e-01, 2.7330959762746659e-01, 1.0000000000000001e-01, 9834, 9834, 1.0000000000000000e+00, 156, 0, 0, 0, 4.6757706132069102e+05, 1.2707109999999999e+00, 8.8899999999999969e-03, 1.2032169999999998e+00, 1.2670970000000001e+00, 6.3859000000000055e-02, 4.6445652118666673e-310, 3.9525251667299724e-323, 4.6445652118666673e-310, 4.6445652118666673e-310, 3.9525251667299724e-323, 8.1009999999999988e-03, 2.8130000000000013e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.6442374740988456e-02, 6.2384049515276747e-03, 1.2693114612813371e-02, 5.8673751856348755e-01, 3.1321613383211411e-01, 4.8754517239813794e-01, 2.7330959762746659e-01, 5.0000000000000003e-02, 9834, 9834, 1.0000000000000000e+00, 110, 0, 0, 0, 4.6757706132069102e+05, 1.7107939999999999e+00, 1.1682999999999987e-02, 1.6314770000000014e+00, 1.7044549999999998e+00, 7.2962000000000082e-02, 4.6678114410487910e-310, 3.9525251667299724e-323, 4.6678114410487910e-310, 4.6678114410487910e-310, 3.9525251667299724e-323, 8.5430000000000002e-03, 3.1870000000000015e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.4640430279274703e-03, 2.0546247536603088e-03, 3.3365986572086379e-03, 1.6562181451383343e-01, 1.0315803908491863e-01, 1.2815944842332286e-01, 2.7330959762746659e-01, 2.4999999999999994e-02, 9834, 9834, 1.0000000000000000e+00, 78, 0, 0, 0, 4.6757706132069102e+05, 2.4304370000000004e+00, 1.6930999999999963e-02, 2.3131649999999984e+00, 2.4202670000000039e+00, 1.0708199999999995e-01, 4.6582134989661480e-310, 3.9525251667299724e-323, 4.6582134989661480e-310, 4.6582134989661480e-310, 3.9525251667299724e-323, 9.8189999999999996e-03, 3.0410000000000003e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.1658766888953099e-03, 9.0277754379866138e-04, 1.4343297444685127e-03, 7.0248555612557925e-02, 4.5326408621457766e-02, 5.5092903820213861e-02, 2.7330959762746659e-01, 1.2500000000000011e-02, 9834, 9834, 1.0000000000000000e+00, 55, 0, 0, 0, 4.6757706132069102e+05, 3.5049809999999999e+00, 2.4015000000000026e-02, 3.3374269999999968e+00, 3.4880059999999999e+00, 1.5055699999999989e-01, 4.6665995060194534e-310, 3.9525251667299724e-323, 4.6665995060194534e-310, 4.6665995060194534e-310, 3.9525251667299724e-323, 1.0801999999999999e-02, 3.7460000000000002e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.4833506242659270e-03, 4.2848182322622268e-04, 6.7667377514358390e-04, 3.2914497013472689e-02, 2.1513098481269290e-02, 2.5991180448858689e-02, 2.7330959762746659e-01, 6.2499999999999917e-03, 9834, 9834, 1.0000000000000000e+00, 39, 0, 0, 0, 4.6757706132069102e+05, 4.9105650000000010e+00, 3.3636000000000055e-02, 4.6784949999999998e+00, 4.8830989999999970e+00, 2.0456199999999877e-01, 4.6593934503389096e-310, 3.9525251667299724e-323, 4.6593934503389096e-310, 4.6593934503389096e-310, 3.9525251667299724e-323, 9.0440000000000000e-03, 2.8400000000000009e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.2054248030264468e-04, 2.0930884934977672e-04, 3.2981016005752262e-04, 1.5988325975012280e-02, 1.0508921604092288e-02, 1.2668076847079090e-02, 2.7330959762746659e-01, 3.1249999999999611e-03, 9834, 9834, 1.0000000000000000e+00, 28, 0, 0, 0, 4.6757706132069102e+05, 6.8633549999999985e+00, 4.7235999999999986e-02, 6.5455030000000045e+00, 6.8231269999999951e+00, 2.7757099999999718e-01, 4.6485475559456938e-310, 3.9525251667299724e-323, 4.6485475559456938e-310, 4.6485475559456938e-310, 3.9525251667299724e-323, 1.0775000000000000e-02, 3.7290000000000018e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.5553943384291899e-04, 1.0355204947349830e-04, 1.6301319811764386e-04, 7.8891675656156835e-03, 5.1991130486869711e-03, 6.2613708458292205e-03, 2.7330959762746659e-01, 1.5625000000001055e-03, 9834, 9834, 1.0000000000000000e+00, 20, 0, 0, 0, 4.6757706132069102e+05, 9.8276669999999999e+00, 6.7041999999999782e-02, 9.3736279999999912e+00, 9.7659079999999996e+00, 3.9221299999999759e-01, 4.6709926494333754e-310, 3.9525251667299724e-323, 4.6709926494333754e-310, 4.6709926494333754e-310, 3.9525251667299724e-323, 8.3029999999999996e-03, 2.9480000000000014e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.7681524086294185e-04, 5.1563331746826544e-05, 8.1136540139369745e-05, 3.9234046368503191e-03, 2.5888776927327807e-03, 3.1164713828475917e-03, 2.7330959762746659e-01, 7.8125000000023315e-04, 9834, 9834, 1.0000000000000000e+00, 14, 0, 0, 0, 4.6757706132069102e+05, 1.3993392999999996e+01, 9.4302999999998138e-02, 1.3338768999999980e+01, 1.3904238999999990e+01, 5.6537699999999724e-01, 4.6483699661694307e-310, 3.9525251667299724e-323, 4.6483699661694307e-310, 4.6483699661694307e-310, 3.9525251667299724e-323, 8.0710000000000000e-03, 2.7949999999999989e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 8.8339312191056029e-05, 2.5777802856785699e-05, 4.0553740785695402e-05, 1.9601866070765740e-03, 1.2942448930814692e-03, 1.5576776186037242e-03, 2.7330959762746659e-01, 3.9062499999964473e-04, 9834, 9834, 1.0000000000000000e+00, 10, 0, 0, 0, 4.6757706132069102e+05, 1.9763088000000014e+01, 1.3187999999999686e-01, 1.8841592000000045e+01, 1.9636407999999953e+01, 7.9467200000001326e-01, 4.6825010901516877e-310, 3.9525251667299724e-323, 4.6825010901516877e-310, 4.6825010901516877e-310, 3.9525251667299724e-323, 8.1589999999999996e-03, 2.8490000000000013e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.4335724092893855e-05, 1.2941358414580188e-05, 2.0357318866279228e-05, 9.8377823447363911e-04, 6.4975619259180798e-04, 7.8192885189934608e-04, 2.7330959762746659e-01, 1.9531249999911460e-04, 9834, 9834, 1.0000000000000000e+00, 7, 0, 0, 0, 4.6757706132069102e+05, 2.7533024000000005e+01, 1.8244799999999550e-01, 2.6255504999999992e+01, 2.7355729000000075e+01, 1.0999979999999958e+00, 4.6657899076461032e-310, 3.9525251667299724e-323, 4.6657899076461032e-310, 4.6657899076461032e-310, 3.9525251667299724e-323, 8.1759999999999992e-03, 2.8210000000000019e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.2374321670888686e-05, 6.5319475106351212e-06, 1.0274522034531275e-05, 4.9647030969457299e-04, 3.2795423855490937e-04, 3.9464652840818636e-04, 2.7330959762746659e-01, 9.7656250001507128e-05, 9834, 9834, 1.0000000000000000e+00, 5, 0, 0, 0, 4.6757706132069102e+05, 3.9146280000000026e+01, 2.4867899999999238e-01, 3.7355456000000068e+01, 3.8905408000000151e+01, 1.5496669999999757e+00, 4.6403043352031521e-310, 3.9525251667299724e-323, 4.6403043352031521e-310, 4.6403043352031521e-310, 3.9525251667299724e-323, 1.1927000000000000e-02, 3.7630000000000016e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.1311504746009263e-05, 3.3025265516470857e-06, 5.1946343837296072e-06, 2.5099425792512959e-04, 1.6581235210316007e-04, 1.9952698714341814e-04, 2.7330959762746659e-01, 4.8828125003591571e-05, 9834, 9834, 1.0000000000000000e+00, 4, 0, 0, 0, 4.6757706132069102e+05, 6.2848040999999895e+01, 4.0231700000001308e-01, 5.9945648999999911e+01, 6.2451466000000373e+01, 2.5054160000000603e+00, 4.6476822552233047e-310, 3.9525251667299724e-323, 4.6476822552233047e-310, 4.6476822552233047e-310, 3.9525251667299724e-323, 8.9750000000000003e-03, 2.8320000000000007e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 5.7937797124779354e-06, 1.6916263125125834e-06, 2.6607741106625393e-06, 1.2855985761117401e-04, 8.4932712385738527e-05, 1.0220088702152992e-04, 2.7330959762746659e-01, 2.4414062493996469e-05, 9834, 9834, 1.0000000000000000e+00, 3, 0, 0, 0, 4.6757706132069102e+05, 9.4568194000000105e+01, 5.8573000000002406e-01, 9.0246971999999914e+01, 9.3987124000000307e+01, 3.7395330000004132e+00, 4.6795910072356358e-310, 3.9525251667299724e-323, 4.6795910072356358e-310, 4.6795910072356358e-310, 3.9525251667299724e-323, 8.1630000000000001e-03, 2.8230000000000017e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.0951562739911731e-06, 9.0371856606798216e-07, 1.4214587034204473e-06, 6.8679319824960038e-05, 4.5373655210824236e-05, 5.4598524456429668e-05, 2.7330959762746659e-01, 1.2207031235639265e-05, 9834, 9834, 1.0000000000000000e+00, 2, 0, 0, 0, 4.6757706132069102e+05, 1.2643297999999999e+02, 7.4309899999998030e-01, 1.2061631000000037e+02, 1.2569382599999939e+02, 5.0767380000007520e+00, 4.6827837828463837e-310, 3.9525251667299724e-323, 4.6827837828463837e-310, 4.6827837828463837e-310, 3.9525251667299724e-323, 8.1110000000000002e-03, 2.8070000000000005e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.5474974508913676e-06, 4.5183990172251753e-07, 7.1069776890961278e-07, 3.4337869545123236e-05, 2.2685854513813303e-05, 2.7298049126274265e-05, 2.7330959762746659e-01, 6.1035156490862885e-06, 9834, 9834, 1.0000000000000000e+00, 2, 0, 0, 0, 4.6757706132069102e+05, 2.5334199000000243e+02, 1.4799249999999526e+00, 2.4170721799999788e+02, 2.5186638300000112e+02, 1.0156847000000017e+01, 4.6890516267806794e-310, 3.9525251667299724e-323, 4.6890516267806794e-310, 4.6890516267806794e-310, 3.9525251667299724e-323, 9.0910000000000001e-03, 2.8999999999999989e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0401535086326247e-06, 3.0370611866361740e-07, 4.7769860008622933e-07, 2.3080267735340231e-05, 1.5248393948148707e-05, 1.8348502588819583e-05, 2.7330959762746659e-01, 3.0517578700206549e-06, 9834, 9834, 1.0000000000000000e+00, 1, 0, 0, 0, 4.6757706132069102e+05, 2.5180191299999859e+02, 1.1771260000000472e+00, 2.4066031299999938e+02, 2.5062880700000093e+02, 9.9666290000002640e+00, 4.6636733829135966e-310, 3.9525251667299724e-323, 4.6636733829135966e-310, 4.6636733829135966e-310, 3.9525251667299724e-323, 8.9210000000000001e-03, 2.8010000000000001e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 5.2006818598030565e-07, 1.5185100370788842e-07, 2.3884587175768135e-07, 1.1539943742378569e-05, 7.6240937658693833e-06, 9.1741196132532271e-06, 2.7330959762746659e-01, 1.5258788099714593e-06, 9834, 9834, 1.0000000000000000e+00, 1, 0, 0, 0, 4.6757706132069102e+05, 5.0941400199999686e+02, 2.3598169999998722e+00, 4.8687400700000717e+02, 5.0705678899999151e+02, 2.0179018999995815e+01, 4.6522041119852963e-310, 3.9525251667299724e-323, 4.6522041119852963e-310, 4.6522041119852963e-310, 3.9525251667299724e-323, 8.1399999999999997e-03, 2.8110000000000006e-03


==> Corrections V02 (copia)/data/narrow_channel/RKC2_k_13.csv <==
time, errpar, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rhoS, rhoF, rkc_step_inc_sub, rkc_step_no_sub, forcing_term, force_and_diff_inc_sub, force_and_diff_no_sub, force_and_slow_diff_inc_sub, force_and_slow_diff_no_sub, fast_diff, F_eta_inc_sub, F_eta_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
1.0000000000000001e-01, 0.0000000000000000e+00, 5.4295759629504774e-02, 1.7081604030440477e-02, 2.9705346633254619e-02, 1.2035391726755085e+00, 8.5741357058133283e-01, 1.1436278215763740e+00, 2.7765315896724307e-01, 1.0000000000000001e-01, 10574, 10574, 1.0000000000000000e+00, 17299, 0, 0, 0, 1.9551113457116899e+09, 1.4304230400000000e+02, 1.6201829999997244e+00, 1.3579606299999975e+02, 1.4142821200000071e+02, 5.6313460000008639e+00, 4.6504213243570769e-310, 3.9525251667299724e-323, 4.6504213243570769e-310, 4.6504213243570769e-310, 3.9525251667299724e-323, 1.0938999999999999e-02, 3.6860000000000009e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.0571435983413352e-03, 4.7033127879260596e-04, 4.2099285433166642e-04, 4.5599378686600966e-02, 2.3608346170945264e-02, 1.6207827730229489e-02, 2.7765315896724307e-01, 5.0000000000000003e-02, 10574, 10574, 1.0000000000000000e+00, 12233, 0, 0, 0, 1.9551113457116899e+09, 2.0196864800000000e+02, 2.2773719999996063e+00, 1.9188875599999946e+02, 1.9969769999999897e+02, 7.8075400000001167e+00, 4.6779958367866696e-310, 3.9525251667299724e-323, 4.6779958367866696e-310, 4.6779958367866696e-310, 3.9525251667299724e-323, 1.0978999999999999e-02, 3.5069999999999997e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0375584423642325e-03, 1.9298388800501585e-04, 4.1975345522105023e-04, 2.2998890481439375e-02, 9.6868540088024657e-03, 1.6160112033710705e-02, 2.7765315896724307e-01, 2.4999999999999994e-02, 10574, 10574, 1.0000000000000000e+00, 8650, 0, 0, 0, 1.9551113457116899e+09, 2.8431389100000001e+02, 3.2109139999997494e+00, 2.6996012700000057e+02, 2.8110971599999681e+02, 1.1147505999998703e+01, 4.6729829959113286e-310, 3.9525251667299724e-323, 4.6729829959113286e-310, 4.6729829959113286e-310, 3.9525251667299724e-323, 1.2855000000000000e-02, 4.3029999999999995e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.7395054151022524e-04, 5.3892876237669776e-05, 1.1640216243241977e-04, 6.0724854083090626e-03, 2.7051606723520771e-03, 4.4813734407105387e-03, 2.7765315896724307e-01, 1.2500000000000011e-02, 10574, 10574, 1.0000000000000000e+00, 6117, 0, 0, 0, 1.9551113457116899e+09, 4.0226733899999994e+02, 4.5353910000001862e+00, 3.8199992300000059e+02, 3.9773574000000031e+02, 1.5733387999995079e+01, 4.6477211495926675e-310, 3.9525251667299724e-323, 4.6477211495926675e-310, 4.6477211495926675e-310, 3.9525251667299724e-323, 1.0210000000000000e-02, 3.3299999999999992e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 6.7833990127706264e-05, 1.3762791559181878e-05, 2.9137424699805098e-05, 1.5036324183447629e-03, 6.9082530135318161e-04, 1.1217633629119117e-03, 2.7765315896724307e-01, 6.2499999999999917e-03, 10574, 10574, 1.0000000000000000e+00, 4325, 0, 0, 0, 1.9551113457116899e+09, 5.6788346200000001e+02, 6.3709770000065546e+00, 5.3925142200001528e+02, 5.6151632000000575e+02, 2.2261953999995303e+01, 4.6504168064627104e-310, 3.9525251667299724e-323, 4.6504168064627104e-310, 4.6504168064627104e-310, 3.9525251667299724e-323, 1.0201999999999999e-02, 3.3179999999999993e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6819294424042712e-05, 3.4644854474772195e-06, 7.2588098505507737e-06, 3.7282247884967641e-04, 1.7390034521669627e-04, 2.7945733133877184e-04, 2.7765315896724307e-01, 3.1249999999999611e-03, 10574, 10574, 1.0000000000000000e+00, 3059, 0, 0, 0, 1.9551113457116899e+09, 8.0258239200000003e+02, 8.9974610000092969e+00, 7.6216081800001575e+02, 7.9358595300003321e+02, 3.1420860000010016e+01, 4.6540500121172120e-310, 3.9525251667299724e-323, 4.6540500121172120e-310, 4.6540500121172120e-310, 3.9525251667299724e-323, 1.0253999999999999e-02, 3.3269999999999979e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.1853575250475734e-06, 8.6860707428517224e-07, 1.8103242823419574e-06, 9.2774127619161078e-05, 4.3599856996325061e-05, 6.9695777023649975e-05, 2.7765315896724307e-01, 1.5625000000001055e-03, 10574, 10574, 1.0000000000000000e+00, 2163, 0, 0, 0, 1.9551113457116899e+09, 1.1404871899999996e+03, 1.2776367000009673e+01, 1.0837785490001113e+03, 1.1277118240001362e+03, 4.3926466000007736e+01, 4.6454314946911662e-310, 3.9525251667299724e-323, 4.6454314946911662e-310, 4.6454314946911662e-310, 3.9525251667299724e-323, 1.0230999999999999e-02, 3.3419999999999995e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0439983465538533e-06, 2.1743876692040455e-07, 4.5203396910331595e-07, 2.3141639694515563e-05, 1.0914370172484249e-05, 1.7402881364980304e-05, 2.7765315896724307e-01, 7.8125000000023315e-04, 10574, 10574, 1.0000000000000000e+00, 1530, 0, 0, 0, 1.9551113457116899e+09, 1.6052232970000002e+03, 1.8131802000003102e+01, 1.5239521850000319e+03, 1.5870864029998627e+03, 6.3124558999911443e+01, 4.6401097488342929e-310, 3.9525251667299724e-323, 4.6401097488342929e-310, 4.6401097488342929e-310, 3.9525251667299724e-323, 1.0298999999999999e-02, 3.3349999999999990e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.6068322604248122e-07, 5.4394194642190972e-08, 1.1293610755608308e-07, 5.7783973618274992e-06, 2.7303244217548066e-06, 4.3479335978220668e-06, 2.7765315896724307e-01, 3.9062499999964473e-04, 10574, 10574, 1.0000000000000000e+00, 1082, 0, 0, 0, 1.9551113457116899e+09, 2.2769845710000013e+03, 2.5782963999970761e+01, 2.1617039800000380e+03, 2.2511916049998422e+03, 8.9475510999803717e+01, 4.6446941008704887e-310, 3.9525251667299724e-323, 4.6446941008704887e-310, 4.6446941008704887e-310, 3.9525251667299724e-323, 1.0197999999999999e-02, 3.3490000000000013e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 6.5130445211009871e-08, 1.3602614197774900e-08, 2.8224659640724292e-08, 1.4437046774947445e-06, 6.8278517566442838e-07, 1.0866227692330948e-06, 2.7765315896724307e-01, 1.9531249999911460e-04, 10574, 10574, 1.0000000000000000e+00, 765, 0, 0, 0, 1.9551113457116899e+09, 3.2155177740000008e+03, 3.6144838999948917e+01, 3.0538158829996087e+03, 3.1793581799997100e+03, 1.2551486599945835e+02, 4.6639652241159290e-310, 3.9525251667299724e-323, 4.6639652241159290e-310, 4.6639652241159290e-310, 3.9525251667299724e-323, 1.0511999999999999e-02, 3.3740000000000003e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6276604432139630e-08, 3.4009591780166788e-09, 7.0546372736568497e-09, 3.6079301893731547e-07, 1.7071163498627481e-07, 2.7159687974325212e-07, 2.7765315896724307e-01, 9.7656250001507128e-05, 10574, 10574, 1.0000000000000000e+00, 541, 0, 0, 0, 1.9551113457116899e+09, 4.5710441230000015e+03, 5.1331938000042527e+01, 4.3429921160007334e+03, 4.5196950410007857e+03, 1.7667350799880120e+02, 4.6730085136462135e-310, 3.9525251667299724e-323, 4.6730085136462135e-310, 4.6730085136462135e-310, 3.9525251667299724e-323, 1.0196999999999999e-02, 3.3360000000000013e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.0673417952018271e-09, 8.5006044385411432e-10, 1.7630618180664026e-09, 9.0158148860774548e-08, 4.2668906214899193e-08, 6.7876216736099750e-08, 2.7765315896724307e-01, 4.8828125003591571e-05, 10574, 10574, 1.0000000000000000e+00, 383, 0, 0, 0, 1.9551113457116899e+09, 6.4652816130000128e+03, 7.2530025000027479e+01, 6.1411855149988760e+03, 6.3927116059998461e+03, 2.5147810599737400e+02, 4.6750339791047307e-310, 3.9525251667299724e-323, 4.6750339791047307e-310, 4.6750339791047307e-310, 3.9525251667299724e-323, 1.1861000000000000e-02, 3.8820000000000005e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0153823682548316e-09, 2.1223830249249126e-10, 4.4006043253830285e-10, 2.2507327713574244e-08, 1.0653332112717015e-08, 1.6941911502972983e-08, 2.7765315896724307e-01, 2.4414062493996469e-05, 10574, 10574, 1.0000000000000000e+00, 271, 0, 0, 0, 1.9551113457116899e+09, 9.0916586910000024e+03, 1.0255700199879527e+02, 8.6351133019948848e+03, 8.9890547279948933e+03, 3.5387402800477707e+02, 4.6508362131705552e-310, 3.9525251667299724e-323, 4.6508362131705552e-310, 4.6508362131705552e-310, 3.9525251667299724e-323, 1.0246999999999999e-02, 3.3199999999999987e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.5272062235724705e-10, 5.2836816655589432e-11, 1.0951979600992701e-10, 5.6018954486566951e-09, 2.6521516097719754e-09, 4.2164088262180594e-09, 2.7765315896724307e-01, 1.2207031235639265e-05, 10574, 10574, 1.0000000000000000e+00, 192, 0, 0, 0, 1.9551113457116899e+09, 1.3143743612000027e+04, 1.4485051399804436e+02, 1.2493420225998270e+04, 1.2998823745001564e+04, 5.0533968998881880e+02, 4.6731329256508653e-310, 3.9525251667299724e-323, 4.6731329256508653e-310, 4.6731329256508653e-310, 3.9525251667299724e-323, 1.0192000000000000e-02, 3.3159999999999995e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 6.1867928239702461e-11, 1.2938801111203028e-11, 2.6906379901880939e-11, 1.3713865627233397e-09, 6.4946498233001311e-10, 1.0358702429429644e-09, 2.7765315896724307e-01, 6.1035156490862885e-06, 10574, 10574, 1.0000000000000000e+00, 136, 0, 0, 0, 1.9551113457116899e+09, 1.8296167387000089e+04, 2.0396814499584167e+02, 1.7373330496997853e+04, 1.8092075052005115e+04, 7.1862791397866044e+02, 4.6437876959100585e-310, 3.9525251667299724e-323, 4.6437876959100585e-310, 4.6437876959100585e-310, 3.9525251667299724e-323, 1.0667999999999999e-02, 3.8039999999999984e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.4247623995338446e-11, 2.9811696197387275e-12, 6.2340653472769958e-12, 3.1581791493388037e-10, 1.4964023774428071e-10, 2.4000563469910351e-10, 2.7765315896724307e-01, 3.0517578700206549e-06, 10574, 10574, 1.0000000000000000e+00, 96, 0, 0, 0, 1.9551113457116899e+09, 2.6436452424999621e+04, 2.9049340599100287e+02, 2.5147948571018678e+04, 2.6145790094977139e+04, 9.9767836099931856e+02, 4.6425493154439111e-310, 3.9525251667299724e-323, 4.6425493154439111e-310, 4.6425493154439111e-310, 3.9525251667299724e-323, 1.1354999999999999e-02, 3.3610000000000011e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.3318961294616632e-12, 4.8723687097641302e-13, 1.0200694455786419e-12, 5.1689641282639302e-11, 2.4456924801574959e-11, 3.9271711328820381e-11, 2.7765315896724307e-01, 1.5258788099714593e-06, 10574, 10574, 1.0000000000000000e+00, 68, 0, 0, 0, 1.9551113457116899e+09, 3.6660447392000104e+04, 4.0666031698905613e+02, 3.4826932384999367e+04, 3.6253514910052691e+04, 1.4264050070735443e+03, 4.6871318539486545e-310, 3.9525251667299724e-323, 4.6871318539486545e-310, 4.6871318539486545e-310, 3.9525251667299724e-323, 1.0296000000000000e-02, 3.3539999999999998e-03


==> Corrections V02 (copia)/data/narrow_channel/RKC2_k_7.csv <==
time, errpar, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rhoS, rhoF, rkc_step_inc_sub, rkc_step_no_sub, forcing_term, force_and_diff_inc_sub, force_and_diff_no_sub, force_and_slow_diff_inc_sub, force_and_slow_diff_no_sub, fast_diff, F_eta_inc_sub, F_eta_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
1.0000000000000001e-01, 0.0000000000000000e+00, 5.4291465541949455e-02, 1.7082716274740711e-02, 2.9848950871708840e-02, 1.2046890675775868e+00, 8.5768435818116584e-01, 1.1465044114515637e+00, 2.7330959762746659e-01, 1.0000000000000001e-01, 9834, 9834, 1.0000000000000000e+00, 268, 0, 0, 0, 4.6757706132069102e+05, 2.2274980000000002e+00, 2.7548999999999969e-02, 2.0850270000000015e+00, 2.2052129999999992e+00, 1.2016300000000010e-01, 4.6453329444902961e-310, 3.9525251667299724e-323, 4.6453329444902961e-310, 4.6453329444902961e-310, 3.9525251667299724e-323, 8.1799999999999998e-03, 2.9010000000000008e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.0550768528124737e-03, 4.7010016601746691e-04, 4.3722204203565200e-04, 4.5600696037612319e-02, 2.3602660881732084e-02, 1.6793789575125465e-02, 2.7330959762746659e-01, 5.0000000000000003e-02, 9834, 9834, 1.0000000000000000e+00, 190, 0, 0, 0, 4.6757706132069102e+05, 3.0446260000000001e+00, 3.4958000000000038e-02, 2.8816159999999975e+00, 3.0149420000000013e+00, 1.3329900000000000e-01, 4.6408600269004636e-310, 3.9525251667299724e-323, 4.6408600269004636e-310, 4.6408600269004636e-310, 3.9525251667299724e-323, 8.1799999999999998e-03, 2.8829999999999997e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0394753811307244e-03, 1.9345688276341084e-04, 4.2297803026769901e-04, 2.3065220567616757e-02, 9.7130303904894404e-03, 1.6246674120417651e-02, 2.7330959762746659e-01, 2.4999999999999994e-02, 9834, 9834, 1.0000000000000000e+00, 134, 0, 0, 0, 4.6757706132069102e+05, 4.1328899999999997e+00, 4.6132000000000166e-02, 3.9240879999999998e+00, 4.0920789999999982e+00, 1.6795799999999964e-01, 4.6867661222748692e-310, 3.9525251667299724e-323, 4.6867661222748692e-310, 4.6867661222748692e-310, 3.9525251667299724e-323, 8.2189999999999989e-03, 2.8749999999999995e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.7461106278164199e-04, 5.4037594386670509e-05, 1.1732147349606536e-04, 6.0934244796411064e-03, 2.7131047963207563e-03, 4.5063421994079632e-03, 2.7330959762746659e-01, 1.2500000000000011e-02, 9834, 9834, 1.0000000000000000e+00, 95, 0, 0, 0, 4.6757706132069102e+05, 5.8313949999999997e+00, 6.5298000000000370e-02, 5.5358889999999974e+00, 5.7713139999999914e+00, 2.3537899999999820e-01, 4.6391698843380653e-310, 3.9525251667299724e-323, 4.6391698843380653e-310, 4.6391698843380653e-310, 3.9525251667299724e-323, 8.0780000000000001e-03, 2.8190000000000008e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 6.8042118556058576e-05, 1.3806315594523984e-05, 2.9397829833660571e-05, 1.5098062935134117e-03, 6.9318372670306848e-04, 1.1291767585486548e-03, 2.7330959762746659e-01, 6.2499999999999917e-03, 9834, 9834, 1.0000000000000000e+00, 67, 0, 0, 0, 4.6757706132069102e+05, 8.3880129999999991e+00, 9.4387000000001095e-02, 7.9504719999999995e+00, 8.2993689999999898e+00, 3.4883099999999823e-01, 4.6688974991467028e-310, 3.9525251667299724e-323, 4.6688974991467028e-310, 4.6688974991467028e-310, 3.9525251667299724e-323, 8.7449999999999993e-03, 2.9260000000000002e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6887196212023533e-05, 3.4786614646774318e-06, 7.3331825610443990e-06, 3.7471489221346029e-04, 1.7465568576310642e-04, 2.8166906744403616e-04, 2.7330959762746659e-01, 3.1249999999999611e-03, 9834, 9834, 1.0000000000000000e+00, 48, 0, 0, 0, 4.6757706132069102e+05, 1.1973681999999998e+01, 1.3086700000000168e-01, 1.1383156999999986e+01, 1.1848466000000007e+01, 4.6522299999999500e-01, 4.6720816572660369e-310, 3.9525251667299724e-323, 4.6720816572660369e-310, 4.6720816572660369e-310, 3.9525251667299724e-323, 8.7069999999999995e-03, 2.9780000000000006e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.2108790762406146e-06, 8.7387237694766223e-07, 1.8327496757487849e-06, 9.3436416523305475e-05, 4.3875145890168560e-05, 7.0396296250532469e-05, 2.7330959762746659e-01, 1.5625000000001055e-03, 9834, 9834, 1.0000000000000000e+00, 34, 0, 0, 0, 4.6757706132069102e+05, 1.6826758000000002e+01, 1.8598800000000260e-01, 1.5970052000000031e+01, 1.6645921999999985e+01, 6.7574200000001305e-01, 4.6751072821179016e-310, 3.9525251667299724e-323, 4.6751072821179016e-310, 4.6751072821179016e-310, 3.9525251667299724e-323, 8.0829999999999999e-03, 2.8090000000000003e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0545563694750957e-06, 2.1963429608300066e-07, 4.5947050747799367e-07, 2.3399856989849481e-05, 1.1027338816664848e-05, 1.7648357760362724e-05, 2.7330959762746659e-01, 7.8125000000023315e-04, 9834, 9834, 1.0000000000000000e+00, 24, 0, 0, 0, 4.6757706132069102e+05, 2.3663430999999996e+01, 2.5765300000000213e-01, 2.2479795999999975e+01, 2.3410831000000002e+01, 9.3089100000002656e-01, 4.6425884585417301e-310, 3.9525251667299724e-323, 4.6425884585417301e-310, 4.6425884585417301e-310, 3.9525251667299724e-323, 8.0800000000000004e-03, 2.8160000000000008e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.6541398615219588e-07, 5.5380150671306908e-08, 1.1570868474128360e-07, 5.8893478801504158e-06, 2.7805114959808745e-06, 4.4443946478828158e-06, 2.7330959762746659e-01, 3.9062499999964473e-04, 9834, 9834, 1.0000000000000000e+00, 17, 0, 0, 0, 4.6757706132069102e+05, 3.3724145999999990e+01, 3.6809899999998519e-01, 3.2010273999999939e+01, 3.3362113000000107e+01, 1.3516209999999804e+00, 4.6569851151626214e-310, 3.9525251667299724e-323, 4.6569851151626214e-310, 4.6569851151626214e-310, 3.9525251667299724e-323, 9.1789999999999997e-03, 2.8620000000000004e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 6.7373864307782115e-08, 1.4070886527772956e-08, 2.9380439699189242e-08, 1.4949782062767742e-06, 7.0646723193885858e-07, 1.1285087998665286e-06, 2.7330959762746659e-01, 1.9531249999911460e-04, 9834, 9834, 1.0000000000000000e+00, 12, 0, 0, 0, 4.6757706132069102e+05, 4.7451405999999977e+01, 5.1874199999997339e-01, 4.5045215999999854e+01, 4.6937664999999889e+01, 1.8921549999999436e+00, 4.6854204652623138e-310, 3.9525251667299724e-323, 4.6854204652623138e-310, 4.6854204652623138e-310, 3.9525251667299724e-323, 8.1130000000000004e-03, 2.8130000000000008e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.7250737669086789e-08, 3.6044975439488861e-09, 7.5237218018220364e-09, 3.8278161899203539e-07, 1.8097362930031534e-07, 2.8898771931374882e-07, 2.7330959762746659e-01, 9.7656250001507128e-05, 9834, 9834, 1.0000000000000000e+00, 9, 0, 0, 0, 4.6757706132069102e+05, 7.1117886000000055e+01, 7.4286900000007650e-01, 6.7592435999999722e+01, 7.0381102000000169e+01, 2.7880560000001116e+00, 4.6772818180148500e-310, 3.9525251667299724e-323, 4.6772818180148500e-310, 4.6772818180148500e-310, 3.9525251667299724e-323, 1.0334999999999999e-02, 3.6449999999999998e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.6077446992132614e-09, 9.6314038320556670e-10, 2.0095963920718773e-09, 1.0224258287965668e-07, 4.8357089594088401e-08, 7.7189015407952593e-08, 2.7330959762746659e-01, 4.8828125003591571e-05, 9834, 9834, 1.0000000000000000e+00, 6, 0, 0, 0, 4.6757706132069102e+05, 9.4870623999999893e+01, 1.0013239999999675e+00, 9.0115998000000104e+01, 9.3873790999999997e+01, 3.7572300000004031e+00, 4.6373176573319223e-310, 3.9525251667299724e-323, 4.6373176573319223e-310, 4.6373176573319223e-310, 3.9525251667299724e-323, 8.0959999999999990e-03, 2.8240000000000010e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2104004931501790e-09, 2.5309283451699669e-10, 5.2784388318571906e-10, 2.6857927428057084e-08, 1.2707215986133164e-08, 2.0274593342700783e-08, 2.7330959762746659e-01, 2.4414062493996469e-05, 9834, 9834, 1.0000000000000000e+00, 5, 0, 0, 0, 4.6757706132069102e+05, 1.5852855299999950e+02, 1.6416569999994801e+00, 1.5064367900000025e+02, 1.5689182700000052e+02, 6.2468410000004981e+00, 4.6454001031671284e-310, 3.9525251667299724e-323, 4.6454001031671284e-310, 4.6454001031671284e-310, 3.9525251667299724e-323, 9.0159999999999997e-03, 2.8509999999999994e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.2934988830495414e-10, 6.8918671785765199e-11, 1.4356866043230276e-10, 7.3080401475312765e-09, 3.4602498704890333e-09, 5.5145021089447517e-09, 2.7330959762746659e-01, 1.2207031235639265e-05, 9834, 9834, 1.0000000000000000e+00, 4, 0, 0, 0, 4.6757706132069102e+05, 2.6024972300000030e+02, 2.6104539999991130e+00, 2.4764778000000067e+02, 2.5764470700000084e+02, 9.9952789999991847e+00, 4.6878726055011204e-310, 3.9525251667299724e-323, 4.6878726055011204e-310, 4.6878726055011204e-310, 3.9525251667299724e-323, 1.0038999999999999e-02, 3.1420000000000003e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 9.6343920391401575e-11, 2.0216558361091420e-11, 4.1924966970308120e-11, 2.1378031789067682e-09, 1.0150274466715606e-09, 1.6103467015645744e-09, 2.7330959762746659e-01, 6.1035156490862885e-06, 9834, 9834, 1.0000000000000000e+00, 3, 0, 0, 0, 4.6757706132069102e+05, 3.7780052699999715e+02, 3.7860280000001154e+00, 3.5894923799999816e+02, 3.7401792200000233e+02, 1.5065685999994162e+01, 4.6726747619863571e-310, 3.9525251667299724e-323, 4.6726747619863571e-310, 4.6726747619863571e-310, 3.9525251667299724e-323, 8.9750000000000003e-03, 2.8559999999999987e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.2334069180338068e-11, 6.9053006103861234e-12, 1.3888321048760588e-11, 7.1747003443392355e-10, 3.4669944912826401e-10, 5.3345330020130233e-10, 2.7330959762746659e-01, 3.0517578700206549e-06, 9834, 9834, 1.0000000000000000e+00, 2, 0, 0, 0, 4.6757706132069102e+05, 5.1330502099999751e+02, 4.6494260000002319e+00, 4.8863596599999300e+02, 5.0865896699998666e+02, 2.0019144999994886e+01, 4.6829912651807639e-310, 3.9525251667299724e-323, 4.6829912651807639e-310, 4.6829912651807639e-310, 3.9525251667299724e-323, 8.9649999999999990e-03, 2.8270000000000005e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 8.0439274719875247e-12, 1.7161058540403620e-12, 3.4494976319798809e-12, 1.7848903854700456e-10, 8.6161774528207469e-11, 1.3249592152684733e-10, 2.7330959762746659e-01, 1.5258788099714593e-06, 9834, 9834, 1.0000000000000000e+00, 2, 0, 0, 0, 4.6757706132069102e+05, 1.0109098539999862e+03, 9.2952210000006783e+00, 9.6181677099996716e+02, 1.0016140610000291e+03, 3.9789205999984773e+01, 4.6558313112979706e-310, 3.9525251667299724e-323, 4.6558313112979706e-310, 4.6558313112979706e-310, 3.9525251667299724e-323, 9.0510000000000000e-03, 2.8340000000000006e-03


==> Corrections V02 (copia)/data/narrow_channel/mRKC_k_13.csv <==
time, errpar, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rhoS, rhoF, rkc_step_inc_sub, rkc_step_no_sub, forcing_term, force_and_diff_inc_sub, force_and_diff_no_sub, force_and_slow_diff_inc_sub, force_and_slow_diff_no_sub, fast_diff, F_eta_inc_sub, F_eta_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6189973373073506e-02, 7.5568107835750796e-03, 5.8200847348153385e-03, 3.5887272398485681e-01, 3.7931520392382900e-01, 2.2406777166557235e-01, 2.7765315896724307e-01, 1.0000000000000001e-01, 10574, 592, 5.5986381690940043e-02, 31, 336, 1.0764648893035271e-04, 1.8346846669396215e+04, 1.9571059063786180e+09, 1.8858109999999999e+00, 5.9009999999999983e-03, 2.4508600000000003e-01, 1.8499999999999999e-02, 1.8499999999999999e-02, 2.5688400000000006e-01, 1.1797999999999998e-02, 9.7227699999990003e-01, 1.8799100000000000e+00, 6.5040100000002399e-01, 2.5554999999999998e-02, 7.0509999999999913e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.6449774669183617e-02, 6.2403160131735049e-03, 1.2624795686943597e-02, 5.8629513870000938e-01, 3.1323355961629734e-01, 4.8604272380861374e-01, 2.7765315896724307e-01, 5.0000000000000003e-02, 10574, 592, 5.5986381690940043e-02, 22, 335, 1.0686805357651754e-04, 1.8346846669396215e+04, 1.9571059063786180e+09, 2.6974950000000000e+00, 8.4020000000000015e-03, 3.5127499999999995e-01, 1.9113000000000002e-02, 1.9113000000000002e-02, 3.6922700000000008e-01, 1.7949999999999997e-02, 1.3936509999999862e+00, 2.6890910000000003e+00, 9.2571900000006924e-01, 2.6456000000000000e-02, 7.3389999999999905e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.4822993091362673e-03, 2.0586264000809519e-03, 3.3203411694161938e-03, 1.6585531506837725e-01, 1.0333304817515364e-01, 1.2783000263726443e-01, 2.7765315896724307e-01, 2.4999999999999994e-02, 10574, 592, 5.5986381690940043e-02, 16, 326, 1.0102370689655172e-04, 1.8346846669396215e+04, 1.9571059063786180e+09, 3.8391060000000001e+00, 1.1686000000000002e-02, 5.2713700000000008e-01, 1.9077999999999994e-02, 1.9077999999999994e-02, 5.5297299999999983e-01, 2.5835000000000007e-02, 1.9686739999997152e+00, 3.8274160000000008e+00, 1.3050000000000999e+00, 2.6308999999999999e-02, 7.2289999999999906e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.1813583337644133e-03, 9.0670758333814057e-04, 1.4319919782139930e-03, 7.0519123466181430e-02, 4.5512317526955309e-02, 5.5130340230616019e-02, 2.7765315896724307e-01, 1.2500000000000011e-02, 10574, 592, 5.5986381690940043e-02, 11, 335, 1.0686805357651754e-04, 1.8346846669396215e+04, 1.9571059063786180e+09, 5.4785860000000000e+00, 1.7024000000000001e-02, 7.2229799999999977e-01, 1.8713000000000014e-02, 1.8713000000000014e-02, 7.6049000000000011e-01, 3.8189000000000028e-02, 2.8331769999996181e+00, 5.4615559999999990e+00, 1.8668830000000887e+00, 2.5803000000000000e-02, 7.0879999999999953e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.4961914749716391e-03, 4.3195381370332141e-04, 6.7826734517372964e-04, 3.3165113854913011e-02, 2.1681983792246836e-02, 2.6112652916800393e-02, 2.7765315896724307e-01, 6.2499999999999917e-03, 10574, 592, 5.5986381690940043e-02, 8, 326, 1.0102370689655172e-04, 1.8346846669396215e+04, 1.9571059063786180e+09, 7.6276669999999998e+00, 2.3213999999999992e-02, 1.0137620000000001e+00, 1.8187999999999999e-02, 1.8187999999999999e-02, 1.0623869999999997e+00, 4.8619000000000023e-02, 3.9574669999991867e+00, 7.6044460000000029e+00, 2.5832399999992042e+00, 2.5115999999999999e-02, 6.9219999999999976e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.3116146854959845e-04, 2.1227364480629646e-04, 3.3262991915810128e-04, 1.6207185882563917e-02, 1.0655106125240565e-02, 1.2805938086985599e-02, 2.7765315896724307e-01, 3.1249999999999611e-03, 10574, 592, 5.5986381690940043e-02, 6, 307, 8.9798850574712642e-05, 1.8346846669396215e+04, 1.9571059063786180e+09, 1.0842847000000001e+01, 3.1545999999999977e-02, 1.5184839999999997e+00, 1.8209999999999987e-02, 1.8209999999999987e-02, 1.5917389999999991e+00, 7.3240000000000166e-02, 5.4897060000020765e+00, 1.0811294999999998e+01, 3.7278869999971027e+00, 2.5085999999999997e-02, 6.8729999999999911e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.6701242390386763e-04, 1.0683347985990260e-04, 1.6725553764438197e-04, 8.1353282842158234e-03, 5.3625218838389112e-03, 6.4391804116736779e-03, 2.7765315896724307e-01, 1.5625000000001055e-03, 10574, 592, 5.5986381690940043e-02, 4, 326, 1.0102370689655172e-04, 1.8346846669396215e+04, 1.9571059063786180e+09, 1.5373176000000001e+01, 4.6887000000000012e-02, 2.0459079999999985e+00, 1.9007000000000000e-02, 1.9007000000000000e-02, 2.1475439999999995e+00, 1.0162200000000014e-01, 7.9386060000105063e+00, 1.5326274000000000e+01, 5.2374169999919467e+00, 2.6218999999999999e-02, 7.2109999999999952e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.8676437598448919e-04, 5.4433486500953610e-05, 8.5187217575305452e-05, 4.1398857680864515e-03, 2.7322966822554253e-03, 3.2796275116593462e-03, 2.7765315896724307e-01, 7.8125000000023315e-04, 10574, 592, 5.5986381690940043e-02, 3, 307, 8.9798850574712642e-05, 1.8346846669396215e+04, 1.9571059063786180e+09, 2.1575741999999998e+01, 6.0776999999999991e-02, 3.0277119999999988e+00, 1.8829000000000005e-02, 1.8829000000000005e-02, 3.1653130000000016e+00, 1.3757599999999998e-01, 1.0974265000020827e+01, 2.1514953000000006e+01, 7.3715019999867897e+00, 2.6015000000000000e-02, 7.1820000000000026e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 9.9457275828443981e-05, 2.9005095071606204e-05, 4.5384111839876645e-05, 2.2046054477167483e-03, 1.4559149179478783e-03, 1.7472454908003892e-03, 2.7765315896724307e-01, 3.9062499999964473e-04, 10574, 592, 5.5986381690940043e-02, 2, 326, 1.0102370689655172e-04, 1.8346846669396215e+04, 1.9571059063786180e+09, 3.1008689999999991e+01, 9.4053000000000483e-02, 4.1232280000000028e+00, 1.8018000000000003e-02, 1.8018000000000003e-02, 4.3271039999999994e+00, 2.0384800000000003e-01, 1.6122783000012337e+01, 3.0914626999999982e+01, 1.0458851999980551e+01, 2.4923999999999998e-02, 6.9009999999999931e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.9645290749556019e-05, 1.4482563413592815e-05, 2.2659775755641542e-05, 1.1004552208803990e-03, 7.2695435308594875e-04, 8.7237998952763632e-04, 2.7765315896724307e-01, 1.9531249999911460e-04, 10574, 592, 5.5986381690940043e-02, 2, 231, 5.0511853448275861e-05, 1.8346846669396215e+04, 1.9571059063786180e+09, 4.6183245000000007e+01, 1.1220600000000046e-01, 8.3100660000000097e+00, 1.8276999999999998e-02, 1.8276999999999998e-02, 8.6834399999999832e+00, 3.7330499999999572e-01, 2.2610430000014425e+01, 4.6071003999999988e+01, 1.4768992999982638e+01, 2.5212999999999999e-02, 6.9339999999999914e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.3349433755591539e-05, 9.7297712235670605e-06, 1.5223543349807828e-05, 7.3923544279119616e-04, 4.8838726567314143e-04, 5.8609205718959537e-04, 2.7765315896724307e-01, 9.7656250001507128e-05, 10574, 592, 5.5986381690940043e-02, 1, 320, 9.7656250000000005e-05, 1.8346846669396215e+04, 1.9571059063786180e+09, 6.0009818999999993e+01, 1.8260900000000271e-01, 8.3023940000000032e+00, 1.8085000000000000e-02, 1.8085000000000000e-02, 8.6803769999999947e+00, 3.7793599999999611e-01, 3.0606165999892760e+01, 5.9827113000000011e+01, 2.0530366999984530e+01, 2.4943000000000000e-02, 6.8559999999999966e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6665902189583986e-05, 4.8627753800896672e-06, 7.6082784223018007e-06, 3.6942233187291359e-04, 2.4408770945325353e-04, 2.9291154166512500e-04, 2.7765315896724307e-01, 4.8828125003591571e-05, 10574, 592, 5.5986381690940043e-02, 1, 227, 4.8828125000000003e-05, 1.8346846669396215e+04, 1.9571059063786180e+09, 9.1566841999999994e+01, 2.1963599999999850e-01, 1.6540597000000016e+01, 1.7901000000000000e-02, 1.7901000000000000e-02, 1.7278804999999984e+01, 7.3810799999999910e-01, 4.4969713000053126e+01, 9.1347128999999981e+01, 2.9081989999952707e+01, 2.4782999999999999e-02, 6.8799999999999912e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 8.3307395790738590e-06, 2.4308565146126127e-06, 3.8032601319508419e-06, 1.8466214469030562e-04, 1.2201719229942531e-04, 1.4642192711267703e-04, 2.7765315896724307e-01, 2.4414062493996469e-05, 10574, 592, 5.5986381690940043e-02, 1, 160, 2.4414062500000001e-05, 1.8346846669396215e+04, 1.9571059063786180e+09, 1.4138949199999965e+02, 2.8991099999998560e-01, 3.5679123999999824e+01, 1.8538000000000009e-02, 1.8538000000000009e-02, 3.7228706000000074e+01, 1.5493619999999422e+00, 6.2675766000003620e+01, 1.4109944000000036e+02, 4.1173115999887365e+01, 2.5620999999999998e-02, 7.0809999999999918e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.1648523671583624e-06, 1.2153093511119915e-06, 1.9014330553644709e-06, 9.2319602976169424e-05, 6.1002627636190737e-05, 7.3203378833675296e-05, 2.7765315896724307e-01, 1.2207031235639265e-05, 10574, 592, 5.5986381690940043e-02, 1, 114, 1.2207031250000001e-05, 1.8346846669396215e+04, 1.9571059063786180e+09, 2.1439389899999998e+02, 3.9677799999994062e-01, 6.4698175000000120e+01, 1.8835000000000008e-02, 1.8835000000000008e-02, 6.7529801000000191e+01, 2.8312580000001084e+00, 8.7842650999337991e+01, 2.1399661699999945e+02, 5.8594353999884426e+01, 2.6041999999999999e-02, 7.2040000000000073e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.0822497324101648e-06, 6.0760620573966673e-07, 9.5063681756352159e-07, 4.6155890208540510e-05, 3.0498880868694950e-05, 3.6598620652465102e-05, 2.7765315896724307e-01, 6.1035156490862885e-06, 10574, 592, 5.5986381690940043e-02, 1, 80, 6.1035156250000003e-06, 1.8346846669396215e+04, 1.9571059063786180e+09, 3.4532386599999865e+02, 6.2553599999995146e-01, 1.3073037999999937e+02, 1.8637000000000008e-02, 1.8637000000000008e-02, 1.3696854299999939e+02, 6.2372530000010284e+00, 1.2491995199781137e+02, 3.4469778000000088e+02, 8.2763351999632363e+01, 2.5654999999999997e-02, 7.0120000000000052e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0411099707546729e-06, 3.0380245007655267e-07, 4.7531728203376034e-07, 2.3077614926403979e-05, 1.5249407667294881e-05, 1.8299266947497499e-05, 2.7765315896724307e-01, 3.0517578700206549e-06, 10574, 592, 5.5986381690940043e-02, 1, 57, 3.0517578125000002e-06, 1.8346846669396215e+04, 1.9571059063786180e+09, 5.6950775100000135e+02, 1.0860670000000112e+00, 2.6444110299999983e+02, 1.8634999999999999e-02, 1.8634999999999999e-02, 2.7637830300000064e+02, 1.1935107999997390e+01, 1.7344598099600611e+02, 5.6842060999999705e+02, 1.1853650800076331e+02, 2.5866999999999998e-02, 7.2290000000000002e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 5.2055049870006452e-07, 1.5190065705566529e-07, 2.3765779832291001e-07, 1.1538708009913393e-05, 7.6246753236786051e-06, 9.1496010308258895e-06, 2.7765315896724307e-01, 1.5258788099714593e-06, 10574, 592, 5.5986381690940043e-02, 1, 40, 1.5258789062500001e-06, 1.8346846669396215e+04, 1.9571059063786180e+09, 9.6106084300002863e+02, 2.0671489999976003e+00, 5.2571815300000389e+02, 1.8072999999999999e-02, 1.8072999999999999e-02, 5.4980467800000315e+02, 2.4082778000003309e+01, 2.4333456899261176e+02, 9.5899147600001959e+02, 1.6576345099810555e+02, 2.5061000000000000e-02, 6.9819999999999986e-03


==> Corrections V02 (copia)/data/narrow_channel/mRKC_k_7.csv <==
time, errpar, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rhoS, rhoF, rkc_step_inc_sub, rkc_step_no_sub, forcing_term, force_and_diff_inc_sub, force_and_diff_no_sub, force_and_slow_diff_inc_sub, force_and_slow_diff_no_sub, fast_diff, F_eta_inc_sub, F_eta_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6194766607815058e-02, 7.5566814127576440e-03, 5.9558621346876622e-03, 3.5935037099580242e-01, 3.7940379874271257e-01, 2.2876590339021879e-01, 2.7330959762746659e-01, 1.0000000000000001e-01, 9834, 14, 1.4236322961155175e-03, 31, 6, 1.0764648893035271e-04, 1.8103012130447893e+04, 4.6775779874451738e+05, 2.6323400000000008e-01, 1.2620000000000005e-03, 2.2588300000000000e-01, 1.7648999999999998e-02, 1.7648999999999998e-02, 2.3586699999999999e-01, 9.9830000000000006e-03, 1.4125000000000002e-02, 2.6197000000000009e-01, 1.1971999999999986e-02, 2.4263999999999997e-02, 6.6120000000000007e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.6475456924788230e-02, 6.2458936136018514e-03, 1.2708471171237589e-02, 5.8747158873008465e-01, 3.1359212253446256e-01, 4.8813502100131839e-01, 2.7330959762746659e-01, 5.0000000000000003e-02, 9834, 14, 1.4236322961155175e-03, 22, 6, 1.0686805357651754e-04, 1.8103012130447893e+04, 4.6775779874451738e+05, 3.7529099999999999e-01, 1.7840000000000000e-03, 3.2227000000000000e-01, 1.7498999999999994e-02, 1.7498999999999994e-02, 3.3642699999999998e-01, 1.4153999999999995e-02, 1.9935000000000019e-02, 3.7350499999999998e-01, 1.7138000000000000e-02, 2.4152000000000000e-02, 6.6499999999999919e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.4782408459264709e-03, 2.0586442557980001e-03, 3.3423373870091234e-03, 1.6593685401324859e-01, 1.0335984915163918e-01, 1.2837987422859368e-01, 2.7330959762746659e-01, 2.4999999999999994e-02, 9834, 14, 1.4236322961155175e-03, 16, 6, 1.0102370689655172e-04, 1.8103012130447893e+04, 4.6775779874451738e+05, 5.5457900000000004e-01, 2.6339999999999988e-03, 4.7527200000000003e-01, 1.8149000000000012e-02, 1.8149000000000012e-02, 4.9691299999999999e-01, 2.1639999999999989e-02, 2.9815999999999978e-02, 5.5194300000000018e-01, 2.5195000000000082e-02, 2.5269000000000000e-02, 7.1180000000000045e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.1788466909838933e-03, 9.0652525965761923e-04, 1.4400010914205653e-03, 7.0536350748802712e-02, 4.5514572916844943e-02, 5.5310741436260982e-02, 2.7330959762746659e-01, 1.2500000000000011e-02, 9834, 14, 1.4236322961155175e-03, 11, 6, 1.0686805357651754e-04, 1.8103012130447893e+04, 4.6775779874451738e+05, 7.5344300000000008e-01, 3.6019999999999954e-03, 6.4559400000000011e-01, 1.7858000000000006e-02, 1.7858000000000006e-02, 6.7500500000000008e-01, 2.9409000000000018e-02, 4.0599999999999817e-02, 7.4983599999999995e-01, 3.4205000000000173e-02, 2.4693000000000000e-02, 6.8300000000000036e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.4949025617969109e-03, 4.3184026286140084e-04, 6.8186706124331170e-04, 3.3170826304163188e-02, 2.1681718102216058e-02, 2.6190655648133162e-02, 2.7330959762746659e-01, 6.2499999999999917e-03, 9834, 14, 1.4236322961155175e-03, 8, 6, 1.0102370689655172e-04, 1.8103012130447893e+04, 4.6775779874451738e+05, 1.0928230000000001e+00, 5.1280000000000032e-03, 9.3762799999999979e-01, 1.7490999999999986e-02, 1.7490999999999986e-02, 9.7969499999999987e-01, 4.2061000000000022e-02, 5.8186999999999454e-02, 1.0876869999999996e+00, 4.9777000000000432e-02, 2.4101999999999998e-02, 6.6090000000000081e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.3051068380120833e-04, 2.1221274878107047e-04, 3.3434162418572930e-04, 1.6209513332145414e-02, 1.0654719794491001e-02, 1.2842131326770961e-02, 2.7330959762746659e-01, 3.1249999999999611e-03, 9834, 14, 1.4236322961155175e-03, 6, 5, 8.9798850574712642e-05, 1.8103012130447893e+04, 4.6775779874451738e+05, 1.6373359999999997e+00, 7.6150000000000159e-03, 1.4303860000000006e+00, 1.7793000000000003e-02, 1.7793000000000003e-02, 1.4927410000000008e+00, 6.2347000000000055e-02, 7.3077999999999949e-02, 1.6297140000000001e+00, 6.3841000000000689e-02, 2.4473999999999999e-02, 6.6770000000000024e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.6668198205979698e-04, 1.0680170715023394e-04, 1.6810568033058873e-04, 8.1364127981367555e-03, 5.3622709747423707e-03, 6.4569741468455304e-03, 2.7330959762746659e-01, 1.5625000000001055e-03, 9834, 14, 1.4236322961155175e-03, 4, 6, 1.0102370689655172e-04, 1.8103012130447893e+04, 4.6775779874451738e+05, 2.1843960000000004e+00, 9.6549999999999987e-03, 1.8770169999999990e+00, 1.7812000000000012e-02, 1.7812000000000012e-02, 1.9593420000000008e+00, 8.2316000000000125e-02, 1.1609200000000253e-01, 2.1747240000000003e+00, 9.9243000000000692e-02, 2.4611999999999998e-02, 6.7969999999999949e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.8659516965975143e-04, 5.4417022683925692e-05, 8.5617497402896287e-05, 4.1404143120468799e-03, 2.7321550287529531e-03, 3.2885858833618603e-03, 2.7330959762746659e-01, 7.8125000000023315e-04, 9834, 14, 1.4236322961155175e-03, 3, 5, 8.9798850574712642e-05, 1.8103012130447893e+04, 4.6775779874451738e+05, 3.2182630000000008e+00, 1.3672999999999999e-02, 2.8142210000000003e+00, 1.7604999999999992e-02, 1.7604999999999992e-02, 2.9347340000000037e+00, 1.2048800000000022e-01, 1.4499800000000099e-01, 3.2045689999999993e+00, 1.2476499999999976e-01, 2.4249000000000000e-02, 6.6430000000000083e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 9.9366930490200946e-05, 2.8996262489718805e-05, 4.5612662294820111e-05, 2.2048816263357906e-03, 1.4558364362651437e-03, 1.7519918460058019e-03, 2.7330959762746659e-01, 3.9062499999964473e-04, 9834, 14, 1.4236322961155175e-03, 2, 6, 1.0102370689655172e-04, 1.8103012130447893e+04, 4.6775779874451738e+05, 4.4593679999999987e+00, 1.7581999999999952e-02, 3.8250369999999982e+00, 1.7680999999999992e-02, 1.7680999999999992e-02, 4.0034730000000014e+00, 1.7840000000000053e-01, 2.3775499999998984e-01, 4.4417639999999992e+00, 2.0037900000000033e-01, 2.4596000000000000e-02, 6.9119999999999928e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.9600144653113611e-05, 1.4478138178310163e-05, 2.2773723527061418e-05, 1.1005919883983169e-03, 7.2691441170181625e-04, 8.7474345752304764e-04, 2.7330959762746659e-01, 1.9531249999911460e-04, 9834, 14, 1.4236322961155175e-03, 2, 4, 5.0511853448275861e-05, 1.8103012130447893e+04, 4.6775779874451738e+05, 8.5245110000000004e+00, 3.4674000000000038e-02, 7.5580450000000088e+00, 1.7554000000000004e-02, 1.7554000000000004e-02, 7.8941090000000047e+00, 3.3601699999999834e-01, 3.1298599999999183e-01, 8.4897910000000039e+00, 2.8251999999999527e-01, 2.4190999999999997e-02, 6.6300000000000074e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.3319097741352545e-05, 9.7267943703392455e-06, 1.5300042276532311e-05, 7.3932711872627763e-04, 4.8836023806238737e-04, 5.8767780619270633e-04, 2.7330959762746659e-01, 9.7656250001507128e-05, 9834, 14, 1.4236322961155175e-03, 1, 5, 9.7656250000000005e-05, 1.8103012130447893e+04, 4.6775779874451738e+05, 8.6345129999999930e+00, 2.5540000000000007e-02, 7.5518279999999987e+00, 1.8115000000000003e-02, 1.8115000000000003e-02, 7.8851320000000031e+00, 3.3325399999999916e-01, 3.8173900000000754e-01, 8.6089379999999931e+00, 3.4181199999998479e-01, 2.5141999999999998e-02, 7.0240000000000042e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6650720980134455e-05, 4.8612801316889321e-06, 7.6464867301631601e-06, 3.6946767474077064e-04, 2.4407382658761395e-04, 2.9370314574597353e-04, 2.7330959762746659e-01, 4.8828125003591571e-05, 9834, 14, 1.4236322961155175e-03, 1, 4, 4.8828125000000003e-05, 1.8103012130447893e+04, 4.6775779874451738e+05, 1.7064600999999954e+01, 5.3563999999999487e-02, 1.5156379000000005e+01, 1.7392999999999999e-02, 1.7392999999999999e-02, 1.5831236000000018e+01, 6.7473799999999395e-01, 6.2527100000005920e-01, 1.7010950999999988e+01, 5.5399299999996887e-01, 2.3913000000000000e-02, 6.5180000000000030e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 8.3231557985856091e-06, 2.4301112835547538e-06, 3.8223606157253287e-06, 1.8468491683197702e-04, 1.2201036433686856e-04, 1.4681766628660463e-04, 2.7330959762746659e-01, 2.4414062493996469e-05, 9834, 14, 1.4236322961155175e-03, 1, 3, 2.4414062500000001e-05, 1.8103012130447893e+04, 4.6775779874451738e+05, 3.4093960999999993e+01, 1.0515799999999498e-01, 3.0832366999999959e+01, 1.7491000000000010e-02, 1.7491000000000010e-02, 3.2165223999999974e+01, 1.3325859999999818e+00, 9.2542400000016378e-01, 3.3988633000000014e+01, 8.9721699999995153e-01, 2.4270000000000000e-02, 6.7790000000000029e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.1610269433958131e-06, 1.2149234800760763e-06, 1.9109596838505494e-06, 9.2330233095872403e-05, 6.0998546629792003e-05, 7.3400358929108015e-05, 2.7330959762746659e-01, 1.2207031235639265e-05, 9834, 14, 1.4236322961155175e-03, 1, 2, 1.2207031250000001e-05, 1.8103012130447893e+04, 4.6775779874451738e+05, 6.5623568000000233e+01, 2.0635399999998635e-01, 6.0211525999999957e+01, 1.7516999999999994e-02, 1.7516999999999994e-02, 6.2862527999999827e+01, 2.6503100000000024e+00, 1.2397550000002000e+00, 6.5416806999999793e+01, 1.3133959999999094e+00, 2.4128000000000000e-02, 6.6100000000000013e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.0803757070281728e-06, 6.0742868574203779e-07, 9.5542466275327920e-07, 4.6162059647742592e-05, 3.0497613733820353e-05, 3.6698060021080601e-05, 2.7330959762746659e-01, 6.1035156490862885e-06, 9834, 14, 1.4236322961155175e-03, 1, 2, 6.1035156250000003e-06, 1.8103012130447893e+04, 4.6775779874451738e+05, 1.3100769999999949e+02, 4.2072099999987050e-01, 1.2036907500000032e+02, 1.7942999999999990e-02, 1.7942999999999990e-02, 1.2549492100000020e+02, 5.1249830000005190e+00, 2.4634219999998135e+00, 1.3058614199999943e+02, 2.6259940000009134e+00, 2.4601999999999999e-02, 6.6560000000000022e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0401535086485644e-06, 3.0370611866697371e-07, 4.7769860008622933e-07, 2.3080267735693922e-05, 1.5248393948317221e-05, 1.8348502588819583e-05, 2.7330959762746659e-01, 3.0517578700206549e-06, 9834, 14, 1.4236322961155175e-03, 1, 1, 3.0517578125000002e-06, 1.8103012130447893e+04, 4.6775779874451738e+05, 2.6075032100000351e+02, 8.4315500000057308e-01, 2.4356742600000223e+02, 1.8029000000000010e-02, 1.8029000000000010e-02, 2.5406273400000001e+02, 1.0493244999997364e+01, 2.4982809999996189e+00, 2.5990603200000334e+02, 3.3421650000023746e+00, 2.4919999999999998e-02, 6.8879999999999974e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 5.2006818597487278e-07, 1.5185100370293791e-07, 2.3884587175421190e-07, 1.1539943742258018e-05, 7.6240937656208300e-06, 9.1741196131199651e-06, 2.7330959762746659e-01, 1.5258788099714593e-06, 9834, 14, 1.4236322961155175e-03, 1, 1, 1.5258789062500001e-06, 1.8103012130447893e+04, 4.6775779874451738e+05, 5.1542033999999762e+02, 1.6516499999993355e+00, 4.8111143700000889e+02, 1.7640999999999993e-02, 1.7640999999999993e-02, 5.0201540699998964e+02, 2.0900117000003373e+01, 4.9777529999964782e+00, 5.1376646399999584e+02, 6.7667060000024231e+00, 2.4374999999999997e-02, 6.7319999999999871e-03


==> Corrections V02 (copia)/data/narrow_channel/results.csv <==
k,delta,speedup,RKC_cost,mRKC_cost,relerrh1,relerrl2,RKC_rho,mRKC_rhoF,mRKC_rhoS,RKC_s,mRKC_s,mRKC_m,mRKC_cF
1,1,0.972529423336196,0.81079,0.833692,1.95830890585295e-14,2.02312235006939e-15,19198.5640524624,13717.3175801043,19200.6830774779,10,10,1,0.00262334779537887
2,0.5,0.930525190644223,0.959351,1.030978,2.04741755395376e-14,2.58537650846639e-15,19809.8614966933,14026.3205225223,19809.8742390973,11,11,1,0.00130391173520562
3,0.25,0.913251328053073,0.819349,0.897178,2.14225783795989e-14,2.16146907132162e-15,16890.0894326647,14140.9417012626,16890.0922593827,10,10,1,0.000806126561870214
4,0.125,1.08263587374904,0.878965,0.811875,2.01366537442302e-14,2.33471921768698e-15,16717.3998950062,12163.6573188553,16717.1752826244,10,10,1,0.000406338886631451
5,0.0625,1.14511579489361,1.023035,0.89339,8.27102749658339e-05,5.52819344635295e-05,25476.4782032735,25593.2580491002,17393.8213001064,12,10,2,0.000402576489533011
6,0.03125,2.22454507111127,2.051669,0.922287,0.000228925052411201,0.000151963236461005,115477.649818053,115444.173110893,19108.7545080735,25,10,3,0.000603986309643648
7,0.015625,4.30966184981316,4.144869,0.961762,0.000259579577921266,0.000173562454956478,467577.061320691,467757.798744517,18103.0121304479,50,10,6,0.00142363229611552
8,0.0078125,7.9291247432536,8.377041,1.05649,0.000267728967066166,0.000179011050516438,1911906.39470911,1860084.36413046,17880.198903414,100,10,11,0.00319425034937113
9,0.00390625,14.408798942109,16.965453,1.177437,0.000272323483825129,0.000180389113185196,7616927.21791788,7552229.77466114,18630.4835065195,199,10,21,0.00540108021604321
10,0.001953125,23.4594738293374,33.180376,1.41437,0.000270263286371653,0.00018074064183274,30475977.2404254,30653394.3490068,17759.2061786659,398,10,42,0.0102450783447168
11,0.0009765625,32.2392725414856,64.489313,2.000334,0.000270357017560274,0.00018077454704088,121393604.3034,120582235.62396,17054.5017796005,793,10,82,0.0184633710541989
12,0.00048828125,40.514407348332,132.767455,3.277043,0.000270876338431485,0.000180831661549966,493056417.275391,488358501.796578,18185.8879718999,1597,10,165,0.0312561047079508
13,0.000244140625,41.6722274899195,263.652724,6.326821,0.000270382250189013,0.000180798314931559,1955111345.71169,1957105906.37862,18346.8466693962,3181,10,330,0.05598638169094
14,0.0001220703125,42.9879226514838,545.892066,12.698731,0.000270321688265561,0.00018078748727164,7776878946.69357,7781363530.26183,17718.1057639155,6343,10,657,0.101238164603059
15,6.103515625e-05,41.6403142130021,1199.292142,28.801227,0.00027048430118792,0.000180834217784462,30920527125.8425,31052775209.3503,17091.2917849474,12647,10,1312,0.178718497776314
16,3.0517578125e-05,37.5030137060596,2804.693895,74.785827,0.000270485755049427,0.000180824173459027,124659291571.534,124747161773.766,18155.7469944914,25393,10,2630,0.29870867035618


==> Corrections V02 (copia)/data/num_stab/rho_0.csv <==
eta,weta,rho,bssq
3.88996557578933e-06,-0.0609168609168609,4850.10567248081,156.6
7.77993115157866e-06,-0.121833721833722,2445.78793613705,156.6
1.1669896727368e-05,-0.182750582750583,1632.3974528045,156.6
1.55598623031573e-05,-0.243667443667444,1224.18846580235,156.6
1.94498278789467e-05,-0.304584304584305,979.385159176935,156.6
2.3339793454736e-05,-0.365501165501166,816.146409486342,156.6
2.72297590305253e-05,-0.426418026418026,699.535985734862,156.6
3.11197246063146e-05,-0.487334887334887,612.087316179859,156.6
3.5009690182104e-05,-0.548251748251748,544.12495182918,156.6
3.88996557578933e-05,-0.609168609168609,489.635689335191,156.6
4.27896213336826e-05,-0.67008547008547,445.124321947961,156.6
4.6679586909472e-05,-0.731002331002331,408.061184206312,156.6
5.05695524852613e-05,-0.791919191919192,376.624137892971,156.6
5.44595180610506e-05,-0.852836052836053,349.738346219609,156.6
5.834948363684e-05,-0.913752913752914,326.448854701904,156.6
6.22394492126293e-05,-0.974669774669775,306.052930276954,156.6
6.61294147884186e-05,-1.03558663558664,288.041574899066,156.6
7.0019380364208e-05,-1.0965034965035,272.023210289756,156.6
7.39093459399973e-05,-1.15742035742036,253.757636210708,156.6
7.77993115157866e-05,-1.21833721833722,244.824887539127,156.6
8.16892770915759e-05,-1.27925407925408,233.154455360778,156.6
8.55792426673653e-05,-1.34017094017094,222.569169673901,156.6
8.94692082431546e-05,-1.4010878010878,212.884710023167,156.6
9.3359173818944e-05,-1.46200466200466,204.015566334852,156.6
9.72491393947333e-05,-1.52292152292152,195.852886289766,156.6
0.000101139104970523,-1.58383838383838,188.306573932549,156.6
0.000105029070546312,-1.64475524475524,181.349860458765,156.6
0.000108919036122101,-1.70567210567211,174.894156645416,156.6
0.000112809001697891,-1.76658896658897,168.845062405651,156.6
0.00011669896727368,-1.82750582750583,163.221215671888,156.6
0.000120588932849469,-1.88842268842269,157.950832017367,156.6
0.000124478898425259,-1.94933954933955,153.01113275969,156.6
0.000128368864001048,-2.01025641025641,148.385024209471,156.6
0.000132258829576837,-2.07117327117327,144.022568575819,156.6
0.000136148795152627,-2.13209013209013,139.908020694392,156.6
0.000140038760728416,-2.19300699300699,136.009910698466,156.6
0.000143928726304205,-2.25392385392385,137.439002579938,156.6
0.000147818691879995,-2.31484071484071,137.429393801503,156.6
0.000151708657455784,-2.37575757575758,137.460180740934,156.6
0.000155598623031573,-2.43667443667444,137.441553475457,156.6
0.000159488588607363,-2.4975912975913,137.427481147599,156.6
0.000163378554183152,-2.55850815850816,137.455120684839,156.6
0.000167268519758941,-2.61942501942502,137.424447318149,156.6
0.000171158485334731,-2.68034188034188,137.445491965665,156.6
0.00017504845091052,-2.74125874125874,137.459699368739,156.6
0.000178938416486309,-2.8021756021756,137.421534214911,156.6
0.000182828382062099,-2.86309246309246,137.429267778727,156.6
0.000186718347637888,-2.92400932400932,137.430797209758,156.6
0.000190608313213677,-2.98492618492618,137.426140813391,156.6
0.000194498278789467,-3.04584304584305,137.423986377954,156.6
0.000198388244365256,-3.10675990675991,137.41956148529,156.6
0.000202278209941045,-3.16767676767677,137.438430360573,156.6
0.000206168175516835,-3.22859362859363,137.418806950815,156.6
0.000210058141092624,-3.28951048951049,137.415293638911,156.6
0.000213948106668413,-3.35042735042735,137.456187676323,156.6
0.000217838072244203,-3.41134421134421,137.422015260221,156.6
0.000221728037819992,-3.47226107226107,137.448150312478,156.6
0.000225618003395781,-3.53317793317793,137.427975777901,156.6
0.00022950796897157,-3.59409479409479,137.437544676961,156.6
0.00023339793454736,-3.65501165501166,137.434761051584,156.6
0.000237287900123149,-3.71592851592852,137.446991254675,156.6
0.000241177865698939,-3.77684537684538,137.425618359437,156.6
0.000245067831274728,-3.83776223776224,137.455753309589,156.6
0.000248957796850517,-3.8986790986791,137.420782010677,156.6
0.000252847762426306,-3.95959595959596,137.416559687572,156.6
0.000256737728002096,-4.02051282051282,137.417749884974,156.6
0.000260627693577885,-4.08142968142968,137.41150953635,156.6
0.000264517659153674,-4.14234654234654,137.42027467153,156.6
0.000268407624729464,-4.2032634032634,137.435310242793,156.6
0.000272297590305253,-4.26418026418026,137.409913490321,156.6
0.000276187555881042,-4.32509712509713,137.418616819613,156.6
0.000280077521456832,-4.38601398601399,137.444655187285,156.6
0.000283967487032621,-4.44693084693085,137.450841722078,156.6
0.00028785745260841,-4.50784770784771,137.442801063045,156.6
0.0002917474181842,-4.56876456876457,137.432426799258,156.6
0.000295637383759989,-4.62968142968143,137.407343787538,156.6
0.000299527349335778,-4.69059829059829,137.410872494113,156.6
0.000303417314911568,-4.75151515151515,137.433102747381,156.6
0.000307307280487357,-4.81243201243201,137.444465229051,156.6
0.000311197246063146,-4.87334887334887,137.418361161401,156.6
0.000315087211638936,-4.93426573426573,137.442354402289,156.6
0.000318977177214725,-4.99518259518259,137.431634813586,156.6
0.000322867142790514,-5.05609945609946,137.404144256487,156.6
0.000326757108366304,-5.11701631701632,137.414784256132,156.6
0.000330647073942093,-5.17793317793318,137.441036178165,156.6
0.000334537039517882,-5.23885003885004,137.444591248983,156.6
0.000338427005093672,-5.2997668997669,137.413476185796,156.6
0.000342316970669461,-5.36068376068376,137.41502682512,156.6
0.00034620693624525,-5.42160062160062,137.429805427939,156.6
0.00035009690182104,-5.48251748251748,137.415221171974,156.6
0.000353986867396829,-5.54343434343434,137.409477992115,156.6
0.000357876832972618,-5.6043512043512,137.407137921297,156.6
0.000361766798548408,-5.66526806526806,137.427314978566,156.6
0.000365656764124197,-5.72618492618493,137.415170074362,156.6
0.000369546729699986,-5.78710178710179,137.409266306058,156.6
0.000373436695275776,-5.84801864801865,137.415628237341,156.6
0.000377326660851565,-5.90893550893551,137.440519057971,156.6
0.000381216626427354,-5.96985236985237,137.403033220147,156.6
0.000385106592003144,-6.03076923076923,137.410098459678,156.6


==> Corrections V02 (copia)/data/num_stab/rho_1.csv <==
eta,weta,rho,bssq
4.57075172638715e-06,-0.0608766233766234,427066.689867641,13318.7333333333
9.14150345277429e-06,-0.121753246753247,213526.722684835,13318.7333333333
1.37122551791614e-05,-0.18262987012987,142351.159878707,13318.7333333333
1.82830069055486e-05,-0.243506493506494,106760.814844769,13318.7333333333
2.28537586319357e-05,-0.304383116883117,85409.1834503486,13318.7333333333
2.74245103583229e-05,-0.36525974025974,71174.9143840274,13318.7333333333
3.199526208471e-05,-0.426136363636364,61005.8982356464,13318.7333333333
3.65660138110972e-05,-0.487012987012987,53380.5854861257,13318.7333333333
4.11367655374843e-05,-0.54788961038961,47449.6578033992,13318.7333333333
4.57075172638715e-05,-0.608766233766234,42705.5959597095,13318.7333333333
5.02782689902586e-05,-0.669642857142857,38822.2619614517,13318.7333333333
5.48490207166458e-05,-0.73051948051948,35587.1445648257,13318.7333333333
5.94197724430329e-05,-0.791396103896104,32849.6400057193,13318.7333333333
6.39905241694201e-05,-0.852272727272727,30503.1806383636,13318.7333333333
6.85612758958072e-05,-0.91314935064935,28469.6809800926,13318.7333333333
7.31320276221944e-05,-0.974025974025974,26690.2675605784,13318.7333333333
7.77027793485815e-05,-1.0349025974026,25120.3205150041,13318.7333333333
8.22735310749686e-05,-1.09577922077922,23724.4881099807,13318.7333333333
8.68442828013558e-05,-1.15665584415584,22475.923740558,13318.7333333333
9.14150345277429e-05,-1.21753246753247,21352.297700995,13318.7333333333
9.59857862541301e-05,-1.27840909090909,20335.4665207586,13318.7333333333
0.000100556537980517,-1.33928571428571,19411.5537565656,13318.7333333333
0.000105127289706904,-1.40016233766234,18567.2979494423,13318.7333333333
0.000109698041433292,-1.46103896103896,17793.9035498134,13318.7333333333
0.000114268793159679,-1.52191558441558,17082.0432265722,13318.7333333333
0.000118839544886066,-1.58279220779221,16425.930763115,13318.7333333333
0.000123410296612453,-1.64366883116883,15816.3362097692,13318.7333333333
0.00012798104833884,-1.70454545454545,15253.8800284383,13318.7333333333
0.000132551800065227,-1.76542207792208,14727.3080303975,13318.7333333333
0.000137122551791614,-1.8262987012987,14239.0192249025,13318.7333333333
0.000141693303518002,-1.88717532467532,13781.8650793678,13318.7333333333
0.000146264055244389,-1.94805194805195,13348.5364139907,13318.7333333333
0.000150834806970776,-2.00892857142857,13213.452794844,13318.7333333333
0.000155405558697163,-2.06980519480519,13210.1410701829,13318.7333333333
0.00015997631042355,-2.13068181818182,13208.067988387,13318.7333333333
0.000164547062149937,-2.19155844155844,13206.3686837045,13318.7333333333
0.000169117813876324,-2.25243506493507,13204.8310455686,13318.7333333333
0.000173688565602712,-2.31331168831169,13203.4384424803,13318.7333333333
0.000178259317329099,-2.37418831168831,13202.0453916444,13318.7333333333
0.000182830069055486,-2.43506493506493,13200.8080609696,13318.7333333333
0.000187400820781873,-2.49594155844156,13199.6447691569,13318.7333333333
0.00019197157250826,-2.55681818181818,13198.5119505867,13318.7333333333
0.000196542324234647,-2.61769480519481,13197.4535649156,13318.7333333333
0.000201113075961034,-2.67857142857143,13196.4015812149,13318.7333333333
0.000205683827687422,-2.73944805194805,13195.402899418,13318.7333333333
0.000210254579413809,-2.80032467532468,13194.4509837365,13318.7333333333
0.000214825331140196,-2.8612012987013,13193.5239863295,13318.7333333333
0.000219396082866583,-2.92207792207792,13192.5571687759,13318.7333333333
0.00022396683459297,-2.98295454545455,13191.7029539337,13318.7333333333
0.000228537586319357,-3.04383116883117,13190.8329249756,13318.7333333333
0.000233108338045744,-3.10470779220779,13190.0280985484,13318.7333333333
0.000237679089772132,-3.16558441558442,13189.2066116167,13318.7333333333
0.000242249841498519,-3.22646103896104,13188.4257024774,13318.7333333333
0.000246820593224906,-3.28733766233766,13187.6744802439,13318.7333333333
0.000251391344951293,-3.34821428571429,13186.9238250643,13318.7333333333
0.00025596209667768,-3.40909090909091,13186.1983688628,13318.7333333333
0.000260532848404067,-3.46996753246753,13185.4925434148,13318.7333333333
0.000265103600130455,-3.53084415584416,13184.7723218499,13318.7333333333
0.000269674351856842,-3.59172077922078,13184.10622418,13318.7333333333
0.000274245103583229,-3.6525974025974,13183.4425474325,13318.7333333333
0.000278815855309616,-3.71347402597403,13182.8034241271,13318.7333333333
0.000283386607036003,-3.77435064935065,13182.1741842154,13318.7333333333
0.00028795735876239,-3.83522727272727,13181.5560963783,13318.7333333333
0.000292528110488777,-3.8961038961039,13180.953876536,13318.7333333333
0.000297098862215165,-3.95698051948052,13180.3679199808,13318.7333333333
0.000301669613941552,-4.01785714285714,13179.7883222738,13318.7333333333
0.000306240365667939,-4.07873376623377,13179.2308079059,13318.7333333333
0.000310811117394326,-4.13961038961039,13178.6723973368,13318.7333333333
0.000315381869120713,-4.20048701298701,13178.1047141322,13318.7333333333
0.0003199526208471,-4.26136363636364,13177.5827290441,13318.7333333333
0.000324523372573487,-4.32224025974026,13177.0499852641,13318.7333333333
0.000329094124299875,-4.38311688311688,13176.5422096968,13318.7333333333
0.000333664876026262,-4.44399350649351,13176.0358430658,13318.7333333333
0.000338235627752649,-4.50487012987013,13175.5637937899,13318.7333333333
0.000342806379479036,-4.56574675324675,13175.0790992352,13318.7333333333
0.000347377131205423,-4.62662337662338,13174.5824996322,13318.7333333333
0.00035194788293181,-4.6875,13174.1352789453,13318.7333333333
0.000356518634658197,-4.74837662337662,13173.6563271391,13318.7333333333
0.000361089386384585,-4.80925324675325,13173.2119498332,13318.7333333333
0.000365660138110972,-4.87012987012987,13172.7651816462,13318.7333333333
0.000370230889837359,-4.93100649350649,13172.3141022865,13318.7333333333
0.000374801641563746,-4.99188311688312,13171.8832493663,13318.7333333333
0.000379372393290133,-5.05275974025974,13171.4784764647,13318.7333333333
0.00038394314501652,-5.11363636363636,13171.0472147821,13318.7333333333
0.000388513896742908,-5.17451298701299,13170.6617494283,13318.7333333333
0.000393084648469295,-5.23538961038961,13170.2491146686,13318.7333333333
0.000397655400195682,-5.29626623376623,13169.8501195037,13318.7333333333
0.000402226151922069,-5.35714285714286,13169.4751295244,13318.7333333333
0.000406796903648456,-5.41801948051948,13169.0880544317,13318.7333333333
0.000411367655374843,-5.4788961038961,13168.715188628,13318.7333333333
0.00041593840710123,-5.53977272727273,13168.3466126584,13318.7333333333
0.000420509158827618,-5.60064935064935,13167.961444222,13318.7333333333
0.000425079910554005,-5.66152597402597,13167.6041755537,13318.7333333333
0.000429650662280392,-5.7224025974026,13167.2465105812,13318.7333333333
0.000434221414006779,-5.78327922077922,13166.8898526835,13318.7333333333
0.000438792165733166,-5.84415584415584,13166.5446517055,13318.7333333333
0.000443362917459553,-5.90503246753247,13166.2162732335,13318.7333333333
0.00044793366918594,-5.96590909090909,13165.879238493,13318.7333333333
0.000452504420912328,-6.02678571428571,13165.5499661385,13318.7333333333


==> Corrections V02 (copia)/data/num_stab/rho_2.csv <==
eta,weta,rho,bssq
2.78461246700598e-07,-0.0618686868686869,3353587.42243969,222180.6
5.56922493401196e-07,-0.123737373737374,3353482.32175367,222180.6
8.35383740101794e-07,-0.185606060606061,2150371.08392495,222180.6
1.11384498680239e-06,-0.247474747474747,1748130.3394279,222180.6
1.39230623350299e-06,-0.309343434343434,1402018.19576714,222180.6
1.67076748020359e-06,-0.371212121212121,1162683.24450181,222180.6
1.94922872690419e-06,-0.433080808080808,1001474.18568415,222180.6
2.22768997360478e-06,-0.494949494949495,874333.88125428,222180.6
2.50615122030538e-06,-0.556818181818182,776566.366145562,222180.6
2.78461246700598e-06,-0.618686868686869,700776.073709844,222180.6
3.06307371370658e-06,-0.680555555555556,636371.694080013,222180.6
3.34153496040718e-06,-0.742424242424242,584185.278142648,222180.6
3.61999620710777e-06,-0.804292929292929,539190.908841211,222180.6
3.89845745380837e-06,-0.866161616161616,500487.836056509,222180.6
4.17691870050897e-06,-0.928030303030303,467241.643444252,222180.6
4.45537994720957e-06,-0.98989898989899,438119.893891782,222180.6
4.73384119391016e-06,-1.05176767676768,412154.454039733,222180.6
5.01230244061076e-06,-1.11363636363636,389345.329884474,222180.6
5.29076368731136e-06,-1.17550505050505,368680.089924239,222180.6
5.56922493401196e-06,-1.23737373737374,350557.605712404,222180.6
5.84768618071256e-06,-1.29924242424242,333665.984765716,222180.6
6.12614742741315e-06,-1.36111111111111,318647.348962428,222180.6
6.40460867411375e-06,-1.4229797979798,304616.871206358,222180.6
6.68306992081435e-06,-1.48484848484848,292071.793013165,222180.6
6.96153116751495e-06,-1.54671717171717,280343.962135346,222180.6
7.23999241421555e-06,-1.60858585858586,269558.508024727,222180.6
7.51845366091614e-06,-1.67045454545455,259685.279217499,222180.6
7.79691490761674e-06,-1.73232323232323,250164.288353942,222180.6
8.07537615431734e-06,-1.79419191919192,241391.073173279,222180.6
8.35383740101794e-06,-1.85606060606061,233764.435361773,222180.6
8.63229864771854e-06,-1.91792929292929,226300.281492493,222180.6
8.91075989441913e-06,-1.97979797979798,221934.373642816,222180.6
9.18922114111973e-06,-2.04166666666667,221934.336143903,222180.6
9.46768238782033e-06,-2.10353535353535,221934.346635924,222180.6
9.74614363452093e-06,-2.16540404040404,221934.388132459,222180.6
1.00246048812215e-05,-2.22727272727273,221934.340929233,222180.6
1.03030661279221e-05,-2.28914141414141,221934.41691768,222180.6
1.05815273746227e-05,-2.3510101010101,221934.342857587,222180.6
1.08599886213233e-05,-2.41287878787879,221934.468614693,222180.6
1.11384498680239e-05,-2.47474747474747,221934.491211388,222180.6
1.14169111147245e-05,-2.53661616161616,221934.506794317,222180.6
1.16953723614251e-05,-2.59848484848485,221934.390968369,222180.6
1.19738336081257e-05,-2.66035353535354,221934.364220027,222180.6
1.22522948548263e-05,-2.72222222222222,221934.32868644,222180.6
1.25307561015269e-05,-2.78409090909091,221934.35285537,222180.6
1.28092173482275e-05,-2.8459595959596,221934.502490591,222180.6
1.30876785949281e-05,-2.90782828282828,221934.340580802,222180.6
1.33661398416287e-05,-2.96969696969697,221934.391916461,222180.6
1.36446010883293e-05,-3.03156565656566,221934.343930133,222180.6
1.39230623350299e-05,-3.09343434343434,221934.375289386,222180.6
1.42015235817305e-05,-3.15530303030303,221934.40712486,222180.6
1.44799848284311e-05,-3.21717171717172,221934.387353197,222180.6
1.47584460751317e-05,-3.2790404040404,221934.554826864,222180.6
1.50369073218323e-05,-3.34090909090909,221934.371147589,222180.6
1.53153685685329e-05,-3.40277777777778,221934.356685008,222180.6
1.55938298152335e-05,-3.46464646464646,221934.331509879,222180.6
1.58722910619341e-05,-3.52651515151515,221934.424715153,222180.6
1.61507523086347e-05,-3.58838383838384,221934.460776211,222180.6
1.64292135553353e-05,-3.65025252525253,221934.337380635,222180.6
1.67076748020359e-05,-3.71212121212121,221934.331080324,222180.6
1.69861360487365e-05,-3.7739898989899,221934.43165258,222180.6
1.72645972954371e-05,-3.83585858585859,221934.336945391,222180.6
1.75430585421377e-05,-3.89772727272727,221934.332168599,222180.6
1.78215197888383e-05,-3.95959595959596,221934.354807051,222180.6
1.80999810355389e-05,-4.02146464646465,221934.393869469,222180.6
1.83784422822395e-05,-4.08333333333333,221934.403060042,222180.6
1.86569035289401e-05,-4.14520202020202,221934.337416349,222180.6
1.89353647756407e-05,-4.20707070707071,221934.346221258,222180.6
1.92138260223413e-05,-4.26893939393939,221934.356587813,222180.6
1.94922872690419e-05,-4.33080808080808,221934.340123489,222180.6
1.97707485157425e-05,-4.39267676767677,221934.368858329,222180.6
2.0049209762443e-05,-4.45454545454545,221934.361725317,222180.6
2.03276710091436e-05,-4.51641414141414,221934.331657256,222180.6
2.06061322558442e-05,-4.57828282828283,221934.403016387,222180.6
2.08845935025448e-05,-4.64015151515152,221934.354569855,222180.6
2.11630547492454e-05,-4.7020202020202,221934.339605241,222180.6
2.1441515995946e-05,-4.76388888888889,221934.346641236,222180.6
2.17199772426466e-05,-4.82575757575758,221934.332308995,222180.6
2.19984384893472e-05,-4.88762626262626,221934.372096966,222180.6
2.22768997360478e-05,-4.94949494949495,221934.343812823,222180.6
2.25553609827484e-05,-5.01136363636364,221934.343247334,222180.6
2.2833822229449e-05,-5.07323232323232,221934.335317101,222180.6
2.31122834761496e-05,-5.13510101010101,221934.339944352,222180.6
2.33907447228502e-05,-5.1969696969697,221934.437499184,222180.6
2.36692059695508e-05,-5.25883838383838,221934.353845945,222180.6
2.39476672162514e-05,-5.32070707070707,221934.35705957,222180.6
2.4226128462952e-05,-5.38257575757576,221934.420051942,222180.6
2.45045897096526e-05,-5.44444444444444,221934.376339587,222180.6
2.47830509563532e-05,-5.50631313131313,221934.379708683,222180.6
2.50615122030538e-05,-5.56818181818182,221934.335674573,222180.6
2.53399734497544e-05,-5.63005050505051,221934.461511753,222180.6
2.5618434696455e-05,-5.69191919191919,221934.347376089,222180.6
2.58968959431556e-05,-5.75378787878788,221934.618482032,222180.6
2.61753571898562e-05,-5.81565656565657,221934.347150827,222180.6
2.64538184365568e-05,-5.87752525252525,221934.419376136,222180.6
2.67322796832574e-05,-5.93939393939394,221934.416194842,222180.6
2.7010740929958e-05,-6.00126262626263,221934.483974671,222180.6
2.72892021766586e-05,-6.06313131313131,221934.333385136,222180.6
2.75676634233592e-05,-6.125,221934.390963847,222180.6


==> Corrections V02 (copia)/data/robertson/res_RKC.csv <==
dt,err,s,m,eta
1,0.00106468260186732,45.81,0,0
0.5,0.000528007565237409,32.855,0,0
0.25,0.000264488680711938,23.715,0,0
0.125,0.000131492634669939,17.3325,0,0
0.0625,6.57621363610028e-05,12.8775,0,0
0.03125,3.29503765496009e-05,9.58375,0,0
0.015625,1.75591506857975e-05,7.30078125,0,0
0.0078125,8.72134706142447e-06,5.63359375,0,0


==> Corrections V02 (copia)/data/robertson/res_mRKC.csv <==
dt,err,s,m,eta
1,0.00105410357391933,18.95,5.6,0.00949172006828337
0.5,0.000523354658566899,13.865,5.41,0.0088404755066234
0.25,0.000267682012530024,10.35,5.2025,0.00789470878241678
0.125,0.000150767461387535,8.58125,4.76875,0.00562769278943268
0.0625,7.19561544543224e-05,9.741875,3.879375,0.00225928356393348
0.03125,3.57412267288915e-05,7.4471875,3.5465625,0.00196707532910889
0.015625,1.80057714711523e-05,5.70203125,3.0571875,0.0017093024593661
0.0078125,9.65385797901952e-06,4.531171875,3,0.0013787847716231


==> Corrections V02 (copia)/data/robertson/rho_s_RKC.csv <==
t,rho,s
0,2309.49881586328,35
1,2575.08669380195,37
2,2638.61176738029,38
3,2704.10699535918,38
4,2758.31219187992,39
5,2809.89621409849,39
6,2858.79437562743,39
7,2905.46295450758,40
8,2952.75143646177,40
9,2996.92170520342,40
10,3039.98966173764,40
11,3081.44600700348,41
12,3121.52001350409,41
13,3160.22504382844,41
14,3197.7312880684,41
15,3234.03072853078,42
16,3269.25631832667,42
17,3303.46164667405,42
18,3336.70012677935,42
19,3369.03728552412,43
20,3400.51985108916,43
21,3431.19332648509,43
22,3461.10291743112,43
23,3490.28725612968,43
24,3518.78336882225,43
25,3546.6254751948,44
26,3573.84415838829,44
27,3600.46914401825,44
28,3626.52774074052,44
29,3652.04521289,44
30,3677.04492904049,44
31,3701.54931318763,45
32,3725.57882709382,45
33,3749.15303496239,45
34,3772.28996666001,45
35,3795.00685021875,45
36,3817.31967951996,45
37,3839.24365644132,45
38,3860.79307449215,45
39,3881.79176205087,46
40,3902.82166966513,46
41,3923.14266990219,46
42,3943.50476268826,46
43,3963.19333934486,46
44,3982.93177013818,46
45,4002.02880652218,46
46,4021.18322925149,46
47,4039.72542812807,46
48,4058.33167659962,47
49,4076.35252317672,47
50,4094.44317691969,47
51,4111.97312139143,47
52,4129.57787334525,47
53,4146.6446074395,47
54,4163.79055895755,47
55,4180.41947968332,47
56,4197.13146510265,47
57,4213.34586173792,47
58,4229.64668623606,47
59,4245.46798525016,48
60,4261.37875411477,48
61,4276.82666476566,48
62,4292.36661677082,48
63,4307.45951001221,48
64,4322.64659281136,48
65,4337.40131892272,48
66,4352.25218771557,48
67,4366.68444833134,48
68,4381.21456874286,48
69,4395.33897323539,48
70,4409.56267835915,48
71,4423.39277591496,49
72,4437.32345460711,49
73,4450.8719426354,49
74,4464.52211651576,49
75,4477.80087042631,49
76,4491.18225143448,49
77,4504.20237009787,49
78,4517.32589169782,49
79,4530.09776703672,49
80,4542.97371841788,49
81,4555.50713168547,49
82,4568.14517325916,49
83,4580.44931422795,49
84,4592.85853373226,49
85,4604.94205411204,49
86,4617.13101158024,50
87,4629.00208239013,50
88,4640.97884865175,50
89,4652.64515271302,50
90,4664.41735916262,50
91,4675.88617358972,50
92,4687.46103187355,50
93,4698.73923517225,50
94,4710.12356986053,50
95,4721.21768237614,50
96,4732.41795314651,50
97,4743.33415593304,50
98,4754.35649353447,50
99,4765.10065259776,50


==> Corrections V02 (copia)/data/robertson/rho_sm_mRKC.csv <==
t,rhoF,rhoS,s,m
0,1050.00000000002,1259.8957023732,27,3
1,1219.88749325015,1189.69936577424,26,3
2,1365.50611099001,1313.15588534701,28,3
3,1492.98520257259,1312.17218740216,28,4
4,1606.91045858431,1178.62840877641,26,4
5,1710.05399613473,1079.71760439283,25,4
6,1804.34518277716,1060.91131269622,25,4
7,1891.3128850715,1011.61097526293,24,4
8,1972.06243290517,982.45148871743,24,4
9,2047.49230627442,951.396589215076,24,4
10,2118.30289672649,922.181249640782,23,4
11,2185.05863054796,896.655243102527,23,4
12,2248.23385113587,872.99159251178,23,4
13,2308.21471997537,852.122257329247,22,4
14,2365.32785018457,832.140474259676,22,4
15,2419.85660272448,814.004014268561,22,5
16,2472.04997605819,796.998534352401,22,5
17,2522.10699985451,781.165271324242,22,5
18,2570.20776017301,766.385888045211,21,5
19,2616.51054639496,752.411328502536,21,5
20,2661.1529221095,739.238183559554,21,5
21,2704.25745814202,726.813965712964,21,5
22,2745.93347160597,715.09939150726,21,5
23,2786.27907232163,703.992561353785,21,5
24,2825.38238852863,693.382772092985,20,5
25,2863.32141629985,683.284700770753,20,5
26,2900.16921480259,673.658472800378,20,5
27,2935.99096371553,664.468202413541,20,5
28,2970.84603388576,655.675921742614,20,5
29,3004.78865171437,647.255509113693,20,5
30,3037.8684946503,639.179418245338,20,5
31,3070.13118587225,631.425516241823,20,5
32,3101.61873275797,623.971520058002,19,5
33,3132.36973641228,616.796815453043,19,5
34,3162.42022645844,609.889065440557,19,5
35,3191.80343472324,603.225915703965,19,5
36,3220.55021692174,596.797326608975,19,5
37,3248.68928514357,590.585573276823,19,5
38,3276.2473972886,584.582067129525,19,5
39,3303.24953884253,578.771882511188,19,5
40,3329.71907263078,573.14723637901,19,5
41,3355.67788232963,567.696325057576,19,5
42,3381.1464933174,562.411264194447,19,6
43,3406.14427372205,557.284330495576,18,6
44,3430.68923923342,552.304022849152,18,6
45,3454.7984987128,547.467976723519,18,6
46,3478.4881589083,542.765364263638,18,6
47,3501.77342344642,538.192607834456,18,6
48,3524.66866407218,533.742018800267,18,6
49,3547.18747842864,529.409081234852,18,6
50,3569.34274693524,525.188027421453,18,6
51,3591.14668216245,521.074262754398,18,6
52,3612.61087525864,517.063064354563,18,6
53,3633.74633774719,513.150180296354,18,6
54,3654.56354014606,509.331523198255,18,6
55,3675.0724472607,505.603276400927,18,6
56,3695.28255068221,501.961824371192,18,6
57,3715.20289867249,498.403758665217,18,6
58,3734.84212372414,494.92585499099,17,6
59,3754.2085733937,491.525625354047,17,6
60,3773.31002309795,488.199213471291,17,6
61,3792.15400301137,484.944164770322,17,6
62,3810.7477184582,481.757943794327,17,6
63,3829.09806851001,478.638103789518,17,6
64,3847.21166332268,475.582315749859,17,6
65,3865.09484025553,472.58837543473,17,6
66,3882.75367887696,469.654205126419,17,6
67,3900.19401494911,466.777847825088,17,6
68,3917.42145347332,463.957445090122,17,6
69,3934.4413808828,461.191193989376,17,6
70,3951.25897644239,458.477300523873,17,6
71,3967.87922288912,455.813974760511,17,6
72,3984.30691635564,453.199499232773,17,6
73,4000.54667565225,450.632317315317,17,6
74,4016.60295101455,448.111029885552,17,6
75,4032.48003236266,445.634300767203,17,6
76,4048.18205704242,443.200809096445,17,6
77,4063.71301706355,440.809277810623,17,6
78,4079.07676591292,438.458482940113,17,6
79,4094.27702498373,436.147248724785,17,6
80,4109.31738962771,433.874447375259,16,7
81,4124.20153211874,431.639105106351,16,7
82,4138.9326250991,429.439950052473,16,7
83,4153.51391894259,427.276092871437,16,7
84,4167.94855896839,425.146691221165,16,7
85,4182.23958998434,423.050941472431,16,7
86,4196.3899606382,420.988027539704,16,7
87,4210.40252756576,418.957050788261,16,7
88,4224.28005928582,416.957007119956,16,7
89,4238.02523977931,414.986876576612,16,7
90,4251.64067177693,413.045782538977,16,7
91,4265.12887996666,411.133052001593,16,7
92,4278.49231422316,409.248097255987,16,7
93,4291.73335272832,407.39028921627,16,7
94,4304.8543047805,405.558971774872,16,7
95,4317.85741342348,403.75350897128,16,7
96,4330.74485800555,401.973284392321,16,7
97,4343.51875660273,400.217702082537,16,7
98,4356.18116834027,398.486185368295,16,7
99,4368.73409559793,396.778176658043,16,7


==> Corrections V02 (copia)/data/text/Phi_8.csv <==
z,Phim,phi
-136.305405139039,-0.500631094237972,0.00733646621702156
-134.928582864908,-0.381732424003601,0.00741132811719525
-133.551760590776,-0.284936075860824,0.00748773356170242
-132.174938316644,-0.207075430820471,0.00756573078630349
-130.798116042513,-0.14532082327951,0.00764537005773826
-129.421293768381,-0.097154360711604,0.00772670378175675
-128.044471494249,-0.0603459289102301,0.00780978661811973
-126.667649220117,-0.0329303561734461,0.00789467560309929
-125.290826945986,-0.0131857098193701,0.00798143028005642
-123.914004671854,0.000387301578542493,0.00807011283872372
-122.537182397722,0.00908484684736079,0.00816078826387792
-121.160360123591,0.0140184383725961,0.00825352449414926
-119.783537849459,0.0161323723691037,0.00834839259178316
-118.406715575327,0.016220169875894,0.00844546692424575
-117.029893301195,0.0149400450857772,0.00854482535864864
-115.653071027064,0.0128294276207687,0.00864654947006113
-114.276248752932,0.010318565364178,0.00875072476488114
-112.8994264788,0.00774323446030857,0.00885744092055042
-111.522604204669,0.00535658309269181,0.00896679204302635
-110.145781930537,0.00334013565178276,0.00907887694356418
-108.768959656405,0.0018139839030405,0.00919379943652069
-107.392137382273,0.000846191766319802,0.00931166866006583
-106.015315108142,0.000461440317498969,0.00943259942188487
-104.63849283401,0.000648939623269006,0.00955671257217282
-103.261670559878,0.00136963402000936,0.00968413540646846
-101.884848285747,0.00256272744767559,0.00981500210115047
-100.508026011615,0.00415155544962413,0.00994945418472787
-99.1312037374832,0.00604883044929925,0.0100876410484046
-97.7543814633515,0.00816128691470775,0.0102297204997906
-96.3775591892198,0.0103937530216063,0.0103758593640734
-95.0007369150881,0.0126526754263272,0.0105262341374657
-93.6239146409564,0.0148491237591663,0.0106810316983108
-92.2470923668247,0.0169013014492613,0.0108404500818677
-90.870270092693,0.0187365894918817,0.0110046993255323
-89.4934478185612,0.0202931497690595,0.011174002392079
-88.1166255444295,0.0215211145344828,0.0113485961794552
-86.7398032702978,0.0223833886735796,0.0115287326267482
-85.3629809961661,0.0228560913497162,0.0117146799271796
-83.9861587220344,0.0229286636474351,0.011906723860412
-82.6093364479027,0.0226036688236584,0.0121051692580856
-81.232514173771,0.0218963117777819,0.0123103416183921
-79.8556918996393,0.0208337043515837,0.0125225888876747
-78.4788696255076,0.0194539030698752,0.0127422834295638
-77.1020473513758,0.0178047459328168,0.0129698242050917
-75.7252250772441,0.0159425148708259,0.0132056391906388
-74.3484028031124,0.0139304504730009,0.0134501880645395
-72.9715805289807,0.0118371455999873,0.0137039651978327
-71.594758254849,0.00973484449221065,0.0139675029900987
-70.2179359807173,0.00769767398440186,0.0142413755977477
-68.8411137065856,0.00579983343734013,0.0145262031097027
-67.4642914324539,0.00411376999773837,0.0148226562343905
-66.0874691583222,0.00270836579719682,0.015131461572607
-64.7106468841904,0.00164716370114978,0.0154534075635135
-63.3338246100587,0.000986658218730831,0.0157893512061986
-61.957002335927,0.000774678184481677,0.0161402256774474
-60.5801800617953,0.00104888782283001,0.0165070489882985
-59.2033577876636,0.00183543280626145,0.0168909338484915
-57.8265355135319,0.00314775791811095,0.0172930989401223
-56.4497132394002,0.00498562293089871,0.0177148818411008
-55.0728909652685,0.00733434331113614,0.0181577538871284
-53.6960686911367,0.0101642823615267,0.0186233373201317
-52.319246417005,0.0134306214114872,0.0191134251443456
-50.9424241428733,0.017073434666915,0.0196300042023009
-49.5656018687416,0.021018095330125,0.0201752820968093
-48.1887795946099,0.025176039600884,0.0207517187281467
-46.8119573204782,0.0294459151694654,0.0213620633966216
-45.4351350463465,0.0337151408126506,0.0220093986510647
-44.0583127722148,0.0378619037036027,0.0226971923589105
-42.6814904980831,0.041757621046536,0.0234293598543592
-41.3046682239513,0.0452698926471094,0.0242103385161712
-39.9278459498196,0.0482659710294653,0.0250451777753495
-38.5510236756879,0.0506167757108431,0.0259396484101834
-37.1742014015562,0.0522014782446891,0.0269003761290791
-35.7973791274245,0.0529126846431907,0.0279350059801975
-34.4205568532928,0.052662241790158,0.0290524062194053
-33.0437345791611,0.0513876944551799,0.0302629231452138
-31.6669123050294,0.0490594195199784,0.0315787024123966
-30.2900900308976,0.0456884640278876,0.0330140979765947
-28.9132677567659,0.0413351136673818,0.0345861978802349
-27.5364454826342,0.0361182183005776,0.0363155077742168
-26.1596232085025,0.0302253011476368,0.0382268502885248
-24.7828009343708,0.0239234782379938,0.0403505641929222
-23.4059786602391,0.0175712147393331,0.0427241267903219
-22.0291563861074,0.0116309447752432,0.0453943847055222
-20.6523341119757,0.00668258134246989,0.0484206769803623
-19.275511837844,0.0034379429386967,0.0518792965996955
-17.8986895637123,0.00275612351177612,0.0558700110187728
-16.5218672895805,0.00565983234133727,0.0605258422485325
-15.1450450154488,0.0133527304636951,0.066028178482106
-13.7682227413171,0.0272377902509873,0.072630939400434
-12.3914004671854,0.0489367047554622,0.0807007931418883
-11.0145781930537,0.0803103734298451,0.0907872750537378
-9.63775591892197,0.123480490834707,0.10375182658329
-8.26093364479027,0.180852264943759,0.121020410691978
-6.88411137065856,0.255138291658005,0.145113293578641
-5.50728909652685,0.349383612139669,0.180840862296016
-4.13046682239514,0.466991979576824,0.238211483006837
-2.75364454826342,0.611753361989654,0.340023807178129
-1.37682227413171,0.787872707689272,0.543004526983304
0,1,1


==> Corrections V02 (copia)/data/text/Phi_9.csv <==
z,Phim,phi
-172.506665922867,0.753572208880249,0.00579687744036006
-170.764174347889,0.559233456536041,0.00585602925097598
-169.021682772911,0.406634181180388,0.00591640068655305
-167.279191197932,0.288565190579778,0.00597802986037131
-165.536699622954,0.198792021501875,0.00604095649048048
-163.794208047975,0.13195544036415,0.00610522198506006
-162.051716472997,0.0834791784299024,0.00617086953328652
-160.309224898018,0.0494845662956081,0.00623794420212659
-158.56673332304,0.0267117398870542,0.00630649303951259
-156.824241748061,0.0124470976551809,0.00637656518439607
-155.081750173083,0.00445669613606551,0.00644821198422074
-153.339258598104,0.000925278512950749,0.00652148712040507
-151.596767023126,0.000400638291722191,0.00659644674247869
-149.854275448148,0.00174302767471626,0.00667314961157728
-148.111783873169,0.0040793276912374,0.00675165725406642
-146.369292298191,0.00676170461664603,0.00683203412613864
-144.626800723212,0.00933048468536855,0.00691434779030899
-142.884309148234,0.0114809865766691,0.00699866910482495
-141.141817573255,0.0130340586255095,0.00708507242710674
-139.399325998277,0.0139100751843147,0.00717363583244557
-137.656834423298,0.0141061540349447,0.00726444134931197
-135.91434284832,0.0136763642236673,0.00735757521276469
-134.171851273341,0.0127147011654099,0.00745312813760579
-132.429359698363,0.0113406133370588,0.0075511956131006
-130.686868123384,0.00968687235306175,0.00765187822127528
-128.944376548406,0.00788958569007924,0.00775528198102224
-127.201884973428,0.00608015880091417,0.0078615187204883
-125.459393398449,0.0043790208314435,0.00797070648049508
-123.716901823471,0.00289093562775783,0.00808296995205135
-121.974410248492,0.00170172719420686,0.00819844095136637
-120.231918673514,0.000876256236535232,0.00831725893616878
-118.489427098535,0.000457491897781418,0.00843957156758303
-116.746935523557,0.000466530268100752,0.00856553532232307
-115.004443948578,0.000903418723161729,0.00869531616054009
-113.2619523736,0.00174865261925265,0.00882909025531763
-111.519460798621,0.00296521834672413,0.00896704479055697
-109.776969223643,0.0045010642168805,0.00910937883485152
-108.034477648664,0.00629188813092224,0.00925630429992977
-106.291986073686,0.00826413845302851,0.00940804699337124
-104.549494498708,0.0103381319831578,0.0095648477765941
-102.807002923729,0.0124312003986326,0.00972696384060417
-101.064511348751,0.0144607840070623,0.00989467011371803
-99.3220197737722,0.0163473991266456,0.0100682608174675
-97.5795281987937,0.0180174128833838,0.010248051189208
-95.8370366238153,0.0194055666882221,0.0104343793926481
-94.0945450488368,0.0204571971306268,0.0106276086406601
-92.3520534738583,0.0211301104985914,0.0108281295584084
-90.6095618988799,0.021396074608555,0.011036362819147
-88.8670703239014,0.0212418991022046,0.0112527620901107
-87.124578748923,0.0206700828406181,0.0114778173319129
-85.3820871739445,0.0196990144996975,0.011712058501952
-83.6395955989661,0.0183627199443254,0.0119560597207426
-81.8971040239876,0.0167101574321694,0.0122104439701201
-80.1546124490091,0.0148040691715445,0.0124758884042532
-78.4121208740307,0.0127194052312343,0.0127531303687921
-76.6696292990522,0.0105413432736577,0.0130429742408101
-74.9271377240738,0.00836293505625702,0.0133462992231546
-73.1846461490953,0.00628241811947114,0.0136640682522773
-71.4421545741168,0.0044002385531462,0.0139973382096499
-69.6996629991384,0.00281583820672303,0.0143472716648911
-67.9571714241599,0.00162426718203018,0.0147151504255294
-66.2146798491815,0.000912689920998397,0.0151023912262012
-64.472188274203,0.000756860674100962,0.0155105639620445
-62.7296966992245,0.00121765160881261,0.0159414129609902
-60.9872051242461,0.00233772429086726,0.0163968819027327
-59.2447135492676,0.00413844274458361,0.0168791431351661
-57.5022219742892,0.00661713377201524,0.0173906323210802
-55.7597303993107,0.00974480768416998,0.0179340895811139
-54.0172388243323,0.0134644600710321,0.0185126085998595
-52.2747472493538,0.017690082710608,0.0191296955531882
-50.5322556743753,0.0223065191907049,0.0197893402274361
-48.7897640993969,0.0271703082906397,0.0204961023784159
-47.0472725244184,0.0321116656435641,0.0212552172813202
-45.3047809494399,0.0369377616735783,0.0220727256382941
-43.5622893744615,0.0414374612752973,0.0229556346638258
-41.819797799483,0.0453876981770168,0.0239121194414853
-40.0773062245046,0.0485616644021184,0.0249517768085064
-38.3348146495261,0.0507390027168409,0.0260859484816203
-36.5923230745476,0.0517181974260294,0.0273281365045546
-34.8498314995692,0.0513313663519663,0.0286945433297823
-33.1073399245907,0.0494616643048753,0.0302047824524023
-31.3648483496123,0.0460635158271736,0.0318828259219796
-29.6223567746338,0.0411859024670439,0.0337582862703275
-27.8798651996553,0.0349989373103759,0.0358681791621999
-26.1373736246769,0.0278239669736235,0.038259391106206
-24.3948820496984,0.0201674487336079,0.0409922047557892
-22.65239047472,0.0127588579437845,0.0441454512701749
-20.9098988997415,0.00659288835998293,0.0478242388432884
-19.167407324763,0.00297621547211289,0.0521718967159899
-17.4249157497846,0.00357910041182202,0.0573890851061601
-15.6824241748061,0.0104921194795751,0.0637656419857857
-13.9399325998277,0.0262883118081151,0.0717362949807423
-12.1974410248492,0.0540910451527552,0.0819839960380099
-10.4549494498708,0.0976479072724331,0.0956457225781328
-8.71245787489229,0.16141093783896,0.114759289626193
-6.96996629991384,0.250623523285364,0.143337897550465
-5.22747472493538,0.371414284477744,0.190270253004724
-3.48498314995695,0.530898294568502,0.27814932908966
-1.74249157497846,0.737285971862368,0.473411974616412
0,1,1


==> Corrections V02 (copia)/data/text/RKC_1_s_10_damping_polynomial_data.csv <==
xk,px
-200,17.7014956367116
-199.599198396794,15.7977405875721
-199.198396793587,14.0432757604321
-198.797595190381,12.4294137303853
-198.396793587174,10.9478491456346
-197.995991983968,9.59064592856284
-197.595190380762,8.35022480136755
-197.194388777555,7.21935113018019
-196.793587174349,6.19112308166445
-196.392785571142,5.25896008617028
-195.991983967936,4.41659160159818
-195.591182364729,3.65804617220771
-195.190380761523,2.97764077667866
-194.789579158317,2.36997045981353
-194.38877755511,1.82989824234369
-193.987975951904,1.35254530337773
-193.587174348697,0.933281430106075
-193.186372745491,0.567715729448431
-192.785571142285,0.251687596405819
-192.384769539078,-0.0187420660489596
-191.983967935872,-0.247299380636486
-191.583166332665,-0.437505788013428
-191.182364729459,-0.592686102544195
-190.781563126253,-0.7159763364821
-190.380761523046,-0.810331297371503
-189.97995991984,-0.878531963412623
-189.579158316633,-0.923192641462678
-189.178356713427,-0.946767912278886
-188.77755511022,-0.951559367541756
-188.376753507014,-0.939722143130325
-187.975951903808,-0.913271253055027
-187.575150300601,-0.874087728388418
-187.174348697395,-0.823924565469154
-186.773547094188,-0.764412487590372
-186.372745490982,-0.69706552432
-185.971943887776,-0.623286412537547
-185.571142284569,-0.544371823209318
-185.170340681363,-0.461517417862328
-184.769539078156,-0.375822738655799
-184.36873747495,-0.288295935888525
-183.967935871743,-0.199858336720149
-183.567134268537,-0.111348858825172
-183.166332665331,-0.0235282726391458
-182.765531062124,0.062916684201455
-182.364729458918,0.147369336682262
-181.963927855711,0.229279243010566
-181.563126252505,0.308158502561817
-181.162324649299,0.3835781977995
-180.761523046092,0.455164966850392
-180.360721442886,0.522597703472106
-179.959919839679,0.585604381204386
-179.559118236473,0.643958998549319
-179.158316633267,0.697478642079094
-178.75751503006,0.746020664422514
-178.356713426854,0.789479974133943
-177.955911823647,0.827786434499792
-177.555110220441,0.860902368388929
-177.154308617234,0.888820166303983
-176.753507014028,0.911559994840486
-176.352705410822,0.929167602810451
-175.951903807615,0.941712222335899
-175.551102204409,0.949284562266313
-175.150300601202,0.951994891322015
-174.749498997996,0.949971208412805
-174.34869739479,0.943357497628168
-173.947895791583,0.932312065441707
-173.547094188377,0.917005957718332
-173.14629258517,0.897621454158137
-172.745490981964,0.874350637855699
-172.344689378758,0.847394037697899
-171.943887775551,0.816959341367231
-171.543086172345,0.78326017676087
-171.142284569138,0.746514959678627
-170.741482965932,0.706945805675272
-170.340681362725,0.66477750401456
-169.939879759519,0.620236551703624
-169.539078156313,0.573550245627356
-169.138276553106,0.524945830842673
-168.7374749499,0.47464970313256
-168.336673346693,0.422886663959187
-167.935871743487,0.3698792259943
-167.535070140281,0.315846967443654
-167.134268537074,0.261005933420152
-166.733466933868,0.20556808265795
-166.332665330661,0.149740777896831
-165.931863727455,0.0937263183028022
-165.531062124249,0.0377215123268642
-165.130260521042,-0.0180827105601895
-164.729458917836,-0.0735016507841258
-164.328657314629,-0.128357153726944
-163.927855711423,-0.182477890387917
-163.527054108216,-0.235699605070046
-163.12625250501,-0.287865331482613
-162.725450901804,-0.338825578617561
-162.324649298597,-0.388438487724759
-161.923847695391,-0.436569961679333
-161.523046092184,-0.483093768002358
-161.122244488978,-0.527891616765107
-160.721442885772,-0.570853214576215
-160.320641282565,-0.611876295820702
-159.919839679359,-0.650866632289957
-159.519038076152,-0.687738022312121
-159.118236472946,-0.722412260463323
-158.717434869739,-0.754819088911428
-158.316633266533,-0.784896131415791
-157.915831663327,-0.81258881097855
-157.51503006012,-0.837850252115576
-157.114228456914,-0.860641168688196
-156.713426853707,-0.88092973821006
-156.312625250501,-0.898691463517395
-155.911823647295,-0.913909022664952
-155.511022044088,-0.926572107884571
-155.110220440882,-0.936677254418197
-154.709418837675,-0.94422766001254
-154.308617234469,-0.949232995838289
-153.907815631263,-0.951709209572902
-153.507014028056,-0.951678321362486
-153.10621242485,-0.949168213355171
-152.705410821643,-0.944212413475625
-152.304609218437,-0.936849874087971
-151.90380761523,-0.927124746172407
-151.503006012024,-0.915086149619149
-151.102204408818,-0.900787940222121
-150.701402805611,-0.884288473933833
-150.300601202405,-0.865650368922455
-149.899799599198,-0.844940265951817
-149.498997995992,-0.82222858758533
-149.098196392786,-0.797589296695311
-148.697394789579,-0.771099654740091
-148.296593186373,-0.742839980252527
-147.895791583166,-0.712893407965132
-147.49498997996,-0.68134564897893
-147.094188376753,-0.648284752365436
-146.693386773547,-0.613800868573779
-146.292585170341,-0.577986014997863
-145.891783567134,-0.540933844041849
-145.490981963928,-0.502739414005714
-145.090180360721,-0.463498963096664
-144.689378757515,-0.423309686856433
-144.288577154309,-0.382269519279
-143.887775551102,-0.340476917878316
-143.486973947896,-0.298030652950637
-143.086172344689,-0.255029601261788
-142.685370741483,-0.211572544375408
-142.284569138277,-0.167757971824454
-141.88376753507,-0.123683889314627
-141.482965931864,-0.0794476321352168
-141.082164328657,-0.0351456839399125
-140.681362725451,0.00912649895252796
-140.280561122244,0.0532746576001881
-139.879759519038,0.0972058946969317
-139.478957915832,0.140828832934634
-139.078156312625,0.184053767366326
-138.677354709419,0.226792811679201
-138.276553106212,0.268960038297191
-137.875751503006,0.310471612243486
-137.4749498998,0.351245918703755
-137.074148296593,0.391203684240731
-136.673346693387,0.430268091620871
-136.27254509018,0.468364888223004
-135.871743486974,0.505422488008406
-135.470941883768,0.541372067040561
-135.070140280561,0.576147652551602
-134.669338677355,0.609686205561025
-134.268537074148,0.641927697060255
-133.867735470942,0.672815177784802
-133.466933867735,0.702294841603294
-133.066132264529,0.730316082560227
-132.665330661323,0.756831545616408
-132.264529058116,0.781797171138047
-131.86372745491,0.805172233192216
-131.462925851703,0.826919371712764
-131.062124248497,0.847004618607162
-130.661322645291,0.865397417880657
-130.260521042084,0.88207063985989
-129.859719438878,0.897000589603818
-129.458917835671,0.910167009594895
-129.058116232465,0.921553076808765
-128.657314629259,0.931145394265481
-128.256513026052,0.938933977169986
-127.855711422846,0.944912233754008
-127.454909819639,0.949076940935791
-127.054108216433,0.951428214918079
-126.653306613226,0.951969476848628
-126.25250501002,0.950707413671084
-125.851703406814,0.947651934297539
-125.450901803607,0.942816121237248
-125.050100200401,0.936216177819026
-124.649298597194,0.927871371147657
-124.248496993988,0.917803970937305
-123.847695390782,0.906039184367326
-123.446893787575,0.892605087108152
-123.046092184369,0.877532550667018
-122.645290581162,0.86085516620514
-122.244488977956,0.84260916497972
-121.843687374749,0.822833335565675
-121.442885771543,0.80156893801333
-121.042084168337,0.778859615099545
-120.64128256513,0.754751300830769
-120.240480961924,0.729292126357337
-119.839679358717,0.702532323459099
-119.438877755511,0.674524125762917
-119.038076152305,0.645321667853054
-118.637274549098,0.614980882435606
-118.236472945892,0.583559395718285
-117.835671342685,0.551116421166734
-117.434869739479,0.51771265179836
-117.034068136273,0.483410151174319
-116.633266533066,0.44827224324972
-116.23246492986,0.412363401241586
-115.831663326653,0.375749135673181
-115.430861723447,0.338495881752521
-115.03006012024,0.300670886241798
-114.629258517034,0.26234209397324
-114.228456913828,0.223578034165673
-113.827655310621,0.184447706694634
-113.426853707415,0.145020468467286
-113.026052104208,0.10536592005178
-112.625250501002,0.0655537927089177
-112.224448897796,0.0256538359720504
-111.823647294589,-0.014264294080793
-111.422845691383,-0.0541311457207438
-111.022044088176,-0.0938775814881932
-110.62124248497,-0.133434887001899
-110.220440881764,-0.172734878522112
-109.819639278557,-0.21171000913538
-109.418837675351,-0.250293473431198
-109.018036072144,-0.288419310543394
-108.617234468938,-0.326022505431959
-108.216432865731,-0.363039088283866
-107.815631262525,-0.399406231914357
-107.414829659319,-0.435062347053291
-107.014028056112,-0.469947175404185
-106.613226452906,-0.504001880366791
-106.212424849699,-0.537169135317352
-105.811623246493,-0.569393209343968
-105.410821643287,-0.600620050337917
-105.01002004008,-0.630797365345286
-104.609218436874,-0.659874698086727
-104.208416833667,-0.687803503556795
-103.807615230461,-0.714537219617983
-103.406813627255,-0.740031335508205
-103.006012024048,-0.764243457184325
-102.605210420842,-0.787133369428052
-102.204408817635,-0.808663094644447
-101.803607214429,-0.82879694828711
-101.402805611222,-0.847501590848133
-101.002004008016,-0.864746076354818
-100.60120240481,-0.880501897319197
-100.200400801603,-0.894743026090466
-99.7995991983968,-0.907445952564473
-99.3987975951904,-0.91858971820855
-98.997995991984,-0.928155946364094
-98.5971943887776,-0.936128868793472
-98.1963927855711,-0.942495348441981
-97.7955911823647,-0.947244898389827
-97.3947895791583,-0.950369696973256
-96.9939879759519,-0.951864599058238
-96.5931863727455,-0.951727143454302
-96.1923847695391,-0.949957556460399
-95.7915831663327,-0.946558751538887
-95.3907815631263,-0.941536325117992
-94.9899799599198,-0.93489854852738
-94.5891783567134,-0.926656356075658
-94.188376753507,-0.91682332928293
-93.7875751503006,-0.905415677285733
-93.3867735470942,-0.892452213435897
-92.9859719438878,-0.877954328119106
-92.5851703406814,-0.86194595782312
-92.184368737475,-0.844453550489776
-91.7835671342685,-0.825506027189073
-91.3827655310621,-0.805134740157752
-90.9819639278557,-0.783373427248893
-90.5811623246493,-0.760258162843125
-90.1803607214429,-0.735827305276089
-89.7795591182365,-0.710121440840809
-89.3787575150301,-0.683183324427569
-88.9779559118236,-0.655057816867885
-88.5771543086172,-0.625791819052976
-88.1763527054108,-0.595434202901027
-87.7755511022044,-0.564035739251371
-87.374749498998,-0.531649022767344
-86.9739478957916,-0.498328393933414
-86.5731462925852,-0.464129858235699
-86.1723446893788,-0.42911100261865
-85.7715430861723,-0.393330909314137
-85.3707414829659,-0.356850067142704
-84.9699398797595,-0.319730280390065
-84.5691382765531,-0.282034575365302
-84.1683366733467,-0.243827104750473
-83.7675350701403,-0.205173049854455
-83.3667334669339,-0.166138520887045
-82.9659318637274,-0.12679045537227
-82.565130260521,-0.0871965148228764
-82.1643286573146,-0.0474249798007606
-81.7635270541082,-0.00754464349094308
-81.3627254509018,0.0323752960807198
-80.9619238476954,0.0722653450531966
-80.561122244489,0.112055823824034
-80.1603206412826,0.151676978093461
-79.7595190380761,0.191059090718803
-79.3587174348697,0.230132594237037
-78.9579158316633,0.268828183911135
-78.5571142284569,0.307076931153946
-78.1563126252505,0.34481039718145
-77.7555110220441,0.381960746745464
-77.3547094188377,0.418460861794261
-76.9539078156313,0.454244454908004
-76.5531062124249,0.489246182354547
-76.1523046092184,0.523401756609805
-75.751503006012,0.556648058185809
-75.3507014028056,0.588923246608517
-74.9498997995992,0.620166870386513
-74.5490981963928,0.650319975811065
-74.1482965931864,0.679325214427288
-73.74749498998,0.707126949015756
-73.3466933867736,0.73367135792351
-72.9458917835671,0.758906537583261
-72.5450901803607,0.782782603059494
-72.1442885771543,0.80525178646032
-71.7434869739479,0.826268533054154
-71.3426853707415,0.845789594930705
-70.9418837675351,0.863774122046348
-70.5410821643287,0.880183750494661
-70.1402805611222,0.894982687843807
-69.7394789579158,0.908137795383488
-69.3386773547094,0.919618667125437
-68.937875751503,0.929397705402803
-68.5370741482966,0.937450192915333
-68.1362725450902,0.943754361069033
-67.7354709418838,0.948291454460905
-67.3346693386773,0.951045791361423
-66.933867735471,0.952004820049767
-66.5330661322645,0.951159170859245
-66.1322645290581,0.948502703793043
-65.7314629258517,0.944032551573271
-65.3306613226453,0.937749157989345
-64.9298597194389,0.929656311414971
-64.5290581162325,0.919761173366471
-64.1282565130261,0.90807430197881
-63.7274549098196,0.894609670279569
-63.3266533066132,0.879384679145153
-62.9258517034068,0.862420164827791
-62.5250501002004,0.843740400946398
-62.124248496994,0.823373094839038
-61.7234468937876,0.801349378179659
-61.3226452905812,0.777703791766935
-60.9218436873747,0.752474264398359
-60.5210420841683,0.725702085748377
-60.1202404809619,0.697431873175139
-59.7194388777555,0.667711532386499
-59.3186372745491,0.636592211902173
-58.9178356713427,0.604128251255519
-58.5170340681363,0.570377122885091
-58.1162324649299,0.535399367673202
-57.7154308617234,0.499258524095909
-57.314629258517,0.462021050956365
-56.9138276553106,0.423756243681204
-56.5130260521042,0.384536144167645
-56.1122244488978,0.344435444177195
-55.7114228456914,0.303531382280406
-55.310621242485,0.261903634365858
-54.9098196392786,0.219634197735592
-54.5090180360721,0.176807268818482
-54.1082164328657,0.133509114542668
-53.7074148296593,0.0898279374178978
-53.3066132264529,0.0458537343888286
-52.9058116232465,0.00167814953066926
-52.5050100200401,-0.0426056793307889
-52.1042084168337,-0.0869032799817237
-51.7034068136273,-0.131119011061246
-51.3026052104208,-0.175156233065007
-50.9018036072144,-0.218917484983918
-50.501002004008,-0.262304666438361
-50.1002004008016,-0.305219225155903
-49.6993987975952,-0.347562349627756
-49.2985971943888,-0.389235166766366
-48.8977955911824,-0.430138944373139
-48.4969939879759,-0.470175298211756
-48.0961923847696,-0.509246403468609
-47.6953907815631,-0.547255210367744
-47.2945891783567,-0.584105663693066
-46.8937875751503,-0.619702925955868
-46.4929859719439,-0.653953603930461
-46.0921843687375,-0.686765978265297
-45.6913827655311,-0.718050235861132
-45.2905811623247,-0.747718704691703
-44.8897795591182,-0.775686090725849
-44.4889779559118,-0.801869716593364
-44.0881763527054,-0.826189761619621
-43.687374749499,-0.848569502836632
-43.2865731462926,-0.868935556560395
-42.8857715430862,-0.887218120106255
-42.4849699398798,-0.903351213195511
-42.0841683366733,-0.917272918587713
-41.6833667334669,-0.928925621453878
-41.2825651302605,-0.938256246986373
-40.8817635270541,-0.945216495721297
-40.4809619238477,-0.949763076028989
-40.0801603206413,-0.95185793320767
-39.6793587174349,-0.951468474594275
-39.2785571142284,-0.948567790085229
-38.877755511022,-0.943134867438188
-38.4769539078156,-0.935154801703745
-38.0761523046092,-0.924618998113641
-37.6753507014028,-0.911525367729225
-37.2745490981964,-0.895878515130711
-36.87374749499,-0.877689917404208
-36.4729458917836,-0.856978093659563
-36.0721442885772,-0.8337687642877
-35.6713426853707,-0.808094999141406
-35.2705410821643,-0.779997353798434
-34.8697394789579,-0.749523993040228
-34.4689378757515,-0.7167308006537
-34.0681362725451,-0.681681474637171
-33.6673346693387,-0.644447606864882
-33.2665330661323,-0.605108746237348
-32.8657314629259,-0.563752444317337
-32.4649298597194,-0.52047428242328
-32.064128256513,-0.47537787912363
-31.6633266533066,-0.428574877046879
-31.2625250501002,-0.380184907892764
-30.8617234468938,-0.330335534500681
-30.4609218436874,-0.279162168801163
-30.060120240481,-0.226807964445959
-29.6593186372745,-0.173423682881308
-29.2585170340681,-0.119167531597728
-28.8577154308617,-0.0642049732578714
-28.4569138276553,-0.00870850437188986
-28.0561122244489,0.0471425978429691
-27.6553106212425,0.103162561814761
-27.2545090180361,0.159159442611003
-26.8537074148297,0.214935479038337
-26.4529058116233,0.270287488345758
-26.0521042084168,0.325007300064392
-25.6513026052104,0.378882230552045
-25.250501002004,0.431695599846563
-24.8496993987976,0.48322729246817
-24.4488977955912,0.53325436384774
-24.0480961923848,0.581551694095025
-23.6472945891784,0.627892690858451
-23.2464929859719,0.672050043066285
-22.8456913827655,0.713796527377421
-22.4448897795591,0.752905869209101
-22.0440881763527,0.789153660248402
-21.6432865731463,0.822318334394312
-21.2424849699399,0.852182204117636
-20.8416833667335,0.878532559267024
-20.440881763527,0.901162830390771
-20.0400801603206,0.919873818686007
-19.6392785571142,0.934474994729351
-19.2384769539078,0.944785868185979
-18.8376753507014,0.950637430737526
-18.436873747495,0.951873674513138
-18.0360721442886,0.948353188352456
-17.6352705410822,0.939950834274197
-17.2344689378758,0.926559506569508
-16.8336673346693,0.908091975985189
-16.4328657314629,0.884482821508359
-16.0320641282565,0.85569045231115
-15.6312625250501,0.821699222461505
-15.2304609218437,0.782521641054206
-14.8296593186373,0.738200680464786
-14.4288577154309,0.688812185478165
-14.0280561122244,0.634467386093289
-13.627254509018,0.575315516855393
-13.2264529058116,0.511546545618077
-12.8256513026052,0.443394014688667
-12.4248496993988,0.371137997362012
-12.0240480961924,0.295108172900373
-11.623246492986,0.215687023069622
-11.2224448897796,0.133313153395689
-10.8216432865731,0.0484847423589028
-10.4208416833667,-0.0382368782014801
-10.0200400801603,-0.126223508145245
-9.61923847695391,-0.214776226168688
-9.21843687374749,-0.303121395582541
-8.81763527054107,-0.39040652523439
-8.41683366733466,-0.475695982022354
-8.01603206412827,-0.557966551388985
-7.61523046092185,-0.636102842125797
-7.21442885771543,-0.708892531759751
-6.81362725450902,-0.775021448733572
-6.4128256513026,-0.833068487531429
-6.01202404809618,-0.881500352840762
-5.61122244488979,-0.918666128779717
-5.21042084168337,-0.942791669157671
-4.80961923847696,-0.951973804673749
-4.40881763527054,-0.94417436289518
-4.00801603206412,-0.917213996793524
-3.6072144288577,-0.868765817552504
-3.20641282565131,-0.79634882729625
-2.8056112224449,-0.697321147321192
-2.40480961923848,-0.568873037348773
-2.00400801603206,-0.40801970124926
-1.60320641282564,-0.211593874619681
-1.20240480961922,0.0237618104690317
-0.801603206412835,0.301602688309398
-0.400801603206418,0.625690154802027
0,1


==> Corrections V02 (copia)/data/text/RKC_1_s_10_nodamping_polynomial_data.csv <==
xk,px
-200,1
-199.599198396794,0.625033193725758
-199.198396793587,0.299120777461039
-198.797595190381,0.018492341700924
-198.396793587174,-0.220425404667041
-197.995991983968,-0.421016056627747
-197.595190380762,-0.58648073060071
-197.194388777555,-0.719845081385735
-196.793587174349,-0.823966122521612
-196.392785571142,-0.901538854031807
-195.991983967936,-0.955102701475319
-195.591182364729,-0.987047770165982
-195.190380761523,-0.99962091836899
-194.789579158317,-0.994931653229309
-194.38877755511,-0.974957853133135
-193.987975951904,-0.941551320150407
-193.587174348697,-0.896443166153803
-193.186372745491,-0.841249036157523
-192.785571142285,-0.777474172367383
-192.384769539078,-0.706518322382658
-191.983967935872,-0.629680494939251
-191.583166332665,-0.548163566533572
-191.182364729459,-0.463078742216616
-190.781563126253,-0.375449873798431
-190.380761523046,-0.28621763865418
-189.97995991984,-0.196243582274637
-189.579158316633,-0.106314027655861
-189.178356713427,-0.0171438545753666
-188.77755511022,0.0706198482451313
-188.376753507014,0.156394255136823
-187.975951903808,0.239657396733543
-187.575150300601,0.319944871612564
-187.174348697395,0.396846673510231
-186.773547094188,0.470004131341166
-186.372745490982,0.539106959294099
-185.971943887776,0.603890414321466
-185.571142284569,0.664132558383518
-185.170340681363,0.719651622850761
-184.769539078156,0.770303472511276
-184.36873747495,0.815979166671828
-183.967935871743,0.856602614883435
-183.567134268537,0.892128324863559
-183.166332665331,0.922539240228125
-182.765531062124,0.947844665687123
-182.364729458918,0.968078277397744
-181.963927855711,0.983296216208801
-181.563126252505,0.993575261569471
-181.162324649299,0.999011083914427
-180.761523046092,0.99971657337586
-180.360721442886,0.995820242711106
-179.959919839679,0.987464702372246
-179.559118236473,0.974805205681405
-179.158316633267,0.958008262112359
-178.75751503006,0.937250316715607
-178.356713426854,0.912716493760146
-177.955911823647,0.88459940270094
-177.555110220441,0.853098004616378
-177.154308617234,0.818416537294961
-176.753507014028,0.78076349718503
-176.352705410822,0.740350676455458
-175.951903807615,0.69739225344902
-175.551102204409,0.652103934843592
-175.150300601202,0.604702147869268
-174.749498997996,0.555403280962146
-174.34869739479,0.50442297126779
-173.947895791583,0.451975437439274
-173.547094188377,0.398272856206103
-173.14629258517,0.34352478122162
-172.745490981964,0.287937602727104
-172.344689378758,0.231714046601223
-171.943887775551,0.17505271139358
-171.543086172345,0.118147641970638
-171.142284569138,0.061187938431736
-170.741482965932,0.00435739898173648
-170.340681362725,-0.0521658045244533
-169.939879759519,-0.108209419622142
-169.539078156313,-0.163607376090545
-169.138276553106,-0.218200019821175
-168.7374749499,-0.271834318874879
-168.336673346693,-0.324364042874793
-167.935871743487,-0.375649916855856
-167.535070140281,-0.425559750665529
-167.134268537074,-0.473968544984449
-166.733466933868,-0.520758575010419
-166.332665330661,-0.565819452823873
-165.931863727455,-0.609048169428339
-165.531062124249,-0.650349117434831
-165.130260521042,-0.689634095335049
-164.729458917836,-0.726822294284533
-164.328657314629,-0.76184026829336
-163.927855711423,-0.794621888698911
-163.527054108216,-0.825108283772397
-163.12625250501,-0.853247764288396
-162.725450901804,-0.878995735864408
-162.324649298597,-0.902314598855663
-161.923847695391,-0.923173636568859
-161.523046092184,-0.94154889253728
-161.122244488978,-0.957423037578852
-160.721442885772,-0.970785227338123
-160.320641282565,-0.981630950992793
-159.919839679359,-0.989961871785552
-159.519038076152,-0.9957856600222
-159.118236472946,-0.999115819157724
-158.717434869739,-0.999971505572886
-158.316633266533,-0.998377342625143
-157.915831663327,-0.994363229539198
-157.51503006012,-0.987964145684328
-157.114228456914,-0.979219950767727
-156.713426853707,-0.968175181455502
-156.312625250501,-0.954878844915652
-155.911823647295,-0.939384209760312
-155.511022044088,-0.921748594847843
-155.110220440882,-0.902033156388811
-154.709418837675,-0.880302673783818
-154.308617234469,-0.856625334605151
-153.907815631263,-0.831072519118631
-153.507014028056,-0.803718584726737
-153.10621242485,-0.774640650698841
-152.705410821643,-0.743918383539835
-152.304609218437,-0.711633783333606
-151.90380761523,-0.677870971383776
-151.503006012024,-0.642715979459949
-151.102204408818,-0.606256540944064
-150.701402805611,-0.568581884157903
-150.300601202405,-0.529782528139607
-149.899799599198,-0.489950081124038
-149.498997995992,-0.449177041969176
-149.098196392786,-0.407556604758189
-148.697394789579,-0.365182466794682
-148.296593186373,-0.322148640196575
-147.895791583166,-0.27854926728243
-147.49498997996,-0.234478439932477
-147.094188376753,-0.190030023095449
-146.693386773547,-0.14529748260127
-146.292585170341,-0.100373717428895
-145.891783567134,-0.0553508965681452
-145.490981963928,-0.0103203006039941
-145.090180360721,0.034627831858195
-144.689378757515,0.0794044528178789
-144.288577154309,0.123921848455918
-143.887775551102,0.168093777572851
-143.486973947896,0.211835604808363
-143.086172344689,0.25506442857029
-142.685370741483,0.297699203610245
-142.284569138277,0.339660858191463
-141.88376753507,0.380872405802621
-141.482965931864,0.421259051379581
-141.082164328657,0.460748292004679
-140.681362725451,0.499270012060979
-140.280561122244,0.53675657282617
-139.879759519038,0.573142896498095
-139.478957915832,0.60836654465089
-139.078156312625,0.642367791127443
-138.677354709419,0.675089689380599
-138.276553106212,0.706478134281851
-137.875751503006,0.736481918422482
-137.4749498998,0.765052782938176
-137.074148296593,0.792145462893845
-136.673346693387,0.817717727271193
-136.27254509018,0.841730413606779
-135.871743486974,0.864147457333789
-135.470941883768,0.884935915885659
-135.070140280561,0.904065987624623
-134.669338677355,0.921511025663004
-134.268537074148,0.937247546649473
-133.867735470942,0.951255234596997
-133.466933867735,0.963516939833258
-133.066132264529,0.974018673158363
-132.665330661323,0.982749595298511
-132.264529058116,0.989702001747898
-131.86372745491,0.994871303094697
-131.462925851703,0.998256000930206
-131.062124248497,0.999857659443478
-130.661322645291,0.999680872806724
-130.260521042084,0.997733228459636
-129.859719438878,0.994025266403446
-129.458917835671,0.988570434618104
-129.058116232465,0.9813850407183
-128.657314629259,0.972488199966307
-128.256513026052,0.961901779761698
-127.855711422846,0.949650340729918
-127.454909819639,0.93576107453348
-127.054108216433,0.920263738531198
-126.653306613226,0.903190587412387
-126.25250501002,0.884576301934291
-125.851703406814,0.864457914892263
-125.450901803607,0.842874734453305
-125.050100200401,0.819868264984502
-124.649298597194,0.795482125508751
-124.248496993988,0.769761965920888
-123.847695390782,0.742755381097831
-123.446893787575,0.71451182303686
-123.046092184369,0.685082511156481
-122.645290581162,0.654520340894454
-122.244488977956,0.622879790737716
-121.843687374749,0.590216827818891
-121.442885771543,0.556588812213871
-121.042084168337,0.522054400074738
-120.64128256513,0.48667344573194
-120.240480961924,0.45050690289908
-119.839679358717,0.413616725113124
-119.438877755511,0.376065765542191
-119.038076152305,0.337917676292174
-118.637274549098,0.299236807342605
-118.236472945892,0.260088105241233
-117.835671342685,0.220537011685549
-117.434869739479,0.180649362118385
-117.034068136273,0.140491284463469
-116.633266533066,0.100129098125315
-116.23246492986,0.059629213376463
-115.831663326653,0.0190580312534849
-115.430861723447,-0.0215181559184601
-115.03006012024,-0.0620332632544638
-114.629258517034,-0.10242151117585
-114.228456913828,-0.142617522298933
-113.827655310621,-0.182556417234145
-113.426853707415,-0.22217390918518
-113.026052104208,-0.261406397239889
-112.625250501002,-0.300191058246867
-112.224448897796,-0.338465937173919
-111.823647294589,-0.376170035846901
-111.422845691383,-0.413243399969837
-111.022044088176,-0.449627204329659
-110.62124248497,-0.48526383609141
-110.220440881764,-0.520096976092355
-109.819639278557,-0.554071678046032
-109.418837675351,-0.587134445570013
-109.018036072144,-0.619233306953823
-108.617234468938,-0.650317887586302
-108.216432865731,-0.68033947996452
-107.815631262525,-0.709251111209223
-107.414829659319,-0.737007608014765
-107.014028056112,-0.763565658964402
-106.613226452906,-0.788883874144897
-106.212424849699,-0.812922841997398
-105.811623246493,-0.835645183344687
-105.410821643287,-0.85701560253799
-105.01002004008,-0.877000935669741
-104.609218436874,-0.895570195801864
-104.208416833667,-0.912694615162366
-103.807615230461,-0.928347684266325
-103.406813627255,-0.942505187920578
-103.006012024048,-0.95514523807476
-102.605210420842,-0.966248303484679
-102.204408817635,-0.97579723615732
-101.803607214429,-0.983777294550158
-101.402805611222,-0.990176163500867
-101.002004008016,-0.994983970866837
-100.60120240481,-0.998193300857391
-100.200400801603,-0.999799204044968
-99.7995991983968,-0.999799204044968
-99.3987975951904,-0.998193300857391
-98.997995991984,-0.994983970866837
-98.5971943887776,-0.990176163500867
-98.1963927855711,-0.983777294550158
-97.7955911823647,-0.97579723615732
-97.3947895791583,-0.966248303484679
-96.9939879759519,-0.95514523807476
-96.5931863727455,-0.942505187920578
-96.1923847695391,-0.928347684266326
-95.7915831663327,-0.912694615162366
-95.3907815631263,-0.895570195801864
-94.9899799599198,-0.877000935669742
-94.5891783567134,-0.85701560253799
-94.188376753507,-0.835645183344687
-93.7875751503006,-0.812922841997397
-93.3867735470942,-0.788883874144897
-92.9859719438878,-0.763565658964402
-92.5851703406814,-0.737007608014765
-92.184368737475,-0.709251111209223
-91.7835671342685,-0.68033947996452
-91.3827655310621,-0.650317887586302
-90.9819639278557,-0.619233306953823
-90.5811623246493,-0.587134445570013
-90.1803607214429,-0.554071678046032
-89.7795591182365,-0.520096976092355
-89.3787575150301,-0.48526383609141
-88.9779559118236,-0.449627204329659
-88.5771543086172,-0.413243399969838
-88.1763527054108,-0.376170035846901
-87.7755511022044,-0.338465937173919
-87.374749498998,-0.300191058246868
-86.9739478957916,-0.261406397239889
-86.5731462925852,-0.22217390918518
-86.1723446893788,-0.182556417234146
-85.7715430861723,-0.142617522298933
-85.3707414829659,-0.10242151117585
-84.9699398797595,-0.062033263254465
-84.5691382765531,-0.0215181559184601
-84.1683366733467,0.0190580312534849
-83.7675350701403,0.0596292133764619
-83.3667334669339,0.100129098125315
-82.9659318637274,0.140491284463469
-82.565130260521,0.180649362118383
-82.1643286573146,0.220537011685548
-81.7635270541082,0.260088105241234
-81.3627254509018,0.299236807342604
-80.9619238476954,0.337917676292173
-80.561122244489,0.376065765542191
-80.1603206412826,0.413616725113123
-79.7595190380761,0.450506902899079
-79.3587174348697,0.48667344573194
-78.9579158316633,0.522054400074737
-78.5571142284569,0.55658881221387
-78.1563126252505,0.590216827818891
-77.7555110220441,0.622879790737715
-77.3547094188377,0.654520340894453
-76.9539078156313,0.685082511156481
-76.5531062124249,0.71451182303686
-76.1523046092184,0.74275538109783
-75.751503006012,0.769761965920888
-75.3507014028056,0.795482125508751
-74.9498997995992,0.819868264984501
-74.5490981963928,0.842874734453305
-74.1482965931864,0.864457914892263
-73.74749498998,0.88457630193429
-73.3466933867736,0.903190587412387
-72.9458917835671,0.920263738531198
-72.5450901803607,0.93576107453348
-72.1442885771543,0.949650340729918
-71.7434869739479,0.961901779761698
-71.3426853707415,0.972488199966307
-70.9418837675351,0.9813850407183
-70.5410821643287,0.988570434618104
-70.1402805611222,0.994025266403446
-69.7394789579158,0.997733228459636
-69.3386773547094,0.999680872806724
-68.937875751503,0.999857659443478
-68.5370741482966,0.998256000930206
-68.1362725450902,0.994871303094697
-67.7354709418838,0.989702001747898
-67.3346693386773,0.982749595298511
-66.933867735471,0.974018673158364
-66.5330661322645,0.963516939833258
-66.1322645290581,0.951255234596997
-65.7314629258517,0.937247546649473
-65.3306613226453,0.921511025663004
-64.9298597194389,0.904065987624624
-64.5290581162325,0.884935915885658
-64.1282565130261,0.864147457333791
-63.7274549098196,0.84173041360678
-63.3266533066132,0.817717727271193
-62.9258517034068,0.792145462893845
-62.5250501002004,0.765052782938174
-62.124248496994,0.736481918422485
-61.7234468937876,0.706478134281852
-61.3226452905812,0.6750896893806
-60.9218436873747,0.642367791127443
-60.5210420841683,0.60836654465089
-60.1202404809619,0.573142896498095
-59.7194388777555,0.53675657282617
-59.3186372745491,0.49927001206098
-58.9178356713427,0.46074829200468
-58.5170340681363,0.421259051379582
-58.1162324649299,0.380872405802621
-57.7154308617234,0.33966085819146
-57.314629258517,0.297699203610245
-56.9138276553106,0.255064428570289
-56.5130260521042,0.211835604808364
-56.1122244488978,0.168093777572852
-55.7114228456914,0.123921848455918
-55.310621242485,0.0794044528178789
-54.9098196392786,0.034627831858195
-54.5090180360721,-0.0103203006039941
-54.1082164328657,-0.055350896568144
-53.7074148296593,-0.100373717428893
-53.3066132264529,-0.14529748260127
-52.9058116232465,-0.190030023095448
-52.5050100200401,-0.234478439932477
-52.1042084168337,-0.27854926728243
-51.7034068136273,-0.322148640196577
-51.3026052104208,-0.365182466794681
-50.9018036072144,-0.407556604758188
-50.501002004008,-0.449177041969173
-50.1002004008016,-0.489950081124038
-49.6993987975952,-0.529782528139607
-49.2985971943888,-0.568581884157903
-48.8977955911824,-0.606256540944063
-48.4969939879759,-0.642715979459949
-48.0961923847696,-0.677870971383775
-47.6953907815631,-0.711633783333606
-47.2945891783567,-0.743918383539835
-46.8937875751503,-0.774640650698841
-46.4929859719439,-0.803718584726736
-46.0921843687375,-0.831072519118633
-45.6913827655311,-0.856625334605148
-45.2905811623247,-0.880302673783818
-44.8897795591182,-0.902033156388811
-44.4889779559118,-0.921748594847843
-44.0881763527054,-0.939384209760312
-43.687374749499,-0.954878844915651
-43.2865731462926,-0.968175181455502
-42.8857715430862,-0.979219950767727
-42.4849699398798,-0.987964145684328
-42.0841683366733,-0.994363229539198
-41.6833667334669,-0.998377342625143
-41.2825651302605,-0.999971505572886
-40.8817635270541,-0.999115819157724
-40.4809619238477,-0.995785660022201
-40.0801603206413,-0.989961871785552
-39.6793587174349,-0.981630950992793
-39.2785571142284,-0.970785227338123
-38.877755511022,-0.957423037578853
-38.4769539078156,-0.94154889253728
-38.0761523046092,-0.92317363656886
-37.6753507014028,-0.902314598855663
-37.2745490981964,-0.878995735864408
-36.87374749499,-0.853247764288396
-36.4729458917836,-0.825108283772396
-36.0721442885772,-0.794621888698911
-35.6713426853707,-0.761840268293363
-35.2705410821643,-0.726822294284534
-34.8697394789579,-0.689634095335049
-34.4689378757515,-0.650349117434831
-34.0681362725451,-0.609048169428342
-33.6673346693387,-0.565819452823873
-33.2665330661323,-0.520758575010419
-32.8657314629259,-0.47396854498445
-32.4649298597194,-0.425559750665529
-32.064128256513,-0.375649916855856
-31.6633266533066,-0.324364042874793
-31.2625250501002,-0.271834318874879
-30.8617234468938,-0.218200019821175
-30.4609218436874,-0.163607376090546
-30.060120240481,-0.108209419622143
-29.6593186372745,-0.0521658045244533
-29.2585170340681,0.00435739898173648
-28.8577154308617,0.061187938431736
-28.4569138276553,0.118147641970638
-28.0561122244489,0.175052711393576
-27.6553106212425,0.231714046601221
-27.2545090180361,0.287937602727104
-26.8537074148297,0.34352478122162
-26.4529058116233,0.398272856206103
-26.0521042084168,0.451975437439274
-25.6513026052104,0.50442297126779
-25.250501002004,0.555403280962144
-24.8496993987976,0.604702147869269
-24.4488977955912,0.652103934843591
-24.0480961923848,0.69739225344902
-23.6472945891784,0.740350676455458
-23.2464929859719,0.78076349718503
-22.8456913827655,0.81841653729496
-22.4448897795591,0.853098004616377
-22.0440881763527,0.884599402700939
-21.6432865731463,0.912716493760146
-21.2424849699399,0.937250316715607
-20.8416833667335,0.958008262112359
-20.440881763527,0.974805205681405
-20.0400801603206,0.987464702372247
-19.6392785571142,0.995820242711106
-19.2384769539078,0.99971657337586
-18.8376753507014,0.999011083914427
-18.436873747495,0.993575261569471
-18.0360721442886,0.983296216208801
-17.6352705410822,0.968078277397746
-17.2344689378758,0.947844665687124
-16.8336673346693,0.922539240228126
-16.4328657314629,0.892128324863559
-16.0320641282565,0.856602614883435
-15.6312625250501,0.815979166671828
-15.2304609218437,0.770303472511276
-14.8296593186373,0.719651622850761
-14.4288577154309,0.66413255838352
-14.0280561122244,0.603890414321468
-13.627254509018,0.539106959294099
-13.2264529058116,0.470004131341166
-12.8256513026052,0.396846673510231
-12.4248496993988,0.319944871612564
-12.0240480961924,0.239657396733546
-11.623246492986,0.156394255136826
-11.2224448897796,0.0706198482451313
-10.8216432865731,-0.0171438545753666
-10.4208416833667,-0.106314027655861
-10.0200400801603,-0.196243582274637
-9.61923847695391,-0.286217638654183
-9.21843687374749,-0.37544987379843
-8.81763527054107,-0.463078742216614
-8.41683366733466,-0.548163566533572
-8.01603206412827,-0.629680494939251
-7.61523046092185,-0.706518322382658
-7.21442885771543,-0.777474172367383
-6.81362725450902,-0.841249036157522
-6.4128256513026,-0.896443166153802
-6.01202404809618,-0.941551320150407
-5.61122244488979,-0.974957853133135
-5.21042084168337,-0.994931653229309
-4.80961923847696,-0.99962091836899
-4.40881763527054,-0.987047770165983
-4.00801603206412,-0.95510270147532
-3.6072144288577,-0.901538854031807
-3.20641282565131,-0.823966122521616
-2.8056112224449,-0.719845081385735
-2.40480961923848,-0.58648073060071
-2.00400801603206,-0.42101605662774
-1.60320641282564,-0.220425404667046
-1.20240480961922,0.0184923417009209
-0.801603206412835,0.299120777461031
-0.400801603206418,0.625033193725758
0,1


==> Corrections V02 (copia)/data/text/RKC_1_s_5_damping_polynomial_data.csv <==
xk,px
-50.9018036072144,-4.56174567957412
-50.501002004008,-3.8049482776422
-50.1002004008016,-3.12134614971126
-49.6993987975952,-2.50662374603873
-49.2985971943888,-1.95661305589041
-48.8977955911824,-1.46729132164314
-48.4969939879759,-1.03477875288713
-48.0961923847696,-0.65533624052841
-47.6953907815631,-0.325363070891261
-47.2945891783567,-0.041394639820744
-46.8937875751503,0.199899833214939
-46.4929859719439,0.401719591021966
-46.0921843687375,0.567134624578471
-45.6913827655311,0.699087958932077
-45.2905811623247,0.800397939097494
-44.8897795591182,0.873760515954015
-44.4889779559118,0.921751532143118
-44.0881763527054,0.946829007966008
-43.687374749499,0.951335427281174
-43.2865731462926,0.937500023401949
-42.8857715430862,0.907441064994056
-42.4849699398798,0.863168141973178
-42.0841683366733,0.806584451402503
-41.6833667334669,0.739489083390291
-41.2825651302605,0.66357930698742
-40.8817635270541,0.580452856084957
-40.4809619238477,0.491610215311682
-40.0801603206413,0.398456905931692
-39.6793587174349,0.302305771741921
-39.2785571142284,0.204379264969708
-38.877755511022,0.105811732170358
-38.4769539078156,0.00765170012469671
-38.0761523046092,-0.0891358382633955
-37.6753507014028,-0.183667138069388
-37.2745490981964,-0.275137416450566
-36.87374749499,-0.362818566748476
-36.4729458917836,-0.446056872591361
-36.0721442885772,-0.524270721996604
-35.6713426853707,-0.596948321473191
-35.2705410821643,-0.663645410124122
-34.8697394789579,-0.723982973748877
-34.4689378757515,-0.777644958945854
-34.0681362725451,-0.824375987214809
-33.6673346693387,-0.863979069059313
-33.2665330661323,-0.896313318089176
-32.8657314629259,-0.921291665122902
-32.4649298597194,-0.938878572290132
-32.064128256513,-0.949087747134087
-31.6633266533066,-0.951979856714009
-31.2625250501002,-0.947660241707608
-30.8617234468938,-0.936276630513504
-30.4609218436874,-0.918016853353668
-30.060120240481,-0.893106556375872
-29.6593186372745,-0.861806915756126
-29.2585170340681,-0.824412351801128
-28.8577154308617,-0.781248243050696
-28.4569138276553,-0.732668640380226
-28.0561122244489,-0.67905398110313
-27.6553106212425,-0.620808803073274
-27.2545090180361,-0.558359458787429
-26.8537074148297,-0.492151829487715
-26.4529058116233,-0.422649039264029
-26.0521042084168,-0.350329169156513
-25.6513026052104,-0.275682971257983
-25.250501002004,-0.199211582816372
-24.8496993987976,-0.12142424033718
-24.4488977955912,-0.042835993685917
-24.0480961923848,0.0360345798094721
-23.6472945891784,0.11466766125613
-23.2464929859719,0.19254447609387
-22.8456913827655,0.269149579992722
-22.4448897795591,0.343973144750489
-22.0440881763527,0.416513244190304
-21.6432865731463,0.486278140058202
-21.2424849699399,0.552788567920645
-20.8416833667335,0.615580023062104
-20.440881763527,0.674205046382604
-20.0400801603206,0.728235510295285
-19.6392785571142,0.777264904623953
-19.2384769539078,0.820910622500653
-18.8376753507014,0.858816246263199
-18.436873747495,0.890653833352749
-18.0360721442886,0.916126202211358
-17.6352705410822,0.93496921817953
-17.2344689378758,0.946954079393783
-16.8336673346693,0.951889602684195
-16.4328657314629,0.949624509471966
-16.0320641282565,0.940049711666975
-15.6312625250501,0.923100597565336
-15.2304609218437,0.898759317746954
-14.8296593186373,0.867057070973075
-14.4288577154309,0.828076390083857
-14.0280561122244,0.781953427895912
-13.627254509018,0.728880243099873
-13.2264529058116,0.66910708615794
-12.8256513026052,0.602944685201454
-12.4248496993988,0.530766531928422
-12.0240480961924,0.453011167501109
-11.623246492986,0.370184468443574
-11.2224448897796,0.282861932539231
-10.8216432865731,0.191690964728406
-10.4208416833667,0.0973931630058964
-10.0200400801603,0.000766604318507788
-9.61923847695391,-0.097311869537356
-9.21843687374749,-0.195884366018159
-8.81763527054107,-0.293909655935673
-8.41683366733466,-0.390260887559422
-8.01603206412827,-0.483723300719112
-7.61523046092185,-0.572991940907109
-7.21442885771543,-0.656669373380841
-6.81362725450902,-0.733263397265265
-6.4128256513026,-0.801184759655305
-6.01202404809618,-0.8587448697183
-5.61122244488979,-0.904153512796438
-5.21042084168337,-0.935516564509218
-4.80961923847696,-0.950833704855867
-4.40881763527054,-0.947996132317805
-4.00801603206412,-0.924784277961079
-3.6072144288577,-0.878865519538811
-3.20641282565131,-0.807791895593645
-2.8056112224449,-0.708997819560168
-2.40480961923848,-0.579797793867385
-2.00400801603206,-0.417384124041143
-1.60320641282564,-0.218824632806586
-1.20240480961922,0.0189396258094186
-0.801603206412835,0.299096652375793
-0.400801603206418,0.624965787954906
0,1


==> Corrections V02 (copia)/data/text/R_5_3_damp_0p05.csv <==
lambdas,Rsm1,Rsm2,Rsm3
-137.593894470666,0.459987744672479,-0.664547234488055,-0.876896432770098
-136.204057152781,-0.208623257223643,-0.924532722224169,-0.629880603181297
-134.814219834895,-0.718398177472628,-0.917310590077339,-0.282014106305662
-133.42438251701,-0.942107245029933,-0.698550971229783,0.0949548674446267
-132.034545199124,-0.884003378952918,-0.350078097167145,0.441335433121507
-130.644707881239,-0.614891068951462,0.0445014101441052,0.713990941764324
-129.254870563353,-0.229281161253889,0.413885834687371,0.887250281337967
-127.865033245468,0.181058632229574,0.705867157054559,0.9515334133163
-126.475195927582,0.541695332048415,0.889149278365203,0.910664275485149
-125.085358609697,0.80183575664199,0.951979605299605,0.778580015656436
-123.695521291811,0.935111978469236,0.898932221803934,0.575934525781584
-122.305683973926,0.936950242990712,0.746819520844696,0.326928130916631
-120.91584665604,0.820083922673491,0.520419757349748,0.0565667695312585
-119.526009338155,0.609332736889231,0.248479518741518,-0.211543288460668
-118.136172020269,0.336420971265668,-0.0397271053164973,-0.456830744448737
-116.746334702383,0.0353331857664333,-0.31713535507029,-0.662840869980619
-115.356497384498,-0.261505102883558,-0.560874532583276,-0.817813633039485
-113.966660066612,-0.526092612143302,-0.753522917069547,-0.914829305364507
-112.576822748727,-0.736749125028548,-0.883702320221535,-0.951602984867123
-111.186985430841,-0.879109296774561,-0.946110506692574,-0.930012221930686
-109.797148112956,-0.946329968890706,-0.941104169713146,-0.855439062933846
-108.40731079507,-0.938656353857368,-0.873948780815451,-0.736001044046528
-107.017473477185,-0.862504044659092,-0.753847331023725,-0.58173638459754
-105.627636159299,-0.729212492496639,-0.592850155581618,-0.403797961734577
-104.237798841414,-0.553615018935859,-0.404734653385641,-0.213699472957726
-102.847961523528,-0.352553596560515,-0.203928359457829,-0.0226461781175496
-101.458124205643,-0.143446004090393,-0.00453275325380775,0.159027751783894
-100.068286887757,0.0570094879911194,0.180510652293492,0.322302623436707
-98.6784495698718,0.233929466494709,0.340085283462451,0.459792853311762
-97.2886122519862,0.375100133785314,0.465382316498524,0.565945181988395
-95.8987749341007,0.471570879673648,0.55019975620547,0.637123279332662
-94.5089376162152,0.517983723211176,0.591065903831039,0.671590682540238
-93.1191002983297,0.512650582062838,0.587203002785744,0.669406882089789
-91.7292629804442,0.457402293571899,0.540352524633105,0.632253094203416
-90.3394256625586,0.357242311883924,0.454487342925552,0.563204967077211
-88.9495883446731,0.219844130735243,0.335438097568091,0.466469310633434
-87.5597510267876,0.0549349178398911,0.190461574308474,0.347101070663446
-86.1699137089021,-0.126391148986417,0.0277781336747405,0.210715342321544
-84.7800763910166,-0.312387475520251,-0.143896645483677,0.0632073836173268
-83.3902390731311,-0.491358116561165,-0.315803655044866,-0.0895085143454375
-82.0004017552455,-0.652314201654684,-0.479556152043839,-0.24173269115296
-80.61056443736,-0.785554038419189,-0.627504452487936,-0.388179985784926
-79.2207271194745,-0.88314337694224,-0.753037935171871,-0.524141699127534
-77.830889801589,-0.939278896106544,-0.850816799065284,-0.645607617172782
-76.4410524837035,-0.950524661005865,-0.916929811907278,-0.749347938756571
-75.051215165818,-0.91591783084827,-0.94897781292152,-0.832956583022187
-73.6613778479324,-0.836946035311406,-0.946085885197527,-0.894858708315108
-72.2715405300469,-0.717404388566913,-0.908849815292204,-0.934286340966544
-70.8817032121614,-0.563144917798147,-0.839224656090263,-0.951226787181084
-69.4918658942759,-0.381735130230571,-0.740364874720152,-0.946348992842749
-68.1020285763904,-0.182045451556375,-0.616426693003112,-0.920913242607694
-66.7121912585048,0.0262127014657499,-0.472343825804413,-0.876669576722381
-65.3223539406193,0.232975406125134,-0.313587922189141,-0.815750082772518
-63.9325166227338,0.428318381161715,-0.145924659346978,-0.740559825047638
-62.5426793048483,0.602930716353822,0.0248243146218361,-0.653670643565133
-61.1528419869628,0.748549741674645,0.193004481436637,-0.557721425791143
-59.7630046690773,0.858338951466662,0.353328842017784,-0.455327763663685
-58.3731673511917,0.9271938592125,0.501049383167683,-0.349003191566958
-56.9833300333062,0.951964089492304,0.632095070321569,-0.241093489262593
-55.5934927154207,0.931583776045332,0.74317351953845,-0.133724855411269
-54.2036553975352,0.867106284760129,0.831835182270261,-0.0287661356939308
-52.8138180796497,0.761643274075248,0.896500470433919,0.0721952567251617
-51.4239807617641,0.620212002645007,0.936451702184222,0.167864547999713
-50.0341434438786,0.449498462593829,0.951793014768018,0.257239117175167
-48.6443061259931,0.257547234367447,0.943382434118176,0.339597754815094
-47.2544688081076,0.05339181791205,0.912741086235383,0.414481263422797
-45.8646314902221,-0.153358497226015,0.861945068670085,0.481666059420025
-44.4747941723366,-0.352957476760105,0.793505768238226,0.541132412391708
-43.084956854451,-0.535967749519644,0.710244420714996,0.593028857477206
-41.6951195365655,-0.693694530186846,0.615166476736306,0.637634154838593
-40.30528221868,-0.818588632260933,0.511340891433966,0.675317961573553
-38.9154449007945,-0.904601277292484,0.401788826934594,0.706501143254001
-37.525607582909,-0.947475009924841,0.289385486285126,0.731616402751506
-36.1357702650235,-0.944957448857878,0.176777928418291,0.751069662838032
-34.7459329471379,-0.896927565766055,0.0663207925725606,0.765202427735615
-33.3560956292524,-0.805427593407682,-0.0399690664382351,0.774255191543163
-31.9662583113669,-0.674597410479913,-0.140438918939569,0.778331886606012
-30.5764209934814,-0.51051221050488,-0.233808172693554,0.777365406851756
-29.1865836755959,-0.320928300948636,-0.31915944699674,0.771084443208691
-27.7967463577103,-0.114945855464328,-0.395914652502985,0.758982286231983
-26.4069090398248,0.0973987883288616,-0.463798416340639,0.740288957780159
-25.0170717219393,0.305595275338118,-0.522791423545829,0.713949124437238
-23.6272344040538,0.499156887617867,-0.573076318992947,0.67860984525062
-22.2373970861683,0.668132468238129,-0.614978747313266,0.632624477765802
-20.8475597682828,0.803609814364665,-0.648905932663374,0.574082219074334
-19.4577224503972,0.898187021021135,-0.675284958228478,0.500877060986341
-18.0678851325117,0.946388460765341,-0.694502649688,0.410835730428963
-16.6780478146262,0.945003264635384,-0.706848757721354,0.301931894282922
-15.2882104967407,0.893326351099095,-0.712464036079138,0.172624062311308
-13.8983731788552,0.793285224697094,-0.711294886944826,0.0223678758681541
-12.5085358609697,0.649439891503072,-0.703056550309651,-0.147629378170741
-11.1186985430841,0.468848233633241,-0.687207390138728,-0.333322171887371
-9.72886122519861,0.26079492976968,-0.662937694375469,-0.526290156706482
-8.33902390731311,0.0363883430069616,-0.629177540239123,-0.711598230904006
-6.9491865894276,-0.191963478427678,-0.584629614415536,-0.864855347718123
-5.55934927154206,-0.411179665945397,-0.527834289658344,-0.948218599687383
-4.16951195365655,-0.608211485066136,-0.457275533921303,-0.905020250307036
-2.77967463577104,-0.770794277042738,-0.371537053169365,-0.652610543976557
-1.38983731788551,-0.88820971735178,-0.269518008279567,-0.0729052097374376
0,-0.952017262491995,-0.150716114197411,1


==> Corrections V02 (copia)/data/text/R_5_3_damp_1.csv <==
lambdas,Rsm1,Rsm2,Rsm3
-59.8036524358104,-0.344253915203217,-0.178768898995575,0.439744665384816
-59.199575138479,-0.221403032167771,-0.037192583380861,0.460155363692331
-58.5954978411476,-0.0806757313387805,0.101661766365546,0.453933763558543
-57.9914205438161,0.0615011769089679,0.226027417703829,0.423891561616532
-57.3873432464847,0.192014917365908,0.327639702529313,0.373753538449994
-56.7832659491533,0.301415649608315,0.4015761933464,0.307776986046603
-56.1791886518219,0.383824496750461,0.445867317562562,0.230421445120507
-55.5751113544905,0.436560831508362,0.460980822751133,0.146075023855765
-54.9710340571591,0.459610946661934,0.449256788279474,0.058838952724826
-54.3669567598276,0.455028875846243,0.41434808566801,-0.027631361478667
-53.7628794624962,0.426334527074999,0.36070363768212,-0.110232902270263
-53.1588021651648,0.377953652371601,0.293117902841336,-0.18647491382708
-52.5547248678334,0.314727791703867,0.216359172595852,-0.254498664640216
-51.950647570502,0.241509563567646,0.134881028807909,-0.313064084127649
-51.3465702731705,0.162848963649128,0.0526152413747647,-0.361510245151903
-50.7424929758391,0.0827691770802725,-0.0271598868765338,-0.399696363110445
-50.1384156785077,0.00462536805603792,-0.101884528402921,-0.427929469292621
-49.5343383811763,-0.0689634037591814,-0.169726122242525,-0.446884262876387
-48.9302610838449,-0.136120914991362,-0.229543078650858,-0.457519909830283
-48.3261837865135,-0.195671760445063,-0.280814511908615,-0.46099778443312
-47.722106489182,-0.247063168613887,-0.323546567072069,-0.458603376693576
-47.1180291918506,-0.290262585498703,-0.358164977469596,-0.451674844753735
-46.5139518945192,-0.325641864301069,-0.385402309266997,-0.441539996241628
-45.9098745971878,-0.353857505473024,-0.406187023260635,-0.429462851166685
-45.3057972998564,-0.375734828384078,-0.42154009805572,-0.416600380796286
-44.7017200025249,-0.392162324795915,-0.432483581187242,-0.403969537156252
-44.0976427051935,-0.404000826889243,-0.439964118373987,-0.392424287970241
-43.4935654078621,-0.412010581966909,-0.44479329540381,-0.382642050759631
-42.8894881105307,-0.416797909429409,-0.447605540034911,-0.375118674010181
-42.2854108131993,-0.41878185666792,-0.44883339082163,-0.370170937635599
-41.6813335158678,-0.418180190820763,-0.448699155687352,-0.367945433080792
-41.0772562185364,-0.415013174561181,-0.447221358216216,-0.368432628153158
-40.473178921205,-0.409122879532386,-0.444233901217285,-0.371484915434908
-39.8691016238736,-0.400205287150393,-0.439415557813626,-0.376837478132053
-39.2650243265422,-0.387852104155107,-0.432327219307279,-0.384130875751591
-38.6609470292108,-0.371599066080443,-0.4224542729498,-0.392934346634688
-38.0568697318793,-0.350977499063325,-0.40925153627785,-0.402768938106015
-37.4527924345479,-0.325566040156654,-0.392188321508271,-0.413129701370435
-36.8487151372165,-0.295039658141028,-0.370791426764056,-0.423506321473931
-36.2446378398851,-0.259213449616726,-0.344684133754972,-0.433401687512094
-35.6405605425537,-0.218079087692301,-0.313619617526408,-0.442348040404529
-35.0364832452223,-0.171832252118213,-0.277507527367202,-0.44992046127607
-34.4324059478908,-0.12088985040412,-0.236432864359193,-0.455747579836251
-33.8283286505594,-0.0658963307508588,-0.190666647090471,-0.459519486863759
-33.224251353228,-0.00771887254905664,-0.140668210948121,-0.460992926376887
-32.6201740558966,0.0525682964174031,-0.0870793179548363,-0.459993920307511
-32.0160967585652,0.113709778258168,-0.0307105547811836,-0.45641804104964
-31.4120194612337,0.174304018099319,0.027479240491787,-0.450228595168094
-30.8079421639023,0.232846063308688,0.0864095622254183,-0.441453015294786
-30.2038648665709,0.287776413575299,0.144909697397468,-0.430177777630139
-29.5997875692395,0.337534106313507,0.201753802484992,-0.416542170611493
-28.9957102719081,0.38061205042232,0.255698260931727,-0.400731237533581
-28.3916329745767,0.41561255947716,0.305519956469044,-0.382968203686144
-27.7875556772452,0.441301041774314,0.350054114725108,-0.363506678480707
-27.1834783799138,0.456655876410106,0.388230425273141,-0.342622896678243
-26.5794010825824,0.460912637361058,0.419106254381215,-0.320608231791521
-25.975323785251,0.453601015606899,0.441895890305039,-0.297762180548516
-25.3712464879196,0.434573025834093,0.455994922475773,-0.274385981392558
-24.7671691905881,0.404021361366346,0.46099903739932,-0.250776993652348
-24.1630918932567,0.362487070154818,0.456716711245826,-0.227223928368848
-23.5590145959253,0.310856056870835,0.44317548559443,-0.204002987760416
-22.9549372985939,0.250344262014989,0.42062172227065,-0.181374938685313
-22.3508600012625,0.182471719021142,0.38951393951532,-0.159583116752315
-21.7467827039311,0.109026035218893,0.350510029014796,-0.138852332245337
-21.1427054065996,0.032016173133981,0.304448836202613,-0.119388626851272
-20.5386281092682,-0.0463822836735266,0.252326749864602,-0.101379811166924
-19.9345508119368,-0.123888919206879,0.195270087241439,-0.0849966967343927
-19.3304735146054,-0.198185628324384,0.134504174052001,-0.0703949223009925
-18.726396217274,-0.266987220681772,0.0713201024775497,-0.0577172612615543
-18.1223189199425,-0.328113446662568,0.00704020231095406,-0.0470962847017636
-17.5182416226111,-0.379560315833748,-0.0570167197818492,-0.0386572407266982
-16.9141643252797,-0.419568544407954,-0.119569330705085,-0.0325209941259308
-16.3100870279483,-0.446686992535743,-0.179405913376372,-0.0288068488411253
-15.7060097306169,-0.459829035337547,-0.235413778010108,-0.0276350467004628
-15.1019324332855,-0.45831995243617,-0.286605121229086,-0.0291286965178417
-14.497855135954,-0.441933617067992,-0.332138638521664,-0.0334148343927991
-13.8937778386226,-0.410917014043758,-0.371336342565401,-0.0406242446545536
-13.2897005412912,-0.366001411062843,-0.403695202912047,-0.0508895762817898
-12.6856232439598,-0.30839934414946,-0.428893396474612,-0.0643411656743712
-12.0815459466284,-0.23978694818282,-0.44679113779771,-0.0810998159766608
-11.4774686492969,-0.162271559570153,-0.457426237598013,-0.101265576866599
-10.8733913519655,-0.0783449311518283,-0.461004711787921,-0.124901306130107
-10.2693140546341,0.00917718017498487,-0.457886925427295,-0.152009462574426
-9.66523675730269,0.0972278750136498,-0.448569901250461,-0.182500163468397
-9.06115945997127,0.182572839770149,-0.433666545388307,-0.216148020276162
-8.45708216263986,0.261902978863711,-0.413882638938153,-0.252534621964104
-7.85300486530844,0.331933642163975,-0.389992509061778,-0.290972739452639
-7.24892756797702,0.389507838045701,-0.362814324044165,-0.330407346883517
-6.64485027064561,0.431700576337916,-0.333185950889642,-0.369287358745809
-6.04077297331418,0.455921303340173,-0.301942270306797,-0.405400523620058
-5.43669567598276,0.460011281260795,-0.269894762267178,-0.435662145109987
-4.83261837865134,0.442332734030324,-0.237814056935738,-0.45584615984119
-4.22854108131992,0.401846636221253,-0.20641599325632,-0.460244523152523
-3.6244637839885,0.338176165945742,-0.176351544854638,-0.4412377565169
-3.02038648665709,0.251653078507582,-0.148200765670955,-0.388755805968408
-2.41630918932567,0.143344585683503,-0.122470682779969,-0.289603943503357
-1.81223189199425,0.015058744093394,-0.0995968295250008,-0.126623194029178
-1.20815459466284,-0.130673138808911,-0.0799478780314834,0.122351447484569
-0.604077297331415,-0.29063798743618,-0.063832607196599,0.485779085691625
0,-0.461006579438694,-0.0515082421938945,1


==> Corrections V02 (copia)/data/text/S_SbarVScF.csv <==
c,S4,S16,S64,Sbar4,Sbar16,Sbar64
0,2.23606797749979,4.12310562561766,8.06225774829855,2.23606797749979,4.12310562561766,8.06225774829855
0.0101010101010101,2.17872672303424,3.88749958986808,7.13331024529962,2.21215443879593,3.99633723274627,7.50995115649275
0.0202020202020202,2.12425283250693,3.67736447690224,6.39631553154514,2.18874697266765,3.87713152307973,7.02846476157886
0.0303030303030303,2.07243647729567,3.48878168321494,5.79734881312957,2.16582968260593,3.76483134272776,6.60499775228762
0.0404040404040404,2.02308781445608,3.318597210863,5.30095440472237,2.14338733098096,3.65885353179811,6.2296590172404
0.0505050505050505,1.97603466257846,3.1642438522182,4.88286233564632,2.12140530525567,3.55867879509071,5.89468485954055
0.0606060606060606,1.9311204946035,3.02361079211962,4.52589968002236,2.09986958625721,3.4638431924135,5.59389621787381
0.0707070707070707,1.88820269828762,2.89494650309325,4.2175731287425,2.07876671836155,3.37393095423193,5.32231399826282
0.0808080808080808,1.8471510635848,2.77678542133434,3.94857666160664,2.05808378145796,3.28856838792999,5.07588127081856
0.0909090909090909,1.80784646314589,2.66789187539966,3.71183606291783,2.03780836457075,3.20741868629674,4.85125922794908
0.101010101010101,1.77017969776999,2.56721671029024,3.50187771636517,2.01792854102495,3.13017748614649,4.64567502324586
0.111111111111111,1.73405048324114,2.4738633753706,3.31440015421095,1.99843284505153,3.05656905359282,4.45680672671197
0.121212121212121,1.69936655875496,2.38706115167338,3.14597623891797,1.97931024973588,2.98634299519305,4.28269524631403
0.131313131313131,1.66604290024485,2.30614382449801,2.9938417569564,1.96055014622025,2.91927141228766,4.12167611877164
0.141414141414141,1.63400102448556,2.23053255156365,2.85574252278393,1.94214232407783,2.85514643038805,3.97232612981613
0.151515151515152,1.60316837198376,2.15972199437116,2.72982193344101,1.92407695278222,2.79377804718355,3.83342113400204
0.161616161616162,1.57347775844169,2.09326900992897,2.61453701568417,1.90634456420147,2.73499225223788,3.70390242529879
0.171717171717172,1.54486688606567,2.03078336784153,2.50859488395072,1.88893603605138,2.67862937918189,3.58284970223752
0.181818181818182,1.51727790723831,1.97192008181714,2.41090404521974,1.87184257624718,2.62454265754091,3.469459166675
0.191919191919192,1.49065703412347,1.91637303725891,2.32053665524874,1.85505570809722,2.57259693653808,3.36302565377766
0.202020202020202,1.46495418865968,1.86386966637511,2.23669895658215,1.83856725628627,2.52266755750941,3.26292795332368
0.212121212121212,1.44012268815012,1.81416647527177,2.15870790131056,1.82236933359983,2.4746393551251,3.16861667663305
0.222222222222222,1.41611896229571,1.76704526812185,2.08597249985976,1.80645432834395,2.42840577057169,3.07960416854461
0.232323232323232,1.39290229806302,1.72230994487826,2.01797881747273,1.79081489241859,2.3838680623213,2.99545607328335
0.242424242424242,1.37043460924392,1.67978377339979,1.95427781236416,1.77544393000526,2.3409346021851,2.91578424629197
0.252525252525253,1.34868022796355,1.63930705596847,1.89447540684599,1.76033458683214,2.29952024608951,2.84024076792347
0.262626262626263,1.32760571573561,1.6007351252398,1.83822432731178,1.74548023998283,2.25954577048234,2.76851286420897
0.272727272727273,1.30717969195982,1.5639366166136,1.78521735603247,1.73087448821671,2.22093736651897,2.70031857829839
0.282828282828283,1.28737267801156,1.52879197354363,1.73518171777446,1.71651114277124,2.18362618523385,2.63540306625113
0.292929292929293,1.26815695529448,1.49519214994926,1.68787438466421,1.70238421861852,2.14754792780048,2.57353541457784
0.303030303030303,1.24950643581865,1.46303748005788,1.64307812870744,1.68848792614995,2.11264247575004,2.51450589576094
0.313131313131313,1.23139654403351,1.43223669100403,1.60059818665442,1.67481666326497,2.07885355667491,2.45812359300892
0.323232323232323,1.21380410878995,1.40270603758127,1.56025942918369,1.66136500784101,2.04612844150706,2.40421433756052
0.333333333333333,1.19670726443299,1.37436854187255,1.5219039476214,1.64812771056337,2.01441766994576,2.35261891158675
0.343434343434343,1.18008536013716,1.34715332322161,1.48538898807099,1.63509968809525,1.98367480102744,2.30319147763007
0.353535353535354,1.16391887669421,1.32099500626585,1.45058517597245,1.62227601656914,1.95385618619223,2.25579820195021
0.363636363636364,1.14818935004813,1.29583319662269,1.41737498454683,1.60965192538206,1.92492076251493,2.21031604440935
0.373737373737374,1.13287930094774,1.27161201537741,1.38565140891575,1.59722279127835,1.89682986404059,2.16663169185653
0.383838383838384,1.11797217015334,1.24827968482003,1.35531681437745,1.58498413270441,1.86954704940196,2.12464061554317
0.393939393939394,1.10345225869239,1.22578815896741,1.32628193272268,1.57293160442107,1.84303794410255,2.08424623606311
0.404040404040404,1.08930467271124,1.20409279332197,1.29846498485617,1.56106099235991,1.81727009603018,2.04535918177395
0.414141414141414,1.07551527251555,1.18315204909029,1.27179091156063,1.5493682087107,1.79221284292392,2.00789662871432
0.424242424242424,1.06207062543281,1.16292722773831,1.24619069716586,1.53784928722803,1.76783719065644,1.9717817117565
0.434343434343434,1.04895796216679,1.14338223231414,1.22160077329019,1.52650037874573,1.74411570131583,1.93694299818377
0.444444444444444,1.03616513634567,1.12448335244118,1.19796249180849,1.51531774688846,1.72102239017872,1.90331401610592
0.454545454545455,1.02368058699458,1.10619907028767,1.17522165784784,1.5042977639704,1.69853263076131,1.87083283116203
0.464646464646465,1.01149330368882,1.08849988516306,1.15332811498291,1.49343690707162,1.67662306721897,1.83944166583879
0.474747474747475,0.999592794166925,1.07135815468805,1.13223537594856,1.48273175428323,1.65527153343921,1.8090865564818
0.484848484848485,0.98796905420344,1.0547479507394,1.11190029314697,1.47217898111279,1.63445697823908,1.77971704371616
0.494949494949495,0.976612539559513,1.03864492859071,1.09228276403489,1.46177535704227,1.61415939613612,1.75128589254046
0.505050505050505,0.965514139846053,1.02302620786002,1.07334546715759,1.45151774223075,1.59435976321439,1.72374883882808
0.515151515151515,0.954665154148985,1.00787026403987,1.05505362517376,1.44140308435517,1.5750399776534,1.69706435937415
0.525252525252525,0.944057268279586,0.993156829528341,1.03737479170542,1.43142841558208,1.5561828045292,1.67119346297568
0.535353535353535,0.933682533524853,0.978866803204193,1.02027865926431,1.42159084966443,1.53777182453366,1.64609950033396
0.545454545454545,0.923533346783783,0.96498216769775,1.00373688586289,1.4118875791571,1.51979138629147,1.62174799083026
0.555555555555556,0.91360243198525,0.951485913604075,0.98772293822308,1.4023158727458,1.5022265619836,1.59810646445281
0.565656565656566,0.903882822692016,0.938361969968157,0.972211949758367,1.39287307268385,1.48506310601292,1.57514431735135
0.575757575757576,0.894367845803489,0.925595140444781,0.95718059173029,1.38355659233182,1.46828741647138,1.55283267966787
0.585858585858586,0.885051106277107,0.913171044599885,0.942606956175258,1.37436391379525,1.45188649918958,1.53114429444347
0.595959595959596,0.875926472794829,0.901076063876707,0.928470449366007,1.36529258565598,1.43584793416929,1.51005340653318
0.606060606060606,0.866988064307222,0.889297291799887,0.914751694718124,1.35634022079265,1.42015984421641,1.48953566057702
0.616161616161616,0.858230237393099,0.877822488034728,0.901432444178942,1.34750449428642,1.40481086560803,1.4695680071774
0.626262626262626,0.849647574377606,0.866640035957852,0.888495497246682,1.33878314140807,1.38979012064137,1.45012861652301
0.636363636363636,0.841234872156196,0.855738903430081,0.87592462686413,1.33017395568269,1.37508719192514,1.43119679877869
0.646464646464647,0.832987131676044,0.845108606493061,0.863704511515506,1.3216747870286,1.36069209828567,1.41275293063092
0.656565656565657,0.82489954803022,0.834739175738545,0.851820672929073,1.31328353996716,1.3465952721708,1.39477838744073
0.666666666666667,0.816967501123371,0.824621125123532,0.840259418852887,1.30499817190036,1.33278753844383,1.37725548051084
0.676767676767677,0.809186546870824,0.814745423026244,0.829007790428186,1.29681669145316,1.31926009446902,1.36016739902294
0.686868686868687,0.80155240889586,0.805103465357295,0.81805351373512,1.28873715687787,1.30600449139753,1.34349815624437
0.696969696969697,0.794060970692588,0.795687050557794,0.807384955129966,1.28075767451769,1.29301261657047,1.32723253964247
0.707070707070707,0.786708268224233,0.786488356331693,0.796991080032131,1.2728763973271,1.28027667696179,1.3113560645793
0.717171717171717,0.779490482928865,0.777499917973616,0.786861414854036,1.26509152344649,1.26778918359026,1.29585493129058
0.727272727272727,0.772403935106658,0.768714608166005,0.776986011797759,1.25740129482876,1.25554293683474,1.28071598488018
0.737373737373737,0.765445077664599,0.76012561813063,0.767355416269718,1.24980399591574,1.24353101259256,1.26592667808644
0.747474747474748,0.758610490196324,0.751726440029739,0.757960636689017,1.24229795236232,1.23174674922476,1.2514750365988
0.757575757575758,0.751896873376301,0.743510850521218,0.748793116486791,1.23488152980619,1.22018373523675,1.23734962672333
0.767676767676768,0.745301043649073,0.735472895380448,0.739844708113283,1.22755313268152,1.20883579764634,1.22353952521347
0.777777777777778,0.738819928195596,0.727606875108999,0.731107648886658,1.22031120307455,1.1976969909949,1.21003429109889
0.787878787878788,0.732450560159939,0.719907331457052,0.722574538533116,1.21315421961943,1.1867615869605,1.19682393935961
0.797979797979798,0.726190074120786,0.71236903479258,0.714238318281684,1.20608069643275,1.17602406453491,1.18389891630596
0.808080808080808,0.720035701793206,0.704986972255869,0.706092251389593,1.19908918208511,1.1654791007291,1.17125007653683
0.818181818181818,0.713984767947151,0.697756336642989,0.698129904985298,1.19217825860821,1.15512156177428,1.15886866135931
0.828282828282828,0.708034686530026,0.69067251596641,0.690345133126304,1.18534654053616,1.14494649478806,1.14674627856284
0.838383838383838,0.702182956981551,0.68373108364514,0.682732060978012,1.17859267397949,1.13494911987718,1.13487488344967
0.848484848484849,0.696427160729851,0.676927789280511,0.675285070027983,1.17191533573065,1.12512482265039,1.12324676103143
0.858585858585859,0.690764957858481,0.670258549977255,0.667998784257443,1.16531323239982,1.11546914711686,1.11185450930917
0.868686868686869,0.685194083934732,0.663719442172599,0.660868057198469,1.15878509957964,1.1059777889472,1.10069102356067
0.878787878787879,0.679712346990175,0.657306693939047,0.653887959811394,1.15232970103797,1.0966465890755,1.08974948156481
0.888888888888889,0.674317624645003,0.651016677729104,0.647053769122417,1.14594582793745,1.08747152762269,1.07902332969867
0.898989898989899,0.669007861368228,0.64484590353262,0.640360957566372,1.1396322980808,1.07844871812231,1.06850626984758
0.909090909090909,0.663781065866315,0.638791012419638,0.633805182984129,1.13338795518104,1.06957440203138,1.05819224707336
0.919191919191919,0.658635308593274,0.632848770443641,0.627382279228183,1.12721166815544,1.0608449435101,1.0480754379899
0.929292929292929,0.653568719375684,0.627016062881948,0.621088247333727,1.1211023304426,1.05225682445511,1.03815023979927
0.939393939393939,0.648579485146483,0.621289888791702,0.614919247215884,1.11505885934141,1.04380663977205,1.0284112599449
0.94949494949495,0.643665847781788,0.615667355861461,0.60887158985688,1.10908019537148,1.03549109287409,1.01885330634184
0.95959595959596,0.638826102035291,0.610145675539833,0.602941729949761,1.10316530165387,1.02730699139396,1.00947137814663
0.96969696969697,0.634058593565155,0.604722158423924,0.59712625896782,1.09731316331166,1.01925124309765,1.00026065703265
0.97979797979798,0.629361717048605,0.599394209891554,0.591421898631272,1.0915227868894,1.01132085198897,0.99121649893867
0.98989898989899,0.624733914379701,0.59415932596237,0.585825494744869,1.08579319979091,1.0035129145945,0.982334426261117
1,0.620173672946042,0.589015089373952,0.5803340113821,1.08012344973464,0.99582461641931,0.973610120462327


==> Corrections V02 (copia)/data/text/cFmax.csv <==
r,cFmax,r_logv,cFmax10logr
0,NaN,0.1,0.348198324603845
1.01010101010101,0.414644987943251,0.1176811952435,0.350508679229981
2.02020202020202,0.445258089603016,0.138488637139387,0.353125903326797
3.03030303030303,0.462902053099392,0.162975083462064,0.356075365740925
4.04040404040404,0.474802375696714,0.191791026167249,0.359380327014246
5.05050505050505,0.483546977185398,0.225701971963392,0.363060717859452
6.06060606060606,0.490332726427693,0.265608778294669,0.367131835331565
7.07070707070707,0.495801783842422,0.312571584968824,0.371603038087899
8.08080808080808,0.500334464885437,0.367837977182863,0.376476541811139
9.09090909090909,0.504172576219157,0.432876128108306,0.38174642706335
10.1010101010101,0.507478334761022,0.509413801481638,0.38739797065544
11.1111111111111,0.510365241487215,0.599484250318941,0.393407395606472
12.1212121212121,0.512915452369254,0.705480231071864,0.399742103783517
13.1313131313131,0.515190121209985,0.830217568131975,0.406361412011483
14.1414141414141,0.517235849067932,0.977009957299225,0.413217762209561
15.1515151515152,0.519088863639808,1.14975699539774,0.420258326307757
16.1616161616162,0.520777817261962,1.35304777457981,0.427426885285965
17.1717171717172,0.522325713192942,1.59228279334109,0.434665835496251
18.1818181818182,0.523751264316678,1.87381742286038,0.441918168569223
19.1919191919192,0.525069872090752,2.20513073990305,0.44912928402117
20.2020202020202,0.526294345255606,2.59502421139974,0.456248522776345
21.2121212121212,0.527435436385604,3.05385550883342,0.463230349057366
22.2222222222222,0.528502248500706,3.59381366380463,0.47003515024109
23.2323232323232,0.529502547399882,4.2292428743895,0.476629662732107
24.2424242424242,0.530443004532698,4.97702356433211,0.482987061994312
25.2525252525253,0.531329387975304,5.85702081805667,0.48908677438315
26.2626262626263,0.532166714139088,6.8926121043497,0.494914077395229
27.2727272727273,0.532959369419633,8.11130830789687,0.500459555084827
28.2828282828283,0.533711208587177,9.54548456661834,0.505718469196922
29.2929292929293,0.53442563500255,11.2332403297803,0.510690096656413
30.3030303030303,0.535105666501058,13.2194114846603,0.515377072691175
31.3131313131313,0.535753989878232,15.5567614393047,0.519784767718406
32.3232323232323,0.536373006239021,18.3073828029537,0.523920716232401
33.3333333333333,0.536964868969154,21.5443469003188,0.527794107808476
34.3434343434343,0.53753151570777,25.3536449397011,0.531415344101606
35.3535353535354,0.538074695411027,29.8364724028334,0.534795661240522
36.3636363636364,0.538595991374058,35.1119173421513,0.537946814038717
37.3737373737374,0.539096840906377,41.3201240011534,0.540880816657973
38.3838383838384,0.539578552221332,48.6260158006535,0.543609733470626
39.3939393939394,0.540042318994517,57.2236765935022,0.54614551361359
40.4040404040404,0.540489232962386,67.3415065775082,0.548499862898126
41.4141414141414,0.540920294865654,79.2482898353917,0.55068414717116
42.4242424242424,0.541336423988722,93.260334688322,0.552709321796867
43.4343434343434,0.541738466503318,109.749876549306,0.554585882557715
44.4444444444444,0.542127202789688,129.154966501488,0.556323833906658
45.4545454545455,0.542503353880322,151.991108295293,0.557932671102487
46.4646464646465,0.542867587147935,178.864952905744,0.559421373309149
47.4747474747475,0.543220521340366,210.490414451202,0.560798405228266
48.4848484848485,0.54356273104926,247.707635599171,0.562071725260131
49.4949494949495,0.543894750686347,291.505306282518,0.563248798554238
50.5050505050505,0.544217078030224,343.046928631492,0.564336613620561
51.5151515151515,0.544530177397459,403.701725859655,0.565341701433025
52.5252525252525,0.544834482484185,475.08101621028,0.566270156173162
53.5353535353535,0.545130398917938,559.081018251222,0.567127656940678
54.5454545454545,0.545418306554036,657.933224657568,0.567919489904342
55.5555555555556,0.545698561546216,774.263682681127,0.568650570486163
56.5656565656566,0.545971498217308,911.16275611549,0.569325465268801
57.5757575757576,0.546237430752387,1072.26722201032,0.569948413394318
58.5858585858586,0.546496654734,1261.85688306602,0.570523347285099
59.5959595959596,0.54674944853659,1484.96826225447,0.571053912567741
60.6060606060606,0.546996074595134,1747.52840000768,0.571543487120327
61.6161616161616,0.54723678056122,2056.51230834865,0.571995199194619
62.6262626262626,0.547471800358158,2420.12826479438,0.572411944589021
63.6363636363636,0.547701355145409,2848.0358684358,0.572796402866895
64.6464646464647,0.547925654201409,3351.60265093884,0.573151052629102
65.6565656565657,0.548144895732817,3944.20605943766,0.573478185860373
66.6666666666667,0.54835926761734,4641.58883361278,0.573779921376938
67.6767676767677,0.548568948086489,5462.27721768434,0.574058217408467
68.6868686868687,0.54877410635392,6428.07311728432,0.574314883351135
69.6969696969697,0.548974903194425,7564.63327554629,0.574551590731013
70.7070707070707,0.549171491478082,8902.15085445039,0.57476988341826
71.7171717171717,0.549364016663625,10476.1575278966,0.574971187133012
72.7272727272727,0.549552617254653,12328.4673944207,0.57515681828362
73.7373737373737,0.549737425221956,14508.2877849594,0.575327992177191
74.7474747474748,0.549918566394889,17073.5264747069,0.575485830641265
75.7575757575758,0.550096160824431,20092.3300256505,0.575631369094142
76.7676767676768,0.550270323120345,23644.8941264541,0.575765563099827
77.7777777777778,0.550441162764569,27825.5940220713,0.57588929444192
78.7878787878788,0.550608784402811,32745.4916287773,0.576003376749061
79.7979797979798,0.550773288116114,38535.2859371053,0.576108560702816
80.8080808080808,0.550934769673996,45348.7850812858,0.576205538857124
81.8181818181818,0.551093320770628,53366.9923120631,0.576294950096734
82.8282828282828,0.55124902924538,62802.9144183425,0.576377383760386
83.8383838383838,0.551401979288931,73907.2203352577,0.576453383452854
84.8484848484848,0.551552251636071,86974.9002617783,0.576523450568434
85.8585858585859,0.551699923746173,102353.102189903,0.576588047546962
86.8686868686869,0.551845069972277,120450.354025878,0.576647600882028
87.8787878787879,0.551987761719614,141747.41629268,0.576702503899718
88.8888888888889,0.552128067594351,166810.053720006,0.576753119324935
89.8989898989899,0.552266053543247,196304.065004027,0.576799781651178
90.9090909090909,0.552401782984892,231012.970008316,0.576842799328489
91.9191919191919,0.5525353169331,271858.824273294,0.576882456783286
92.9292929292929,0.552666714113017,319926.713779738,0.576919016282742
93.9393939393939,0.552796031070449,376493.580679247,0.576952719655521
94.9494949494949,0.552923322274866,443062.145758388,0.576983789879746
95.959595959596,0.553048640216507,521400.828799968,0.577012432548333
96.969696969697,0.553172035498002,613590.727341318,0.577038837221038
97.979797979798,0.553293556920844,722080.901838547,0.577063178671877
98.989898989899,0.553413251567072,849753.435908644,0.577085618039942
100,0.55353116487647,1000000,0.577106303891025


==> Corrections V02 (copia)/data/text/db_m_8.csv <==
z,db
-128,-1.04761904761905
-127.871871871872,-1.0041937932434
-127.743743743744,-0.961804555438211
-127.615615615616,-0.920435120319323
-127.487487487487,-0.880069446330914
-127.359359359359,-0.840691663028018
-127.231231231231,-0.802286069864328
-127.103103103103,-0.764837134985158
-126.974974974975,-0.728329494025637
-126.846846846847,-0.692747948914089
-126.718718718719,-0.658077466680578
-126.590590590591,-0.624303178270645
-126.462462462462,-0.591410377364197
-126.334334334334,-0.559384519199534
-126.206206206206,-0.528211219402553
-126.078078078078,-0.49787625282102
-125.94994994995,-0.468365552364022
-125.821821821822,-0.439665207846489
-125.693693693694,-0.411761464838828
-125.565565565566,-0.384640723521651
-125.437437437437,-0.358289537545556
-125.309309309309,-0.332694612896
-125.181181181181,-0.307842806763218
-125.053053053053,-0.283721126417186
-124.924924924925,-0.26031672808763
-124.796796796797,-0.237616915849038
-124.668668668669,-0.215609140510713
-124.540540540541,-0.194280998511815
-124.412412412412,-0.173620230821395
-124.284284284284,-0.153614721843434
-124.156156156156,-0.134252498326819
-124.028028028028,-0.115521728280315
-123.8998998999,-0.0974107198924723
-123.771771771772,-0.0799079204564793
-123.643643643644,-0.0630019152999546
-123.515515515516,-0.046681426719641
-123.387387387387,-0.030935312921033
-123.259259259259,-0.0157525669628885
-123.131131131131,-0.00112231570663885
-123.003003003003,0.0129661812293209
-122.874874874875,0.0265235325104826
-122.746746746747,0.0395602161222041
-122.618618618619,0.05208658040085
-122.49049049049,0.0641128450600813
-122.362362362362,0.0756491022123365
-122.234234234234,0.0867053173854782
-122.106106106106,0.0972913305346405
-121.977977977978,0.107416857049282
-121.84984984985,0.11709148875544
-121.721721721722,0.126324694913234
-121.593593593594,0.135125823209574
-121.465465465465,0.143504100746134
-121.337337337337,0.151468635022581
-121.209209209209,0.159028414915051
-121.081081081081,0.166192311649926
-120.952952952953,0.172969079772881
-120.824824824825,0.179367358113235
-120.696696696697,0.185395670743607
-120.568568568569,0.191062427934888
-120.44044044044,0.196375927106547
-120.312312312312,0.201344353772273
-120.184184184184,0.205975782480962
-120.056056056056,0.210278177753069
-119.927927927928,0.214259395012327
-119.7997997998,0.217927181512846
-119.671671671672,0.221289177261608
-119.543543543544,0.224352915936351
-119.415415415415,0.227125825798878
-119.287287287287,0.22961523060378
-119.159159159159,0.231828350502589
-119.031031031031,0.233772302943386
-118.902902902903,0.235454103565844
-118.774774774775,0.236880667091751
-118.646646646647,0.238058808210994
-118.518518518519,0.238995242463038
-118.39039039039,0.23969658711389
-118.262262262262,0.240169362028575
-118.134134134134,0.240419990539123
-118.006006006006,0.240454800308084
-117.877877877878,0.240280024187578
-117.74974974975,0.239901801073893
-117.621621621622,0.239326176757637
-117.493493493493,0.238559104769463
-117.365365365365,0.237606447221362
-117.237237237237,0.236473975643557
-117.109109109109,0.235167371816982
-116.980980980981,0.233692228601381
-116.852852852853,0.232054050759021
-116.724724724725,0.230258255774033
-116.596596596597,0.228310174667399
-116.468468468468,0.226215052807583
-116.34034034034,0.223978050716825
-116.212212212212,0.221604244873115
-116.084084084084,0.219098628507828
-115.955955955956,0.216466112399077
-115.827827827828,0.213711525660743
-115.6996996997,0.210839616527242
-115.571571571572,0.207855053133992
-115.443443443443,0.204762424293635
-115.315315315315,0.201566240267986
-115.187187187187,0.198270933535746
-115.059059059059,0.194880859555978
-114.930930930931,0.191400297527355
-114.802802802803,0.1878334511432
-114.674674674675,0.184184449342313
-114.546546546547,0.180457347055613
-114.418418418418,0.176656125948594
-114.29029029029,0.172784695159603
-114.162162162162,0.168846892033963
-114.034034034034,0.164846482853944
-113.905905905906,0.16078716356458
-113.777777777778,0.156672560495374
-113.64964964965,0.152506231077868
-113.521521521522,0.148291664559106
-113.393393393393,0.144032282710997
-113.265265265265,0.139731440535594
-113.137137137137,0.135392426966283
-113.009009009009,0.131018465564911
-112.880880880881,0.126612715214855
-112.752752752753,0.12217827081004
-112.624624624625,0.117718163939919
-112.496496496496,0.113235363570431
-112.368368368368,0.108732776720934
-112.24024024024,0.104213249137141
-112.112112112112,0.0996795659600499
-111.983983983984,0.0951344523908959
-111.855855855856,0.090580574352123
-111.727727727728,0.0860205391443958
-111.5995995996,0.0814568960996505
-111.471471471471,0.0768921372302067
-111.343343343343,0.0723286978739438
-111.215215215215,0.0677689573355532
-111.087087087087,0.0632152395238807
-110.958958958959,0.0586698135853607
-110.830830830831,0.0541348945335636
-110.702702702703,0.0496126438748595
-110.574574574575,0.0451051702302089
-110.446446446446,0.0406145299530965
-110.318318318318,0.0361427277436086
-110.19019019019,0.0316917172586761
-110.062062062062,0.0272634017184839
-109.933933933934,0.0228596345090615
-109.805805805806,0.0184822197810684
-109.677677677678,0.0141329130447732
-109.54954954955,0.00981342176125182
-109.421421421421,0.00552540592980446
-109.293293293293,0.00127047867160475
-109.165165165165,-0.00294979319040467
-109.037037037037,-0.00713388855536905
-108.908908908909,-0.0112803314721094
-108.780780780781,-0.0153876905704384
-108.652652652653,-0.0194545784961924
-108.524524524525,-0.0234796513499659
-108.396396396396,-0.0274616081295447
-108.268268268268,-0.0313991901760196
-108.14014014014,-0.0352911806235761
-108.012012012012,-0.0391364038529469
-107.883883883884,-0.0429337249485167
-107.755755755756,-0.0466820491590723
-107.627627627628,-0.0503803213621818
-107.4994994995,-0.054027525532198
-107.371371371371,-0.0576226842118724
-107.243243243243,-0.0611648579875694
-107.115115115115,-0.0646531449680742
-106.986986986987,-0.0680866802669775
-106.858858858859,-0.0714646354886327
-106.730730730731,-0.0747862182176714
-106.602602602603,-0.0780506715120672
-106.474474474474,-0.0812572733997418
-106.346346346346,-0.0844053363786951
-106.218218218218,-0.0874942069206561
-106.09009009009,-0.0905232649782406
-105.961961961962,-0.0934919234956046
-105.833833833834,-0.0963996279225881
-105.705705705706,-0.0992458557323315
-105.577577577578,-0.10203011594236
-105.449449449449,-0.104751948639124
-105.321321321321,-0.107410924505981
-105.193193193193,-0.11000664435462
-105.065065065065,-0.1125387386599
-104.936936936937,-0.115006867098113
-104.808808808809,-0.117410718088643
-104.680680680681,-0.11975000833902
-104.552552552553,-0.12202448239336
-104.424424424424,-0.124233912184176
-104.296296296296,-0.126378096587545
-104.168168168168,-0.128456860981639
-104.04004004004,-0.130470056808584
-103.911911911912,-0.132417561139659
-103.783783783784,-0.134299276243814
-103.655655655656,-0.136115129159492
-103.527527527528,-0.137865071269761
-103.399399399399,-0.139549077880724
-103.271271271271,-0.141167147803216
-103.143143143143,-0.14271930293777
-103.015015015015,-0.14420558786283
-102.886886886887,-0.145626069426229
-102.758758758759,-0.14698083633989
-102.630630630631,-0.148269998777759
-102.502502502502,-0.149493687976955
-102.374374374374,-0.150652055842127
-102.246246246246,-0.151745274553005
-102.118118118118,-0.152773536175136
-101.98998998999,-0.153737052273795
-101.861861861862,-0.154636053531063
-101.733733733734,-0.155470789366058
-101.605605605606,-0.156241527558307
-101.477477477477,-0.156948553874253
-101.349349349349,-0.157592171696889
-101.221221221221,-0.1581727016585
-101.093093093093,-0.158690481276505
-100.964964964965,-0.159145864592398
-100.836836836837,-0.159539221813767
-100.708708708709,-0.15987093895938
-100.580580580581,-0.160141417507336
-100.452452452452,-0.160351074046269
-100.324324324324,-0.160500339929584
-100.196196196196,-0.160589660932728
-100.068068068068,-0.160619496913479
-99.9399399399399,-0.160590321475244
-99.8118118118118,-0.160502621633352
-99.6836836836837,-0.160356897484342
-99.5555555555556,-0.160153661878218
-99.4274274274274,-0.159893440093682
-99.2992992992993,-0.159576769516314
-99.1711711711712,-0.159204199319707
-99.043043043043,-0.158776290149533
-98.9149149149149,-0.158293613810533
-98.7867867867868,-0.157756752956425
-98.6586586586587,-0.157166300782718
-98.5305305305305,-0.156522860722415
-98.4024024024024,-0.155827046144609
-98.2742742742743,-0.155079480055938
-98.1461461461462,-0.15428079480492
-98.018018018018,-0.153431631789128
-97.8898898898899,-0.152532641165214
-97.7617617617618,-0.151584481561761
-97.6336336336336,-0.15058781979496
-97.5055055055055,-0.149543330587096
-97.3773773773774,-0.148451696287835
-97.2492492492492,-0.147313606598302
-97.1211211211211,-0.146129758297938
-96.992992992993,-0.144900854974129
-96.8648648648649,-0.143627606754587
-96.7367367367367,-0.142310730042495
-96.6086086086086,-0.140950947254369
-96.4804804804805,-0.139548986560668
-96.3523523523524,-0.138105581629109
-96.2242242242242,-0.136621471370695
-96.0960960960961,-0.135097399688437
-95.967967967968,-0.133534115228763
-95.8398398398398,-0.131932371135607
-95.7117117117117,-0.130292924807155
-95.5835835835836,-0.128616537655255
-95.4554554554554,-0.126903974867467
-95.3273273273273,-0.125156005171749
-95.1991991991992,-0.123373400603766
-95.0710710710711,-0.121556936276815
-94.9429429429429,-0.119707390154348
-94.8148148148148,-0.117825542825097
-94.6866866866867,-0.11591217728077
-94.5585585585586,-0.113968078696329
-94.4304304304304,-0.111994034212825
-94.3023023023023,-0.109990832722783
-94.1741741741742,-0.107959264658133
-94.046046046046,-0.105900121780664
-93.9179179179179,-0.103814196975008
-93.7897897897898,-0.101702284044123
-93.6616616616617,-0.0995651775072844
-93.5335335335335,-0.0974036724005569
-93.4054054054054,-0.0952185640797551
-93.2772772772773,-0.0930106480258618
-93.1491491491491,-0.0907807196529107
-93.021021021021,-0.0885295741183153
-92.8928928928929,-0.0862580061356311
-92.7647647647648,-0.0839668097897509
-92.6366366366366,-0.0816567783545096
-92.5085085085085,-0.0793287041126989
-92.3803803803804,-0.076983378178477
-92.2522522522522,-0.0746215903221596
-92.1241241241241,-0.0722441287973924
-91.995995995996,-0.0698517801706802
-91.8678678678679,-0.067445329153275
-91.7397397397397,-0.0650255584354062
-91.6116116116116,-0.062593248522841
-91.4834834834835,-0.0601491775757732
-91.3553553553554,-0.0576941212500183
-91.2272272272272,-0.0552288525405134
-91.0990990990991,-0.0527541416271097
-90.970970970971,-0.0502707557226409
-90.8428428428428,-0.04777945892327
-90.7147147147147,-0.0452810120610887
-90.5865865865866,-0.0427761725589713
-90.4584584584585,-0.0402656942876676
-90.3303303303303,-0.0377503274251214
-90.2022022022022,-0.0352308183180136
-90.0740740740741,-0.0327079093455077
-89.9459459459459,-0.0301823387851963
-89.8178178178178,-0.0276548406812363
-89.6896896896897,-0.0251261447146553
-89.5615615615616,-0.0225969760758336
-89.4334334334334,-0.0200680553391341
-89.3053053053053,-0.0175400983396829
-89.1771771771772,-0.0150138160522852
-89.049049049049,-0.0124899144724622
-88.9209209209209,-0.00996909449960967
-88.7927927927928,-0.00745205182225405
-88.6646646646647,-0.0049394768054063
-88.5365365365365,-0.00243205437999954
-88.4084084084084,6.95360656044041e-05
-88.2802802802803,0.00256462079203873
-88.1521521521522,0.00505253181331009
-88.024024024024,0.00753260699913078
-87.8958958958959,0.0100041901752195
-87.7677677677678,0.0124666312215847
-87.6396396396396,0.0149192861687912
-87.5115115115115,0.017361517292232
-87.3833833833834,0.0197926932044072
-87.2552552552553,0.0222121889452225
-87.1271271271271,0.024619386070323
-86.998998998999,0.0270136727374612
-86.8708708708709,0.0293944437909238
-86.7427427427427,0.0317611008440158
-86.6146146146146,0.0341130523596175
-86.4864864864865,0.0364497137288278
-86.3583583583584,0.0387705073476946
-86.2302302302302,0.0410748626920551
-86.1021021021021,0.043362216390486
-85.973973973974,0.0456320122953781
-85.8458458458458,0.0478837015521498
-85.7177177177177,0.0501167426665989
-85.5895895895896,0.0523306015704168
-85.4614614614615,0.0545247516848644
-85.3333333333333,0.0566986739826245
-85.2052052052052,0.0588518570478447
-85.0770770770771,0.0609837971343713
-84.948948948949,0.0630939982221968
-84.8208208208208,0.0651819720721211
-84.6926926926927,0.0672472382786423
-84.5645645645646,0.0692893243210883
-84.4364364364364,0.0713077656129925
-84.3083083083083,0.0733021055497349
-84.1801801801802,0.0752718955544488
-84.0520520520521,0.0772166951222087
-83.9239239239239,0.0791360718625114
-83.7957957957958,0.0810296015400534
-83.6676676676677,0.0828968681138248
-83.5395395395395,0.0847374637745218
-83.4114114114114,0.0865509889802914
-83.2832832832833,0.0883370524908224
-83.1551551551552,0.0900952713997833
-83.027027027027,0.09182527116563
-82.8988988988989,0.093526685640783
-82.7707707707708,0.0951991570991897
-82.6426426426426,0.0968423362622839
-82.5145145145145,0.0984558823233459
-82.3863863863864,0.100039462970282
-82.2582582582583,0.101592754406826
-82.1301301301301,0.103115441372183
-82.002002002002,0.104607217159113
-81.8738738738739,0.106067783630471
-81.7457457457458,0.107496851234226
-81.6176176176176,0.108894139016942
-81.4894894894895,0.110259374635759
-81.3613613613614,0.111592294368867
-81.2332332332332,0.112892643124489
-81.1051051051051,0.114160174448386
-80.976976976977,0.115394650529891
-80.8488488488488,0.116595842206479
-80.7207207207207,0.117763528966895
-80.5925925925926,0.118897498952837
-80.4644644644645,0.119997548959213
-80.3363363363363,0.121063484432976
-80.2082082082082,0.122095119470559
-80.0800800800801,0.123092276813902
-79.951951951952,0.124054787845103
-79.8238238238238,0.124982492579681
-79.6956956956957,0.125875239658484
-79.5675675675676,0.126732886338231
-79.4394394394394,0.127555298480716
-79.3113113113113,0.128342350540671
-79.1831831831832,0.129093925552308
-79.055055055055,0.12980991511455
-78.9269269269269,0.130490219374947
-78.7987987987988,0.131134747012307
-78.6706706706707,0.131743415218047
-78.5425425425425,0.132316149676261
-78.4144144144144,0.132852884542532
-78.2862862862863,0.133353562421491
-78.1581581581582,0.133818134343138
-78.03003003003,0.134246559737922
-77.9019019019019,0.13463880641061
-77.7737737737738,0.134994850512943
-77.6456456456456,0.135314676515088
-77.5175175175175,0.135598277175905
-77.3893893893894,0.135845653512035
-77.2612612612613,0.136056814765812
-77.1331331331331,0.136231778372028
-77.005005005005,0.136370569923541
-76.8768768768769,0.136473223135746
-76.7487487487487,0.136539779809926
-76.6206206206206,0.136570289795479
-76.4924924924925,0.136564810951037
-76.3643643643644,0.1365234091045
-76.2362362362362,0.13644615801197
-76.1081081081081,0.136333139315621
-75.97997997998,0.136184442500498
-75.8518518518518,0.136000164850265
-75.7237237237237,0.135780411401905
-75.5955955955956,0.13552529489939
-75.4674674674675,0.135234935746327
-75.3393393393393,0.134909461957587
-75.2112112112112,0.134549009109939
-75.0830830830831,0.134153720291686
-74.954954954955,0.133723746051322
-74.8268268268268,0.133259244345212
-74.6986986986987,0.132760380484325
-74.5705705705706,0.132227327079998
-74.4424424424424,0.131660263988772
-74.3143143143143,0.131059378256301
-74.1861861861862,0.130424864060326
-74.0580580580581,0.129756922652759
-73.9299299299299,0.129055762300853
-73.8018018018018,0.128321598227496
-73.6736736736737,0.127554652550617
-73.5455455455455,0.126755154221729
-73.4174174174174,0.12592333896362
-73.2892892892893,0.125059449207188
-73.1611611611612,0.124163734027446
-73.033033033033,0.123236449078699
-72.9049049049049,0.122277856528908
-72.7767767767768,0.121288224993244
-72.6486486486486,0.120267829466854
-72.5205205205205,0.119216951256836
-72.3923923923924,0.118135877913446
-72.2642642642643,0.117024903160538
-72.1361361361361,0.115884326825252
-72.008008008008,0.114714454766958
-71.8798798798799,0.113515598805474
-71.7517517517518,0.112288076648551
-71.6236236236236,0.111032211818655
-71.4954954954955,0.109748333579049
-71.3673673673674,0.108436776859176
-71.2392392392392,0.107097882179371
-71.1111111111111,0.105731995574894
-70.982982982983,0.104339468519315
-70.8548548548549,0.102920657847236
-70.7267267267267,0.101475925676386
-70.5985985985986,0.100005639329085
-70.4704704704705,0.0985101712530828
-70.3423423423423,0.0969898989417996
-70.2142142142142,0.0954452048539654
-70.0860860860861,0.0938764763326714
-69.957957957958,0.0922841055238489
-69.8298298298298,0.090668489294178
-69.7017017017017,0.0890300291484434
-69.5735735735736,0.0873691311463455
-69.4454454454454,0.0856862058187732
-69.3173173173173,0.0839816680835577
-69.1891891891892,0.082255937160707
-69.0610610610611,0.0805094364871403
-68.9329329329329,0.0787425936309289
-68.8048048048048,0.0769558402050513
-68.6766766766767,0.0751496117806807
-68.5485485485486,0.0733243478000064
-68.4204204204204,0.0714804914886056
-68.2922922922923,0.0696184897673743
-68.1641641641642,0.0677387931640246
-68.036036036036,0.0658418557241664
-67.9079079079079,0.0639281349219741
-67.7797797797798,0.0619980915704567
-67.6516516516517,0.0600521897313388
-67.5235235235235,0.0580908966245592
-67.3953953953954,0.056114682537407
-67.2672672672673,0.0541240207332935
-67.1391391391391,0.0521193873601805
-67.011011011011,0.0501012613586709
-66.8828828828829,0.0480701243697692
-66.7547547547548,0.0460264606423306
-66.6266266266266,0.0439707569401997
-66.4984984984985,0.0419035024490554
-66.3703703703704,0.0398251886829716
-66.2422422422422,0.037736309390699
-66.1141141141141,0.0356373604616883
-65.985985985986,0.0335288398318535
-65.8578578578579,0.0314112473890953
-65.7297297297297,0.0292850848785902
-65.6016016016016,0.0271508558078555
-65.4734734734735,0.0250090653516031
-65.3453453453454,0.022860220256391
-65.2172172172172,0.0207048287450823
-65.0890890890891,0.0185434004211244
-64.960960960961,0.0163764461726551
-64.8328328328328,0.0142044780764494
-64.7047047047047,0.0120280093017168
-64.5765765765766,0.00984755401375688
-64.4484484484484,0.00766362727748835
-64.3203203203203,0.00547674496085549
-64.1921921921922,0.00328742363812911
-64.0640640640641,0.00109618049310789
-63.9359359359359,-0.00109646677776806
-63.8078078078078,-0.00329000006237981
-63.6796796796797,-0.0054839009299617
-63.5515515515516,-0.00767765072818755
-63.4234234234234,-0.00987073068030434
-63.2952952952953,-0.0120626219823017
-63.1671671671672,-0.0142528059001057
-63.039039039039,-0.0164407638667899
-62.9109109109109,-0.0186259775797888
-62.7827827827828,-0.0208079290981068
-62.6546546546546,-0.0229861009395105
-62.5265265265265,-0.0251599761776943
-62.3983983983984,-0.0273290385394102
-62.2702702702703,-0.0294927725015489
-62.1421421421421,-0.0316506633881638
-62.014014014014,-0.0338021974674268
-61.8858858858859,-0.0359468620485051
-61.7577577577578,-0.0380841455783506
-61.6296296296296,-0.0402135377383885
-61.5015015015015,-0.0423345295410962
-61.3733733733734,-0.0444466134264635
-61.2452452452452,-0.0465492833583198
-61.1171171171171,-0.0486420349205242
-60.988988988989,-0.0507243654130004
-60.8608608608609,-0.0527957739476125
-60.7327327327327,-0.0548557615438677
-60.6046046046046,-0.0569038312244359
-60.4764764764765,-0.0589394881104791
-60.3483483483484,-0.0609622395167741
-60.2202202202202,-0.062971595046624
-60.0920920920921,-0.0649670666865447
-59.963963963964,-0.0669481689007164
-59.8358358358358,-0.0689144187251924
-59.7077077077077,-0.0708653358618501
-59.5795795795796,-0.0728004427720782
-59.4514514514514,-0.0747192647701865
-59.3233233233233,-0.0766213301165311
-59.1951951951952,-0.0785061701103408
-59.0670670670671,-0.0803733191822378
-58.9389389389389,-0.0822223149864402
-58.8108108108108,-0.0840526984926359
-58.6826826826827,-0.0858640140775198
-58.5545545545546,-0.0876558096159808
-58.4264264264264,-0.0894276365719298
-58.2982982982983,-0.091179050088759
-58.1701701701702,-0.0929096090794196
-58.042042042042,-0.0946188763161115
-57.9139139139139,-0.0963064185195702
-57.7857857857858,-0.0979718064479433
-57.6576576576577,-0.099614614985246
-57.5295295295295,-0.101234423229383
-57.4014014014014,-0.102830814579731
-57.2732732732733,-0.104403376824264
-57.1451451451452,-0.105951702226223
-57.017017017017,-0.107475387610302
-56.8888888888889,-0.108974034448358
-56.7607607607608,-0.110447248944624
-56.6326326326326,-0.111894642120419
-56.5045045045045,-0.113315829898339
-56.3763763763764,-0.114710433185926
-56.2482482482482,-0.116078077958799
-56.1201201201201,-0.117418395343242
-55.991991991992,-0.118731021698234
-55.8638638638639,-0.120015598696906
-55.7357357357357,-0.12127177340743
-55.6076076076076,-0.122499198373314
-55.4794794794795,-0.123697531693103
-55.3513513513514,-0.124866437099465
-55.2232232232232,-0.126005584037666
-55.0950950950951,-0.127114647743409
-54.966966966967,-0.128193309320034
-54.8388388388388,-0.129241255815075
-54.7107107107107,-0.130258180296146
-54.5825825825826,-0.131243781926162
-54.4544544544544,-0.132197766037879
-54.3263263263263,-0.133119844207739
-54.1981981981982,-0.134009734329015
-54.0700700700701,-0.134867160684242
-53.9419419419419,-0.13569185401693
-53.8138138138138,-0.136483551602533
-53.6856856856857,-0.137241997318686
-53.5575575575576,-0.137966941714681
-53.4294294294294,-0.13865814208018
-53.3013013013013,-0.139315362513153
-53.1731731731732,-0.139938373987031
-53.045045045045,-0.140526954417063
-52.9169169169169,-0.141080888725869
-52.7887887887888,-0.14159996890817
-52.6606606606607,-0.1420839940947
-52.5325325325325,-0.142532770615273
-52.4044044044044,-0.142946112061008
-52.2762762762763,-0.143323839345692
-52.1481481481482,-0.143665780766275
-52.02002002002,-0.14397177206249
-51.8918918918919,-0.144241656475578
-51.7637637637638,-0.144475284806118
-51.6356356356356,-0.144672515470942
-51.5075075075075,-0.144833214559136
-51.3793793793794,-0.144957255887106
-51.2512512512512,-0.145044521052701
-51.1231231231231,-0.145094899488389
-50.994994994995,-0.145108288513468
-50.8668668668669,-0.145084593385306
-50.7387387387387,-0.145023727349597
-50.6106106106106,-0.144925611689622
-50.4824824824825,-0.144790175774513
-50.3543543543544,-0.144617357106496
-50.2262262262262,-0.14440710136711
-50.0980980980981,-0.144159362462399
-49.96996996997,-0.143874102567047
-49.8418418418418,-0.143551292167469
-49.7137137137137,-0.143190910103827
-49.5855855855856,-0.142792943610973
-49.4574574574575,-0.142357388358308
-49.3293293293293,-0.14188424848854
-49.2012012012012,-0.141373536655335
-49.0730730730731,-0.140825274059852
-48.944944944945,-0.140239490486145
-48.8168168168168,-0.139616224335437
-48.6886886886887,-0.138955522659228
-48.5605605605606,-0.13825744119126
-48.4324324324324,-0.137522044378303
-48.3043043043043,-0.13674940540976
-48.1761761761762,-0.135939606246087
-48.048048048048,-0.135092737646011
-47.9199199199199,-0.134208899192527
-47.7917917917918,-0.133288199317686
-47.6636636636637,-0.132330755326145
-47.5355355355355,-0.131336693417473
-47.4074074074074,-0.130306148707204
-47.2792792792793,-0.129239265246631
-47.1511511511512,-0.12813619604132
-47.023023023023,-0.126997103068345
-46.8948948948949,-0.125822157292224
-46.7667667667668,-0.124611538679553
-46.6386386386386,-0.123365436212325
-46.5105105105105,-0.122084047899918
-46.3823823823824,-0.120767580789753
-46.2542542542542,-0.119416250976603
-46.1261261261261,-0.118030283610543
-45.997997997998,-0.116609912903536
-45.8698698698699,-0.115155382134638
-45.7417417417417,-0.113666943653817
-45.6136136136136,-0.112144858884373
-45.4854854854855,-0.110589398323948
-45.3573573573574,-0.109000841544117
-45.2292292292292,-0.10737947718855
-45.1011011011011,-0.105725602969734
-44.972972972973,-0.104039525664241
-44.8448448448448,-0.102321561106542
-44.7167167167167,-0.10057203418134
-44.5885885885886,-0.0987912788144308
-44.4604604604605,-0.096979637962066
-44.3323323323323,-0.0951374635988139
-44.2042042042042,-0.0932651167039099
-44.0760760760761,-0.091362967246081
-43.947947947948,-0.0894313941668375
-43.8198198198198,-0.0874707853622214
-43.6916916916917,-0.0854815376629994
-43.5635635635636,-0.0834640568132903
-43.4354354354354,-0.0814187574476188
-43.3073073073073,-0.079346063066382
-43.1791791791792,-0.0772464060097206
-43.051051051051,-0.0751202274297845
-42.9229229229229,-0.0729679772613786
-42.7947947947948,-0.0707901141909845
-42.6666666666667,-0.0685871056241427
-42.5385385385385,-0.0663594276511874
-42.4104104104104,-0.0641075650113228
-42.2822822822823,-0.0618320110550298
-42.1541541541542,-0.0595332677047944
-42.026026026026,-0.0572118454141461
-41.8978978978979,-0.0548682631249956
-41.7697697697698,-0.0525030482232641
-41.6416416416416,-0.0501167364927884
-41.5135135135135,-0.0477098720674979
-41.3853853853854,-0.0452830073818486
-41.2572572572573,-0.0428367031195045
-41.1291291291291,-0.0403715281602588
-41.001001001001,-0.0378880595251792
-40.8728728728729,-0.0353868823199724
-40.7447447447448,-0.0328685896765537
-40.6166166166166,-0.0303337826928135
-40.4884884884885,-0.0277830703705697
-40.3603603603604,-0.0252170695516928
-40.2322322322322,-0.0226364048523989
-40.1041041041041,-0.0200417085956956
-39.975975975976,-0.017433620741972
-39.8478478478478,-0.0148127888177232
-39.7197197197197,-0.0121798678423964
-39.5915915915916,-0.00953552025335124
-39.4634634634635,-0.00688041582892226
-39.3353353353353,-0.004215231609573
-39.2072072072072,-0.00154065181713312
-39.0790790790791,0.00114263222789584
-38.950950950951,0.00383392219097109
-38.8228228228228,0.00653251281009036
-38.6946946946947,0.009237691984333
-38.5665665665666,0.0119487408643707
-38.4384384384384,0.0146649339449612
-38.3103103103103,0.0173855391594307
-38.1821821821822,0.0201098179761584
-38.054054054054,0.0228370254970743
-37.9259259259259,0.025566410558176
-37.7977977977978,0.028297215832083
-37.6696696696697,0.0310286779326298
-37.5415415415415,0.0337600275215143
-37.4134134134134,0.0364904894170102
-37.2852852852853,0.0392192827047522
-37.1571571571572,0.0419456208506084
-37.029029029029,0.0446687118156457
-36.9009009009009,0.0473877581732008
-36.7727727727728,0.050101957228068
-36.6446446446446,0.0528105011378115
-36.5165165165165,0.0555125770362175
-36.3883883883884,0.0582073671588893
-36.2602602602603,0.0608940489710032
-36.1321321321321,0.0635717952972302
-36.004004004004,0.0662397744538356
-35.8758758758759,0.0688971503829701
-35.7477477477478,0.0715430827891563
-35.6196196196196,0.0741767272779871
-35.4914914914915,0.0767972354970413
-35.3633633633634,0.0794037552790333
-35.2352352352352,0.0819954307871995
-35.1071071071071,0.0845714026629376
-34.978978978979,0.0871308081757072
-34.8508508508508,0.0896727813752008
-34.7227227227227,0.0921964532457994
-34.5945945945946,0.0947009518633181
-34.4664664664665,0.0971854025540562
-34.3383383383383,0.0996489280561605
-34.2102102102102,0.10209064868331
-34.0820820820821,0.10450968249074
-33.953953953954,0.106905145443605
-33.8258258258258,0.109276151587699
-33.6976976976977,0.111621813222542
-33.5695695695696,0.11394124107684
-33.4414414414414,0.116233544486334
-33.3133133133133,0.118497831574041
-33.1851851851852,0.120733209432909
-33.0570570570571,0.12293878431088
-32.9289289289289,0.125113661798387
-32.8008008008008,0.127256947018291
-32.6726726726727,0.12936774481826
-32.5445445445446,0.131445159965608
-32.4164164164164,0.133488297344609
-32.2882882882883,0.135496262156287
-32.1601601601602,0.137468160120691
-32.032032032032,0.13940309768168
-31.9039039039039,0.141300182214214
-31.7757757757758,0.143158522234161
-31.6476476476476,0.144977227610649
-31.5195195195195,0.146755409780944
-31.3913913913914,0.148492181967893
-31.2632632632633,0.150186659399926
-31.1351351351351,0.151837959533624
-31.007007007007,0.153445202278885
-30.8788788788789,0.155007510226671
-30.7507507507508,0.156524008879362
-30.6226226226226,0.157993826883735
-30.4944944944945,0.159416096266552
-30.3663663663664,0.160789952672795
-30.2382382382382,0.162114535606544
-30.1101101101101,0.163388988674511
-29.981981981982,0.16461245983224
-29.8538538538538,0.165784101632985
-29.7257257257257,0.166903071479274
-29.5975975975976,0.167968531877175
-29.4694694694695,0.168979650693266
-29.3413413413413,0.169935601414326
-29.2132132132132,0.170835563409753
-29.0850850850851,0.171678722196724
-28.956956956957,0.172464269708104
-28.8288288288288,0.173191404563115
-28.7007007007007,0.173859332340775
-28.5725725725726,0.17446726585612
-28.4444444444444,0.175014425439214
-28.3163163163163,0.175500039216967
-28.1881881881882,0.175923343397757
-28.0600600600601,0.176283582558884
-27.9319319319319,0.176580009936847
-27.8038038038038,0.176811887720474
-27.6756756756757,0.176978487346899
-27.5475475475476,0.177079089800405
-27.4194194194194,0.177112985914144
-27.2912912912913,0.17707947667474
-27.1631631631632,0.176977873529788
-27.035035035035,0.176807498698257
-26.9069069069069,0.176567685483813
-26.7787787787788,0.176257778591062
-26.6506506506506,0.17587713444474
-26.5225225225225,0.175425121511842
-26.3943943943944,0.17490112062671
-26.2662662662663,0.174304525319093
-26.1381381381381,0.173634742145182
-26.01001001001,0.172891191021637
-25.8818818818819,0.172073305562608
-25.7537537537538,0.171180533419772
-25.6256256256256,0.170212336625389
-25.4974974974975,0.169168191938381
-25.3693693693694,0.168047591193466
-25.2412412412412,0.166850041653327
-25.1131131131131,0.16557506636386
-24.984984984985,0.164222204512474
-24.8568568568569,0.162791011789497
-24.7287287287287,0.161281060752653
-24.6006006006006,0.159691941194655
-24.4724724724725,0.15802326051391
-24.3443443443443,0.156274644088346
-24.2162162162162,0.154445735652371
-24.0880880880881,0.152536197676985
-23.95995995996,0.150545711753039
-23.8318318318318,0.148473978977663
-23.7037037037037,0.146320720343872
-23.5755755755756,0.144085677133354
-23.4474474474474,0.141768611312461
-23.3193193193193,0.139369305931399
-23.1911911911912,0.136887565526641
-23.0630630630631,0.134323216526574
-22.9349349349349,0.131676107660365
-22.8068068068068,0.128946110370104
-22.6786786786787,0.126133119226176
-22.5505505505506,0.123237052345927
-22.4224224224224,0.120257851815597
-22.2942942942943,0.117195484115547
-22.1661661661662,0.114049940548787
-22.038038038038,0.110821237672814
-21.9099099099099,0.107509417734773
-21.7817817817818,0.104114549109949
-21.6536536536536,0.100636726743602
-21.5255255255255,0.0970760725961557
-21.3973973973974,0.0934327360917442
-21.2692692692693,0.0897068945701406
-21.1411411411411,0.0858987537420628
-21.013013013013,0.0820085481478764
-20.8848848848849,0.0780365416197033
-20.7567567567568,0.0739830277469417
-20.6286286286286,0.0698483303452158
-20.5005005005005,0.065632803928759
-20.3723723723724,0.0613368341862437
-20.2442442442442,0.0569608384600701
-20.1161161161161,0.0525052662291177
-19.987987987988,0.047970599594978
-19.8598598598599,0.0433573537716736
-19.7317317317317,0.0386660775788772
-19.6036036036036,0.0338973539386359
-19.4754754754755,0.0290518003756178
-19.3473473473474,0.024130069520887
-19.2192192192192,0.0191328496192178
-19.0910910910911,0.0140608650399616
-18.962962962963,0.00891487679146962
-18.8348348348348,0.00369568303909226
-18.7067067067067,-0.00159588037324387
-18.5785785785786,-0.0069589393978661
-18.4504504504504,-0.0123925812545808
-18.3223223223223,-0.0178958538982926
-18.1941941941942,-0.0234677654829933
-18.0660660660661,-0.0291072838221214
-17.9379379379379,-0.0348133358452778
-17.8098098098098,-0.040584807051283
-17.6816816816817,-0.0464205409575776
-17.5535535535536,-0.0523193385459407
-17.4254254254254,-0.0582799577045253
-17.2972972972973,-0.0643011126661999
-17.1691691691692,-0.0703814734431785
-17.041041041041,-0.0765196652579422
-16.9129129129129,-0.0827142679704259
-16.7847847847848,-0.088963815501472
-16.6566566566567,-0.0952667952525367
-16.5285285285285,-0.101621647521633
-16.4004004004004,-0.108026764915513
-16.2722722722723,-0.114480491758065
-16.1441441441441,-0.120981123494924
-16.016016016016,-0.127526906094283
-15.8878878878879,-0.134116035443889
-15.7597597597598,-0.140746656744228
-15.6316316316316,-0.147416863897869
-15.5035035035035,-0.154124698894976
-15.3753753753754,-0.160868151194958
-15.2472472472472,-0.167645157104267
-15.1191191191191,-0.174453599150317
-14.990990990991,-0.181291305451524
-14.8628628628629,-0.188156049083446
-14.7347347347347,-0.195045547441033
-14.6066066066066,-0.201957461596942
-14.4784784784785,-0.208889395655951
-14.3503503503504,-0.215838896105421
-14.2222222222222,-0.22280345116182
-14.0940940940941,-0.229780490113288
-13.965965965966,-0.236767382658239
-13.8378378378378,-0.243761438239988
-13.7097097097097,-0.250759905377384
-13.5815815815816,-0.257759970991453
-13.4534534534534,-0.264758759728031
-13.3253253253253,-0.271753333276377
-13.1971971971972,-0.278740689683758
-13.0690690690691,-0.285717762666004
-12.9409409409409,-0.292681420913995
-12.8128128128128,-0.29962846739611
-12.6846846846847,-0.306555638656586
-12.5565565565566,-0.313459604109817
-12.4284284284284,-0.320336965330542
-12.3003003003003,-0.327184255339947
-12.1721721721722,-0.333997937887647
-12.044044044044,-0.340774406729551
-11.9159159159159,-0.347509984901589
-11.7877877877878,-0.354200923989305
-11.6596596596597,-0.360843403393288
-11.5315315315315,-0.36743352959044
-11.4034034034034,-0.37396733539108
-11.2752752752753,-0.380440779191854
-11.1471471471472,-0.386849744224449
-11.019019019019,-0.393190037800113
-10.8908908908909,-0.399457390549945
-10.7627627627628,-0.405647455660973
-10.6346346346346,-0.411755808107986
-10.5065065065065,-0.417777943881123
-10.3783783783784,-0.423709279209203
-10.2502502502502,-0.42954514977879
-10.1221221221221,-0.435280809948982
-9.993993993994,-0.440911431961903
-9.86586586586587,-0.446432105148908
-9.73773773773773,-0.451837835132469
-9.60960960960961,-0.457123543023744
-9.48148148148148,-0.462284064615825
-9.35335335335336,-0.467314149572631
-9.22522522522523,-0.472208460613464
-9.09709709709709,-0.476961572693192
-8.96896896896897,-0.481567972178068
-8.84084084084084,-0.486022056017171
-8.71271271271272,-0.490318130909441
-8.58458458458459,-0.494450412466325
-8.45645645645645,-0.498413024370006
-8.32832832832833,-0.5021999975272
-8.2002002002002,-0.505805269218535
-8.07207207207207,-0.509222682243473
-7.94394394394395,-0.512445984060781
-7.81581581581581,-0.515468825924542
-7.68768768768768,-0.51828476201568
-7.55955955955956,-0.520887248569012
-7.43143143143143,-0.523269642995795
-7.30330330330331,-0.525425203001767
-7.17517517517517,-0.527347085700674
-7.04704704704704,-0.529028346723273
-6.91891891891892,-0.530461939321785
-6.79079079079079,-0.531640713469814
-6.66266266266267,-0.532557414957699
-6.53453453453453,-0.5332046844833
-6.4064064064064,-0.533575056738203
-6.27827827827828,-0.533660959489334
-6.15015015015015,-0.533454712655982
-6.02202202202203,-0.532948527382199
-5.89389389389389,-0.532134505104584
-5.76576576576576,-0.531004636615444
-5.63763763763764,-0.529550801121293
-5.50950950950951,-0.527764765296728
-5.38138138138139,-0.525638182333609
-5.25325325325325,-0.523162590985598
-5.12512512512512,-0.520329414607992
-4.996996996997,-0.51712996019287
-4.86886886886887,-0.513555417399543
-4.74074074074075,-0.509596857580276
-4.61261261261261,-0.505245232801294
-4.48448448448448,-0.500491374859056
-4.35635635635636,-0.495325994291769
-4.22822822822823,-0.489739679386163
-4.10010010010011,-0.483722895179489
-3.97197197197197,-0.477265982456739
-3.84384384384384,-0.470359156743096
-3.71571571571572,-0.462992507291553
-3.58758758758759,-0.455155996065762
-3.45945945945945,-0.446839456718038
-3.33133133133133,-0.438032593562546
-3.2032032032032,-0.428724980543643
-3.07507507507508,-0.418906060199375
-2.94694694694695,-0.408565142620114
-2.81881881881881,-0.39769140440232
-2.69069069069069,-0.386273887597426
-2.56256256256256,-0.374301498655836
-2.43443443443444,-0.361763007366004
-2.30630630630631,-0.348647045788629
-2.17817817817817,-0.334942107185895
-2.05005005005005,-0.320636544945819
-1.92192192192192,-0.305718571501604
-1.7937937937938,-0.290176257246092
-1.66566566566567,-0.273997529441218
-1.53753753753753,-0.25717017112248
-1.40940940940941,-0.239681819998486
-1.28128128128128,-0.221519967345426
-1.15315315315316,-0.202671956896605
-1.02502502502503,-0.183124983726897
-0.896896896896891,-0.162866093132242
-0.768768768768766,-0.141882179504045
-0.64064064064064,-0.120159985198617
-0.512512512512515,-0.097686099401324
-0.38438438438439,-0.074446956986165
-0.25625625625625,-0.0504288373693882
-0.128128128128125,-0.025617863359173
0,0


==> Corrections V02 (copia)/data/text/db_m_8_zeros.csv <==
z,dbz
-18.745166004061,-2.20684003807118e-16
-64,-1.21595855077993e-16
-109.254833995939,-1.75824219273295e-16


==> Corrections V02 (copia)/data/text/db_m_9.csv <==
z,db
-162,1.03703703703704
-161.837837837838,0.9825676061746
-161.675675675676,0.929765417913991
-161.513513513514,0.878596280075727
-161.351351351351,0.829026493550869
-161.189189189189,0.781022847285247
-161.027027027027,0.734552613298427
-160.864864864865,0.689583541737206
-160.702702702703,0.646083855963554
-160.540540540541,0.604022247676762
-160.378378378378,0.563367872069769
-160.216216216216,0.524090343019415
-160.054054054054,0.486159728310541
-159.891891891892,0.44954654489374
-159.72972972973,0.414221754176679
-159.567567567568,0.380156757348749
-159.405405405405,0.347323390739006
-159.243243243243,0.315693921207179
-159.081081081081,0.285241041567633
-158.918918918919,0.255937866046136
-158.756756756757,0.227757925769306
-158.594594594595,0.200675164286527
-158.432432432432,0.174663933124286
-158.27027027027,0.149698987372732
-158.108108108108,0.125755481304291
-157.945945945946,0.102808964024259
-157.783783783784,0.0808353751531864
-157.621621621622,0.059811040540914
-157.459459459459,0.0397126680121353
-157.297297297297,0.0205173431433419
-157.135135135135,0.00220252507098096
-156.972972972973,-0.0152539576692697
-156.810810810811,-0.0318739112722827
-156.648648648649,-0.0476787807624474
-156.486486486486,-0.0626896540619668
-156.324324324324,-0.0769272660286099
-156.162162162162,-0.0904120024630866
-156,-0.103163904086152
-155.837837837838,-0.115202670485606
-155.675675675676,-0.126547664033305
-155.513513513514,-0.137217913772342
-155.351351351351,-0.147232119274528
-155.189189189189,-0.156608654468295
-155.027027027027,-0.165365571437193
-154.864864864865,-0.17352060418908
-154.702702702703,-0.181091172396173
-154.540540540541,-0.18809438510607
-154.378378378378,-0.194547044423907
-154.216216216216,-0.200465649165758
-154.054054054054,-0.205866398483436
-153.891891891892,-0.210765195460815
-153.72972972973,-0.215177650681818
-153.567567567568,-0.219119085770199
-153.405405405405,-0.222604536901259
-153.243243243243,-0.225648758285623
-153.081081081081,-0.228266225625224
-152.918918918919,-0.230471139541608
-152.756756756757,-0.232277428976718
-152.594594594595,-0.233698754566264
-152.432432432432,-0.234748511985837
-152.27027027027,-0.235439835269875
-152.108108108108,-0.235785600103635
-151.945945945946,-0.235798427088284
-151.783783783784,-0.235490684979255
-151.621621621622,-0.234874493897994
-151.459459459459,-0.233961728517219
-151.297297297297,-0.232764021219843
-151.135135135135,-0.23129276523167
-150.972972972973,-0.229559117728007
-150.810810810811,-0.227574002914315
-150.648648648649,-0.225348115081033
-150.486486486486,-0.222891921632703
-150.324324324324,-0.22021566609152
-150.162162162162,-0.217329371075443
-150,-0.214242841250987
-149.837837837838,-0.210965666260839
-149.675675675676,-0.207507223626397
-149.513513513514,-0.203876681625397
-149.351351351351,-0.200083002144723
-149.189189189189,-0.19613494350854
-149.027027027027,-0.192041063281881
-148.864864864865,-0.187809721049805
-148.702702702703,-0.183449081172254
-148.540540540541,-0.17896711551474
-148.378378378378,-0.174371606154982
-148.216216216216,-0.169670148065615
-148.054054054054,-0.164870151773106
-147.891891891892,-0.159978845992991
-147.72972972973,-0.155003280241563
-147.567567567568,-0.149950327424134
-147.405405405405,-0.144826686399991
-147.243243243243,-0.139638884524169
-147.081081081081,-0.134393280166179
-146.918918918919,-0.129096065205782
-146.756756756757,-0.12375326750597
-146.594594594595,-0.118370753363242
-146.432432432432,-0.112954229935312
-146.27027027027,-0.107509247646386
-146.108108108108,-0.102041202570085
-145.945945945946,-0.0965553387901882
-145.783783783784,-0.0910567507392752
-145.621621621622,-0.0855503855154093
-145.459459459459,-0.0800410451769736
-145.297297297297,-0.0745333890157858
-145.135135135135,-0.0690319358085989
-144.972972972973,-0.063541066047123
-144.810810810811,-0.0580650241466743
-144.648648648649,-0.0526079206335752
-144.486486486486,-0.047173734311422
-144.324324324324,-0.0417663144063415
-144.162162162162,-0.0363893826913458
-144,-0.0310465355899127
-143.837837837838,-0.0257412462589022
-143.675675675676,-0.0204768666509275
-143.513513513514,-0.0152566295562957
-143.351351351351,-0.0100836506246376
-143.189189189189,-0.00496093036633974
-143.027027027027,0.000108643866108571
-142.864864864865,0.00512229591673125
-142.702702702703,0.0100773588845346
-142.540540540541,0.0149712732017136
-142.378378378378,0.0198015847314825
-142.216216216216,0.0245659428854104
-142.054054054054,0.0292620987601586
-141.891891891892,0.0338879032934931
-141.72972972973,0.0384413054394705
-141.567567567568,0.0429203503626774
-141.405405405405,0.047323177651415
-141.243243243243,0.0516480195497122
-141.081081081081,0.0558931992080605
-140.918918918919,0.0600571289527596
-140.756756756757,0.0641383085737464
-140.594594594595,0.0681353236308319
-140.432432432432,0.0720468437781849
-140.27027027027,0.075871621107005
-140.108108108108,0.0796084885062338
-139.945945945946,0.0832563580412175
-139.783783783784,0.086814219350199
-139.621621621622,0.0902811380585414
-139.459459459459,0.0936562542105631
-139.297297297297,0.0969387807188822
-139.135135135135,0.10012800183116
-138.972972972973,0.103223271614138
-138.810810810811,0.106224012454852
-138.648648648649,0.109129713578931
-138.486486486486,0.111939929585859
-138.324324324324,0.114654279001098
-138.162162162162,0.117272442844973
-138,0.119794163218196
-137.837837837838,0.122219241903945
-137.675675675676,0.124547538986366
-137.513513513514,0.126778971485424
-137.351351351351,0.128913512007963
-137.189189189189,0.130951187414902
-137.027027027027,0.132892077504443
-136.864864864865,0.134736313711189
-136.702702702703,0.136484077821075
-136.540540540541,0.13813560070201
-136.378378378378,0.139691161050108
-136.216216216216,0.141151084151429
-136.054054054054,0.142515740659116
-135.891891891892,0.143785545385819
-135.72972972973,0.144960956111318
-135.567567567568,0.146042472405234
-135.405405405405,0.147030634464727
-135.243243243243,0.147926021967083
-135.081081081081,0.148729252937082
-134.918918918919,0.149440982629067
-134.756756756757,0.150061902423576
-134.594594594595,0.150592738738476
-134.432432432432,0.151034251954476
-134.27027027027,0.151387235354928
-134.108108108108,0.151652514079813
-133.945945945946,0.151830944093811
-133.783783783784,0.151923411168372
-133.621621621622,0.151930829877663
-133.459459459459,0.151854142608321
-133.297297297297,0.15169431858289
-133.135135135135,0.151452352896865
-132.972972972973,0.151129265569231
-132.810810810811,0.150726100606405
-132.648648648649,0.150243925079493
-132.486486486486,0.149683828214747
-132.324324324324,0.149046920497146
-132.162162162162,0.148334332786992
-132,0.147547215449429
-131.837837837838,0.146686737496797
-131.675675675676,0.145754085743714
-131.513513513514,0.144750463974801
-131.351351351351,0.143677092124949
-131.189189189189,0.142535205472046
-131.027027027027,0.141326053842052
-130.864864864865,0.140050900826344
-130.702702702703,0.138711023011236
-130.540540540541,0.137307709219572
-130.378378378378,0.135842259764309
-130.216216216216,0.134315985713997
-130.054054054054,0.132730208170055
-129.891891891892,0.131086257555766
-129.72972972973,0.129385472916891
-129.567567567568,0.127629201233806
-129.405405405405,0.125818796745086
-129.243243243243,0.123955620282432
-129.081081081081,0.122041038616861
-128.918918918919,0.120076423816057
-128.756756756757,0.118063152612812
-128.594594594595,0.116002605784446
-128.432432432432,0.113896167543138
-128.27027027027,0.111745224937064
-128.108108108108,0.109551167262258
-127.945945945946,0.107315385485119
-127.783783783784,0.105039271675454
-127.621621621622,0.102724218449993
-127.459459459459,0.100371618426271
-127.297297297297,0.0979828636868071
-127.135135135135,0.0955593452534718
-126.972972972973,0.0931024525719816
-126.810810810811,0.0906135730064167
-126.648648648649,0.0880940913436826
-126.486486486486,0.0855453893078311
-126.324324324324,0.0829688450841553
-126.162162162162,0.0803658328529717
-126,0.0777377223330073
-125.837837837838,0.0750858783343077
-125.675675675676,0.0724116603205797
-125.513513513514,0.0697164219808882
-125.351351351351,0.0670015108106226
-125.189189189189,0.0642682677016496
-125.027027027027,0.06151802654157
-124.864864864865,0.0587521138219969
-124.702702702703,0.0559718482557767
-124.540540540541,0.0531785404030619
-124.378378378378,0.0503734923061671
-124.216216216216,0.0475579971331165
-124.054054054054,0.044733338829807
-123.891891891892,0.0419007917807057
-123.72972972973,0.0390616204780008
-123.567567567568,0.0362170791991272
-123.405405405405,0.0333684116925832
-123.243243243243,0.030516850871967
-123.081081081081,0.0276636185181446
-122.918918918919,0.0248099249894771
-122.756756756757,0.0219569689400252
-122.594594594595,0.0191059370456545
-122.432432432432,0.0162580037379646
-122.27027027027,0.0134143309459592
-122.108108108108,0.010576067845388
-121.945945945946,0.00774435061567742
-121.783783783784,0.00492030220437369
-121.621621621622,0.00210503209902587
-121.459459459459,-0.000700363893571477
-121.297297297297,-0.00349480386084846
-121.135135135135,-0.00627721999072293
-120.972972972973,-0.00904655877072576
-120.810810810811,-0.0118017811800678
-120.648648648649,-0.0145418628747214
-120.486486486486,-0.0172657943655913
-120.324324324324,-0.0199725811898473
-120.162162162162,-0.0226612440754964
-120,-0.025330819099263
-119.837837837838,-0.0279803578378535
-119.675675675676,-0.030608927512677
-119.513513513514,-0.0332156111280957
-119.351351351351,-0.0357995076032754
-119.189189189189,-0.0383597318977091
-119.027027027027,-0.0408954151304871
-118.864864864865,-0.0434057046933815
-118.702702702703,-0.0458897643578184
-118.540540540541,-0.0483467743758088
-118.378378378378,-0.0507759315749071
-118.216216216216,-0.0531764494472688
-118.054054054054,-0.0555475582328772
-117.891891891892,-0.0578885049970081
-117.72972972973,-0.0601985537020013
-117.567567567568,-0.0624769852734091
-117.405405405405,-0.0647230976605908
-117.243243243243,-0.0669362058918203
-117.081081081081,-0.0691156421239738
-116.918918918919,-0.0712607556868708
-116.756756756757,-0.0733709131223289
-116.594594594595,-0.0754454982180042
-116.432432432432,-0.0774839120360834
-116.27027027027,-0.0794855729368928
-116.108108108108,-0.0814499165974929
-115.945945945946,-0.0833763960253218
-115.783783783784,-0.0852644815669557
-115.621621621622,-0.0871136609120512
-115.459459459459,-0.0889234390925332
-115.297297297297,-0.0906933384770953
-115.135135135135,-0.0924228987610755
-114.972972972973,-0.0941116769517734
-114.810810810811,-0.0957592473492701
-114.648648648649,-0.0973652015228182
-114.486486486486,-0.0989291482828619
-114.324324324324,-0.100450713648751
-114.162162162162,-0.101929540812216
-114,-0.103365290096654
-113.837837837838,-0.104757638912312
-113.675675675676,-0.106106281707395
-113.513513513514,-0.107410929915196
-113.351351351351,-0.108671311897284
-113.189189189189,-0.109887172882823
-113.027027027027,-0.111058274904078
-112.864864864865,-0.11218439672817
-112.702702702703,-0.113265333785143
-112.540540540541,-0.114300898092394
-112.378378378378,-0.115290918175541
-112.216216216216,-0.116235238985766
-112.054054054054,-0.117133721813719
-111.891891891892,-0.117986244200013
-111.72972972973,-0.118792699842395
-111.567567567568,-0.119552998499629
-111.405405405405,-0.120267065892166
-111.243243243243,-0.120934843599649
-111.081081081081,-0.121556288955305
-110.918918918919,-0.122131374937301
-110.756756756757,-0.122660090057094
-110.594594594595,-0.123142438244857
-110.432432432432,-0.123578438732015
-110.27027027027,-0.123968125930964
-110.108108108108,-0.124311549312014
-109.945945945946,-0.124608773277624
-109.783783783784,-0.124859877033977
-109.621621621622,-0.125064954459945
-109.459459459459,-0.125224113973508
-109.297297297297,-0.125337478395678
-109.135135135135,-0.125405184811978
-108.972972972973,-0.125427384431528
-108.810810810811,-0.125404242443798
-108.648648648649,-0.125335937873082
-108.486486486486,-0.125222663430726
-108.324324324324,-0.125064625365197
-108.162162162162,-0.124862043310002
-108,-0.124615150129553
-107.837837837838,-0.124324191762991
-107.675675675676,-0.123989427066041
-107.513513513514,-0.12361112765095
-107.351351351351,-0.123189577724547
-107.189189189189,-0.122725073924476
-107.027027027027,-0.122217925153664
-106.864864864865,-0.121668452413067
-106.702702702703,-0.121076988632727
-106.540540540541,-0.120443878501226
-106.378378378378,-0.119769478293543
-106.216216216216,-0.119054155697394
-106.054054054054,-0.118298289638089
-105.891891891892,-0.117502270101953
-105.72972972973,-0.116666497958369
-105.567567567568,-0.115791384780473
-105.405405405405,-0.114877352664567
-105.243243243243,-0.11392483404828
-105.081081081081,-0.112934271527534
-104.918918918919,-0.111906117672358
-104.756756756757,-0.110840834841588
-104.594594594595,-0.109738894996517
-104.432432432432,-0.108600779513517
-104.27027027027,-0.107426978995695
-104.108108108108,-0.106217993083619
-103.945945945946,-0.104974330265163
-103.783783783784,-0.103696507684509
-103.621621621622,-0.102385050950356
-103.459459459459,-0.101040493943375
-103.297297297297,-0.0996633786229512
-103.135135135135,-0.0982542548332665
-102.972972972973,-0.0968136801087491
-102.810810810811,-0.0953422194789456
-102.648648648649,-0.0938404452728495
-102.486486486486,-0.0923089369227316
-102.324324324324,-0.0907482807675115
-102.162162162162,-0.089159069855712
-102,-0.0875419037480362
-101.837837837838,-0.0858973883196095
-101.675675675676,-0.0842261355619227
-101.513513513514,-0.0825287633845206
-101.351351351351,-0.0808058954164722
-101.189189189189,-0.0790581608076627
-101.027027027027,-0.0772861940299456
-100.864864864865,-0.0754906346781955
-100.702702702703,-0.0736721272712963
-100.540540540541,-0.0718313210531056
-100.378378378378,-0.0699688697934319
-100.216216216216,-0.0680854315890617
-100.054054054054,-0.0661816686648745
-99.8918918918919,-0.064258247175081
-99.7297297297297,-0.0623158370046225
-99.5675675675676,-0.0603551115707667
-99.4054054054054,-0.0583767476249348
-99.2432432432432,-0.0563814250547988
-99.0810810810811,-0.0543698266866803
-98.9189189189189,-0.0523426380882886
-98.7567567567568,-0.0503005473718312
-98.5945945945946,-0.0482442449975316
-98.4324324324324,-0.0461744235775895
-98.2702702702703,-0.0440917776806144
-98.1081081081081,-0.0419970036365692
-97.945945945946,-0.0398907993422563
-97.7837837837838,-0.0377738640673758
-97.6216216216216,-0.0356468982611942
-97.4594594594595,-0.0335106033598513
-97.2972972972973,-0.0313656815943392
-97.1351351351351,-0.0292128357991831
-96.972972972973,-0.0270527692218599
-96.8108108108108,-0.0248861853329801
-96.6486486486486,-0.0227137876372686
-96.4864864864865,-0.0205362794853707
-96.3243243243243,-0.0183543638865181
-96.1621621621622,-0.0161687433220799
-96,-0.0139801195600322
-95.8378378378378,-0.0117891934703746
-95.6756756756757,-0.00959666484152069
-95.5135135135135,-0.00740323219769438
-95.3513513513514,-0.0052095926173578
-95.1891891891892,-0.00301644155270178
-95.027027027027,-0.000824472650222444
-94.8648648648649,0.00136562242758314
-94.7027027027027,0.00355315417937906
-94.5405405405405,0.00573743544098181
-94.3783783783784,0.00791778156015425
-94.2162162162162,0.0100935105701751
-94.054054054054,0.01226394336216
-93.8918918918919,0.0144284038561063
-93.7297297297297,0.0165862191706365
-93.5675675675676,0.0187367197914157
-93.4054054054054,0.0208792397382178
-93.2432432432432,0.023013116730616
-93.0810810810811,0.0251376923522723
-92.9189189189189,0.0272523122138048
-92.7567567567568,0.0293563261142051
-92.5945945945946,0.0314490882007856
-92.4324324324324,0.0335299571276314
-92.2702702702703,0.035598296212536
-92.1081081081081,0.0376534735923968
-91.945945945946,0.0396948623770473
-91.7837837837838,0.0417218408015077
-91.6216216216216,0.0437337923766279
-91.4594594594595,0.0457301060381044
-91.2972972972973,0.0477101762938478
-91.1351351351351,0.0496734033696838
-90.972972972973,0.0516191933533631
-90.8108108108108,0.0535469583368611
-90.6486486486486,0.0554561165569513
-90.4864864864865,0.0573460925340263
-90.3243243243243,0.0592163172091529
-90.1621621621622,0.0610662280793386
-90,0.0628952693309929
-89.8378378378378,0.0647028919715646
-89.6756756756757,0.066488553959335
-89.5135135135135,0.0682517203313533
-89.3513513513514,0.0699918633294923
-89.1891891891892,0.0717084625246102
-89.027027027027,0.0734010049388
-88.8648648648649,0.0750689851657108
-88.7027027027027,0.0767119054889233
-88.5405405405405,0.0783292759983666
-88.3783783783784,0.0799206147047563
-88.2162162162162,0.0814854476520408
-88.054054054054,0.0830233090278423
-87.8918918918919,0.0845337412718733
-87.7297297297297,0.0860162951823186
-87.5675675675676,0.0874705300201645
-87.4054054054054,0.0888960136114657
-87.2432432432432,0.0902923224475313
-87.0810810810811,0.0916590417830209
-86.9189189189189,0.0929957657319345
-86.7567567567568,0.0943020973614856
-86.5945945945946,0.0955776487838437
-86.4324324324324,0.0968220412457345
-86.2702702702703,0.0980349052158867
-86.1081081081081,0.0992158804703122
-85.945945945946,0.100364616175409
-85.7837837837838,0.101480770968876
-85.6216216216216,0.102564013038432
-85.4594594594595,0.10361402019832
-85.2972972972973,0.104630479963596
-85.1351351351351,0.10561308962219
-84.972972972973,0.106561556304722
-84.8108108108108,0.10747559705208
-84.6486486486486,0.10835493888073
-84.4864864864865,0.109199318845771
-84.3243243243243,0.110008484101708
-84.1621621621622,0.110782191960949
-84,0.111520209950008
-83.8378378378378,0.112222315863415
-83.6756756756757,0.11288829781532
-83.5135135135135,0.113517954288786
-83.3513513513514,0.114111094182763
-83.1891891891892,0.114667536856743
-83.027027027027,0.115187112173076
-82.8648648648649,0.115669660536965
-82.7027027027027,0.116115032934105
-82.5405405405405,0.116523090965986
-82.3783783783784,0.11689370688284
-82.2162162162162,0.117226763614238
-82.054054054054,0.117522154797322
-81.8918918918919,0.117779784802678
-81.7297297297297,0.117999568757838
-81.5675675675676,0.118181432568419
-81.4054054054054,0.118325312936879
-81.2432432432432,0.118431157378908
-81.0810810810811,0.118498924237428
-80.9189189189189,0.118528582694226
-80.7567567567568,0.118520112779197
-80.5945945945946,0.1184735053772
-80.4324324324324,0.118388762232541
-80.2702702702703,0.118265895951057
-80.1081081081081,0.11810492999982
-79.945945945946,0.117905898704458
-79.7837837837838,0.117668847244077
-79.6216216216216,0.117393831643809
-79.4594594594595,0.117080918764966
-79.2972972972973,0.116730186292812
-79.1351351351351,0.11634172272195
-78.972972972973,0.115915627339325
-78.8108108108108,0.115452010204846
-78.6486486486486,0.114950992129635
-78.4864864864865,0.114412704651888
-78.3243243243243,0.113837290010373
-78.1621621621622,0.113224901115551
-78,0.112575701518327
-77.8378378378378,0.111889865376444
-77.6756756756757,0.111167577418511
-77.5135135135135,0.110409032905674
-77.3513513513514,0.109614437590936
-77.1891891891892,0.108784007676133
-77.027027027027,0.10791796976656
-76.8648648648649,0.107016560823268
-76.7027027027027,0.106080028113023
-76.5405405405405,0.105108629155943
-76.3783783783784,0.104102631670813
-76.2162162162162,0.10306231351809
-76.054054054054,0.101987962640596
-75.8918918918919,0.100879877001918
-75.7297297297297,0.0997383645225133
-75.5675675675676,0.0985637430135295
-75.4054054054054,0.0973563401083486
-75.2432432432432,0.0961164931918646
-75.0810810810811,0.0948445493274992
-74.9189189189189,0.0935408651819684
-74.7567567567568,0.0922058069478069
-74.5945945945946,0.0908397502636597
-74.4324324324324,0.089443080132352
-74.2702702702703,0.0880161908367464
-74.1081081081081,0.0865594858533974
-73.945945945946,0.0850733777640147
-73.7837837837838,0.0835582881647465
-73.6216216216216,0.0820146475732919
-73.4594594594595,0.0804428953338558
-73.2972972972973,0.0788434795199593
-73.1351351351351,0.0772168568351126
-72.972972972973,0.0755634925113699
-72.8108108108108,0.0738838602057718
-72.6486486486486,0.0721784418946946
-72.4864864864865,0.0704477277661149
-72.3243243243243,0.0686922161098053
-72.1621621621622,0.0669124132054751
-72,0.0651088332088703
-71.8378378378378,0.0632819980358451
-71.6756756756757,0.0614324372444228
-71.5135135135135,0.0595606879148598
-71.3513513513514,0.0576672945277271
-71.1891891891892,0.0557528088400261
-71.027027027027,0.053817789759355
-70.8648648648649,0.0518628032161403
-70.7027027027027,0.049888422033952
-70.5405405405405,0.0478952257979177
-70.3783783783784,0.045883800721253
-70.2162162162162,0.0438547395099279
-70.054054054054,0.0418086412254817
-69.8918918918919,0.0397461111460105
-69.7297297297297,0.0376677606253418
-69.5675675675676,0.0355742069504153
-69.4054054054054,0.0334660731968898
-69.2432432432432,0.031343988082995
-69.0810810810811,0.0292085858216467
-68.9189189189189,0.0270605059708469
-68.7567567567568,0.024900393282388
-68.5945945945946,0.0227288975488803
-68.4324324324324,0.0205466734491257
-68.2702702702703,0.0183543803918581
-68.1081081081081,0.0161526823578689
-67.945945945946,0.0139422477405438
-67.7837837837838,0.0117237491848293
-67.6216216216216,0.00949786342465176
-67.4594594594595,0.00726527111881224
-67.2972972972973,0.00502665668538061
-67.1351351351351,0.00278270813460791
-66.972972972973,0.000534116900386433
-66.8108108108108,-0.00171842232972459
-66.6486486486486,-0.00397421178587986
-66.4864864864865,-0.0062325507887127
-66.3243243243243,-0.00849273592346006
-66.1621621621622,-0.0107540612154209
-66,-0.0130158183067238
-65.8378378378378,-0.0152772966343795
-65.6756756756757,-0.0175377836095908
-65.5135135135135,-0.0197965647982948
-65.3513513513514,-0.0220529241029111
-65.1891891891892,-0.0243061439452701
-65.027027027027,-0.0265555054506916
-64.8648648648649,-0.0288002886331917
-64.7027027027027,-0.0310397725817853
-64.5405405405405,-0.0332732356478583
-64.3783783783784,-0.0354999556335846
-64.2162162162162,-0.0377192099813526
-64.054054054054,-0.0399302759641807
-63.8918918918919,-0.0421324308770858
-63.7297297297297,-0.0443249522293795
-63.5675675675676,-0.0465071179378622
-63.4054054054054,-0.0486782065208836
-63.2432432432432,-0.05083749729324
-63.0810810810811,-0.0529842705618803
-62.9189189189189,-0.055117807822386
-62.7567567567568,-0.0572373919561963
-62.5945945945946,-0.0593423074285489
-62.4324324324324,-0.0614318404871005
-62.2702702702703,-0.0635052793611984
-62.1081081081081,-0.0655619144617704
-61.945945945946,-0.0676010385817994
-61.7837837837838,-0.0696219470973511
-61.6216216216216,-0.0716239381691207
-61.4594594594595,-0.0736063129444667
-61.2972972972973,-0.0755683757598956
-61.1351351351351,-0.0775094343439667
-60.972972972973,-0.0794288000205797
-60.8108108108108,-0.0813257879126127
-60.6486486486486,-0.0831997171458748
-60.4864864864865,-0.0850499110533374
-60.3243243243243,-0.0868756973796109
-60.1621621621622,-0.0886764084856289
-60,-0.0904513815535041
-59.8378378378378,-0.0921999587915216
-59.6756756756757,-0.0939214876392303
-59.5135135135135,-0.0956153209725963
-59.3513513513514,-0.0972808173091825
-59.1891891891892,-0.0989173410133153
-59.027027027027,-0.1005242625012
-58.8648648648649,-0.102100958445948
-58.7027027027027,-0.10364681198248
-58.5405405405405,-0.105161212912259
-58.3783783783784,-0.106643557907821
-58.2162162162162,-0.108093250717064
-58.054054054054,-0.109509702367246
-57.8918918918919,-0.11089233136867
-57.7297297297297,-0.112240563917997
-57.5675675675676,-0.113553834101159
-57.4054054054054,-0.114831584095826
-57.2432432432432,-0.116073264373382
-57.0810810810811,-0.117278333900388
-56.9189189189189,-0.118446260339456
-56.7567567567568,-0.11957652024953
-56.5945945945946,-0.120668599285498
-56.4324324324324,-0.121721992397126
-56.2702702702703,-0.122736204027231
-56.1081081081081,-0.123710748309095
-55.945945945946,-0.124645149263035
-55.7837837837838,-0.125538940992114
-55.6216216216216,-0.126391667876939
-55.4594594594595,-0.127202884769493
-55.2972972972973,-0.127972157185974
-55.1351351351351,-0.128699061498583
-54.972972972973,-0.129383185126219
-54.8108108108108,-0.130024126724038
-54.6486486486486,-0.130621496371825
-54.4864864864865,-0.131174915761139
-54.3243243243243,-0.131684018381184
-54.1621621621622,-0.132148449703351
-54,-0.132567867364392
-53.8378378378378,-0.132941941348181
-53.6756756756757,-0.133270354166004
-53.5135135135135,-0.133552801035341
-53.3513513513514,-0.133788990057083
-53.1891891891892,-0.133978642391142
-53.027027027027,-0.134121492430404
-52.8648648648649,-0.134217287972971
-52.7027027027027,-0.134265790392646
-52.5405405405405,-0.134266774807619
-52.3783783783784,-0.134220030247287
-52.2162162162162,-0.134125359817173
-52.054054054054,-0.133982580861885
-51.8918918918919,-0.133791525126072
-51.7297297297297,-0.133552038913311
-51.5675675675676,-0.133263983242897
-51.4054054054054,-0.132927234004456
-51.2432432432432,-0.132541682110355
-51.0810810810811,-0.13210723364584
-50.9189189189189,-0.131623810016852
-50.7567567567568,-0.13109134809548
-50.5945945945946,-0.130509800362976
-50.4324324324324,-0.129879135050303
-50.2702702702703,-0.12919933627614
-50.1081081081081,-0.128470404182307
-49.945945945946,-0.127692355066544
-49.7837837837838,-0.126865221512598
-49.6216216216216,-0.125989052517554
-49.4594594594595,-0.125063913616364
-49.2972972972973,-0.124089887003513
-49.1351351351351,-0.123067071651764
-48.972972972973,-0.121995583427932
-48.8108108108108,-0.120875555205626
-48.6486486486486,-0.119707136974906
-48.4864864864865,-0.118490495948791
-48.3243243243243,-0.117225816666572
-48.1621621621622,-0.115913301093855
-48,-0.114553168719302
-47.8378378378378,-0.113145656647978
-47.6756756756757,-0.111691019691278
-47.5135135135135,-0.110189530453359
-47.3513513513514,-0.108641479414008
-47.1891891891892,-0.107047175007918
-47.027027027027,-0.105406943700271
-46.8648648648649,-0.103721130058608
-46.7027027027027,-0.101990096820898
-46.5405405405405,-0.100214224959753
-46.3783783783784,-0.0983939137427354
-46.2162162162162,-0.0965295807886891
-46.054054054054,-0.0946216621200314
-45.8918918918919,-0.0926706122109508
-45.7297297297297,-0.0906769040314436
-45.5675675675676,-0.0886410290871275
-45.4054054054054,-0.0865634974547708
-45.2432432432432,-0.0844448378134741
-45.0810810810811,-0.0822855974714389
-44.9189189189189,-0.0800863423882636
-44.7567567567568,-0.0778476571926989
-44.5945945945946,-0.075570145195801
-44.4324324324324,-0.0732544283994173
-44.2702702702703,-0.07090114749994
-44.1081081081081,-0.0685109618872623
-43.945945945946,-0.0660845496388715
-43.7837837837838,-0.0636226075090154
-43.6216216216216,-0.0611258509128721
-43.4594594594595,-0.0585950139056612
-43.2972972972973,-0.0560308491566283
-43.1351351351351,-0.0534341279178328
-42.972972972973,-0.0508056399876787
-42.8108108108108,-0.0481461936691131
-42.6486486486486,-0.0454566157224315
-42.4864864864865,-0.0427377513126182
-42.3243243243243,-0.0399904639511525
-42.1621621621622,-0.0372156354322157
-42,-0.0344141657632283
-41.8378378378378,-0.031586973089646
-41.6756756756757,-0.0287349936139486
-41.5135135135135,-0.0258591815087503
-41.3513513513514,-0.0229605088239606
-41.1891891891892,-0.0200399653879262
-41.027027027027,-0.0170985587024849
-40.8648648648649,-0.0141373138318563
-40.7027027027027,-0.011157273285302
-40.5405405405405,-0.00815949689348286
-40.3783783783784,-0.00514506167843859
-40.2162162162162,-0.00211506171712323
-40.054054054054,0.00092939200158355
-39.8918918918919,0.0039871717264545
-39.7297297297297,0.00705713310016039
-39.5675675675676,0.0101381153222541
-39.4054054054054,0.0132289413189677
-39.2432432432432,0.0163284179198973
-39.0810810810811,0.0194353360416474
-38.9189189189189,0.0225484708785114
-38.7567567567568,0.0256665821002631
-38.5945945945946,0.0287884140571323
-38.4324324324324,0.0319126959920425
-38.2702702702703,0.0350381422601857
-38.1081081081081,0.0381634525560083
-37.945945945946,0.0412873121476869
-37.7837837837838,0.0444083921191696
-37.6216216216216,0.0475253496198596
-37.4594594594595,0.0506368281220193
-37.2972972972973,0.0537414576859693
-37.1351351351351,0.0568378552331655
-36.972972972973,0.0599246248272274
-36.8108108108108,0.0630003579629973
-36.6486486486486,0.0660636338637114
-36.4864864864865,0.0691130197863583
-36.3243243243243,0.0721470713353066
-36.1621621621622,0.0751643327842803
-36,0.0781633374067627
-35.8378378378378,0.081142607814907
-35.6756756756757,0.0841006563070354
-35.5135135135135,0.0870359852238091
-35.3513513513514,0.0899470873131455
-35.1891891891892,0.0928324461039695
-35.027027027027,0.0956905362888772
-34.8648648648649,0.098519824115794
-34.7027027027027,0.101318767788711
-34.5405405405405,0.10408581787758
-34.3783783783784,0.106819417737453
-34.2162162162162,0.109518003936946
-34.054054054054,0.112180006696111
-33.8918918918919,0.114803850333805
-33.7297297297297,0.117387953724631
-33.5675675675676,0.119930730765545
-33.4054054054054,0.122430590852201
-33.2432432432433,0.124885939365138
-33.0810810810811,0.127295178165875
-32.9189189189189,0.129656706103007
-32.7567567567567,0.131968919528391
-32.5945945945946,0.134230212823507
-32.4324324324324,0.136438978936074
-32.2702702702703,0.138593609927015
-32.1081081081081,0.140692497527854
-31.9459459459459,0.142734033708637
-31.7837837837838,0.144716611256452
-31.6216216216216,0.14663862436466
-31.4594594594595,0.148498469232892
-31.2972972972973,0.150294544677936
-31.1351351351351,0.152025252755569
-30.972972972973,0.153688999393455
-30.8108108108108,0.155284195035166
-30.6486486486486,0.156809255295452
-30.4864864864865,0.158262601626806
-30.3243243243243,0.159642661997465
-30.1621621621622,0.160947871580888
-30,0.162176673456835
-29.8378378378378,0.163327519324133
-29.6756756756757,0.164398870225203
-29.5135135135135,0.16538919728246
-29.3513513513514,0.166296982446669
-29.1891891891892,0.167120719257349
-29.027027027027,0.167858913615316
-28.8648648648649,0.168510084567467
-28.7027027027027,0.169072765103889
-28.5405405405405,0.169545502967386
-28.3783783783784,0.169926861475523
-28.2162162162162,0.170215420355287
-28.0540540540541,0.170409776590435
-27.8918918918919,0.170508545281657
-27.7297297297297,0.170510360519622
-27.5675675675676,0.170413876271016
-27.4054054054054,0.170217767277664
-27.2432432432433,0.169920729968828
-27.0810810810811,0.169521483386788
-26.9189189189189,0.169018770125789
-26.7567567567567,0.168411357284458
-26.5945945945946,0.167698037431794
-26.4324324324324,0.16687762958681
-26.2702702702703,0.165948980211945
-26.1081081081081,0.164910964220332
-25.9459459459459,0.163762485997021
-25.7837837837838,0.162502480434264
-25.6216216216216,0.161129913980947
-25.4594594594595,0.159643785706279
-25.2972972972973,0.158043128377837
-25.1351351351351,0.156327009554056
-24.972972972973,0.154494532691282
-24.8108108108108,0.152544838265465
-24.6486486486486,0.150477104908622
-24.4864864864865,0.148290550560137
-24.3243243243243,0.145984433633027
-24.1621621621622,0.143558054195268
-24,0.141010755166267
-23.8378378378378,0.138341923528605
-23.6756756756757,0.135550991555145
-23.5135135135135,0.132637438051594
-23.3513513513514,0.12960078961465
-23.1891891891892,0.126440621905803
-23.027027027027,0.12315656094093
-22.8648648648649,0.119748284395753
-22.7027027027027,0.116215522927292
-22.5405405405405,0.112558061511403
-22.3783783783784,0.108775740796503
-22.2162162162162,0.104868458473602
-22.0540540540541,0.100836170662731
-21.8918918918919,0.0966788933158811
-21.7297297297297,0.0923967036365584
-21.5675675675676,0.0879897415160567
-21.4054054054054,0.0834582109865609
-21.2432432432433,0.0788023816911808
-21.0810810810811,0.0740225903710296
-20.9189189189189,0.0691192423694466
-20.7567567567567,0.0640928131534834
-20.5945945945946,0.0589438498527444
-20.4324324324324,0.0536729728157076
-20.2702702702703,0.0482808771836234
-20.1081081081081,0.0427683344821031
-19.9459459459459,0.0371361942305082
-19.7837837837838,0.0313853855692454
-19.6216216216216,0.025516918905083
-19.4594594594595,0.0195318875745927
-19.2972972972973,0.0134314695258318
-19.1351351351351,0.00721692901837431
-18.972972972973,0.000889618341803651
-18.8108108108108,-0.00554902044722762
-18.6486486486486,-0.0120974537692483
-18.4864864864865,-0.0187540547474312
-18.3243243243243,-0.0255171014141442
-18.1621621621622,-0.032384774898483
-18,-0.0393551575946723
-17.8378378378378,-0.0464262313112227
-17.6756756756757,-0.0535958754007277
-17.5135135135135,-0.060861864870188
-17.3513513513514,-0.0682218684717537
-17.1891891891892,-0.0756734467737622
-17.027027027027,-0.0832140502119641
-16.8648648648649,-0.0908410171208173
-16.7027027027027,-0.0985515717447413
-16.5405405405405,-0.106342822229206
-16.3783783783784,-0.114211758591548
-16.2162162162162,-0.122155250671397
-16.0540540540541,-0.130170046060592
-15.8918918918919,-0.138252768012473
-15.7297297297297,-0.146399913330431
-15.5675675675676,-0.154607850235605
-15.4054054054054,-0.162872816213598
-15.2432432432433,-0.1711909158401
-15.0810810810811,-0.1795581185853
-14.9189189189189,-0.187970256596973
-14.7567567567567,-0.196423022462105
-14.5945945945946,-0.204911966946971
-14.4324324324324,-0.213432496715507
-14.2702702702703,-0.221979872025889
-14.1081081081081,-0.230549204405175
-13.9459459459459,-0.239135454301915
-13.7837837837838,-0.24773342871658
-13.6216216216216,-0.256337778809711
-13.4594594594595,-0.264942997487662
-13.2972972972973,-0.27354341696581
-13.1351351351351,-0.282133206309109
-12.972972972973,-0.290706368949887
-12.8108108108108,-0.299256740182727
-12.6486486486486,-0.307777984636346
-12.4864864864865,-0.316263593722328
-12.3243243243243,-0.324706883060594
-12.1621621621622,-0.333100989881481
-12,-0.341438870404322
-11.8378378378378,-0.349713297192376
-11.6756756756757,-0.357916856484015
-11.5135135135135,-0.366041945500013
-11.3513513513514,-0.374080769726837
-11.1891891891892,-0.382025340175804
-11.027027027027,-0.389867470617974
-10.8648648648649,-0.39759877479466
-10.7027027027027,-0.405210663603435
-10.5405405405405,-0.412694342259489
-10.3783783783784,-0.420040807432236
-10.2162162162162,-0.42724084435702
-10.0540540540541,-0.43428502392181
-9.8918918918919,-0.441163699728747
-9.72972972972974,-0.447867005130423
-9.56756756756758,-0.454384850240747
-9.40540540540542,-0.460706918920297
-9.24324324324326,-0.466822665736003
-9.08108108108109,-0.472721312895048
-8.91891891891891,-0.47839184715285
-8.75675675675674,-0.483823016694999
-8.59459459459458,-0.489003327993019
-8.43243243243242,-0.493921042633827
-8.27027027027026,-0.498564174122743
-8.1081081081081,-0.502920484659953
-7.94594594594594,-0.506977481890253
-7.78378378378378,-0.510722415625978
-7.62162162162161,-0.514142274542964
-7.45945945945945,-0.517223782849416
-7.29729729729729,-0.519953396927552
-7.13513513513513,-0.522317301947889
-6.97297297297297,-0.524301408456041
-6.81081081081081,-0.525891348931882
-6.64864864864865,-0.527072474320967
-6.48648648648648,-0.527829850538056
-6.32432432432432,-0.528148254942599
-6.16216216216216,-0.528012172786087
-6,-0.527405793631089
-5.83783783783784,-0.526313007741865
-5.67567567567568,-0.524717402446424
-5.51351351351352,-0.522602258469864
-5.35135135135135,-0.519950546238896
-5.18918918918919,-0.51674492215738
-5.02702702702703,-0.512967724852768
-4.86486486486487,-0.508600971393289
-4.70270270270271,-0.503626353475756
-4.54054054054055,-0.498025233583866
-4.37837837837839,-0.491778641116824
-4.21621621621622,-0.484867268488183
-4.05405405405406,-0.47727146719475
-3.8918918918919,-0.468971243855437
-3.72972972972974,-0.459946256219857
-3.56756756756758,-0.450175809146632
-3.40540540540542,-0.439638850551157
-3.24324324324326,-0.428313967322774
-3.08108108108109,-0.416179381211157
-2.91891891891891,-0.403212944681816
-2.75675675675674,-0.389392136740499
-2.59459459459458,-0.374694058726486
-2.43243243243242,-0.35909543007445
-2.27027027027026,-0.34257258404494
-2.1081081081081,-0.325101463423228
-1.94594594594594,-0.306657616186319
-1.78378378378378,-0.287216191138195
-1.62162162162161,-0.266751933512888
-1.45945945945945,-0.245239180545548
-1.29729729729729,-0.22265185701092
-1.13513513513513,-0.198963470729555
-0.972972972972968,-0.174147108041482
-0.810810810810807,-0.148175429246814
-0.648648648648646,-0.121020664013543
-0.486486486486484,-0.0926546067528911
-0.324324324324323,-0.0630486119603013
-0.162162162162161,-0.0321735895230688
0,0


==> Corrections V02 (copia)/data/text/db_m_9_zeros.csv <==
z,dbz
-18.9504001073628,0
-66.9344976089786,-1.95254047965671e-16
-121.5,-3.10862446895044e-16
-157.115102283659,4.10009180248619e-16


==> Corrections V02 (copia)/data/text/stab_weak_coupling_a.csv <==
etalambda,rhoB,w
-123.914004671854,6.03430951049516,6.09523809523809
-122.662348059007,6.03490891130815,6.09523809523809
-121.41069144616,6.03539895365333,6.09523809523809
-120.159034833313,6.03568908611656,6.09523809523809
-118.907378220466,6.03575957543204,6.09523809523809
-117.655721607619,6.03565895442868,6.09523809523809
-116.404064994772,6.03546103514506,6.09523809523809
-115.152408381925,6.03522851822787,6.09523809523809
-113.900751769078,6.03500129344898,6.09523809523809
-112.649095156231,6.03479996987632,6.09523809523809
-111.397438543384,6.03463302470289,6.09523809523809
-110.145781930537,6.03450252145768,6.09523809523809
-108.89412531769,6.03440761949267,6.09523809523809
-107.642468704843,6.03434644691336,6.09523809523809
-106.390812091996,6.03431699491606,6.09523809523809
-105.139155479149,6.03431748089239,6.09523809523809
-103.887498866302,6.03434643470959,6.09523809523809
-102.635842253455,6.03440263929848,6.09523809523809
-101.384185640608,6.03448498795005,6.09523809523809
-100.132529027761,6.03459228581657,6.09523809523809
-98.8808724149138,6.0347230082882,6.09523809523809
-97.6292158020668,6.03487502694619,6.09523809523809
-96.3775591892198,6.03504532134943,6.09523809523809
-95.1259025763728,6.03522970999355,6.09523809523809
-93.8742459635258,6.03542265332631,6.09523809523809
-92.6225893506788,6.03561719944845,6.09523809523809
-91.3709327378318,6.03580514863933,6.09523809523809
-90.1192761249848,6.03597749345775,6.09523809523809
-88.8676195121377,6.0361251383405,6.09523809523809
-87.6159628992907,6.0362398213962,6.09523809523809
-86.3643062864437,6.03631507644808,6.09523809523809
-85.1126496735967,6.0363470246275,6.09523809523809
-83.8609930607497,6.03633480513092,6.09523809523809
-82.6093364479027,6.0362805468916,6.09523809523809
-81.3576798350557,6.03618891135347,6.09523809523809
-80.1060232222087,6.03606634630134,6.09523809523809
-78.8543666093617,6.0359202401372,6.09523809523809
-77.6027099965146,6.03575814801232,6.09523809523809
-76.3510533836676,6.03558719956019,6.09523809523809
-75.0993967708206,6.03541372675649,6.09523809523809
-73.8477401579736,6.03524309509483,6.09523809523809
-72.5960835451266,6.035079691347,6.09523809523809
-71.3444269322796,6.03492701368269,6.09523809523809
-70.0927703194326,6.03478781645739,6.09523809523809
-68.8411137065856,6.03466427432873,6.09523809523809
-67.5894570937386,6.03455814298833,6.09523809523809
-66.3378004808916,6.03447090398051,6.09523809523809
-65.0861438680445,6.0344038880845,6.09523809523809
-63.8344872551975,6.03435837585812,6.09523809523809
-62.5828306423505,6.03433567583608,6.09523809523809
-61.3311740295035,6.03433718119254,6.09523809523809
-60.0795174166565,6.03436440491553,6.09523809523809
-58.8278608038095,6.03441899202523,6.09523809523809
-57.5762041909625,6.03450270530134,6.09523809523809
-56.3245475781155,6.03461737850837,6.09523809523809
-55.0728909652685,6.03476482840551,6.09523809523809
-53.8212343524215,6.0349467142426,6.09523809523809
-52.5695777395744,6.03516433164201,6.09523809523809
-51.3179211267274,6.03541832792313,6.09523809523809
-50.0662645138804,6.03570832990135,6.09523809523809
-48.8146079010334,6.03603248554576,6.09523809523809
-47.5629512881864,6.03638694048136,6.09523809523809
-46.3112946753394,6.03676530116789,6.09523809523809
-45.0596380624924,6.03715817748765,6.09523809523809
-43.8079814496454,6.03755294075435,6.09523809523809
-42.5563248367984,6.03793386184498,6.09523809523809
-41.3046682239513,6.03828278293547,6.09523809523809
-40.0530116111043,6.03858040038792,6.09523809523809
-38.8013549982573,6.03880808930866,6.09523809523809
-37.5496983854103,6.03895001342108,6.09523809523809
-36.2980417725633,6.03899510918404,6.09523809523809
-35.0463851597163,6.03893849499664,6.09523809523809
-33.7947285468693,6.03878197947284,6.09523809523809
-32.5430719340223,6.03853359211598,6.09523809523809
-31.2914153211753,6.03820633153307,6.09523809523809
-30.0397587083283,6.03781650866319,6.09523809523809
-28.7881020954812,6.0373820994618,6.09523809523809
-27.5364454826342,6.03692143371419,6.09523809523809
-26.2847888697872,6.03645240209175,6.09523809523809
-25.0331322569402,6.03599223103633,6.09523809523809
-23.7814756440932,6.03555779455338,6.09523809523809
-22.5298190312462,6.03516641158774,6.09523809523809
-21.2781624183992,6.03483710652057,6.09523809523809
-20.0265058055522,6.03459237351181,6.09523809523809
-18.7748491927052,6.0344605725527,6.09523809523809
-17.5231925798582,6.03447919169437,6.09523809523809
-16.2715359670111,6.03469933147629,6.09523809523809
-15.0198793541641,6.03519188306139,6.09523809523809
-13.7682227413171,6.03605590305266,6.09523809523809
-12.5165661284701,6.03742940418167,6.09523809523809
-11.2649095156231,6.03950158386196,6.09523809523809
-10.0132529027761,6.04252204207523,6.09523809523809
-8.76159628992907,6.04679427577,6.09523809523809
-7.50993967708206,6.05262504543463,6.09523809523809
-6.25828306423506,6.06018300978336,6.09523809523809
-5.00662645138804,6.06923383582228,6.09523809523809
-3.75496983854104,6.07884314983619,6.09523809523809
-2.50331322569401,6.08737679354079,6.09523809523809
-1.251656612847,6.09312593304752,6.09523809523809
0,6.09523809523809,6.09523809523809


==> Corrections V02 (copia)/data/text/stab_weak_coupling_a_zoom.csv <==
etalambda,rhoB,w
-1,6.09384755701675,6.09523809523809
-0.947368421052632,6.09397924086933,6.09523809523809
-0.894736842105263,6.09410427672853,6.09523809523809
-0.842105263157895,6.09422267559242,6.09523809523809
-0.789473684210526,6.094334452488,6.09523809523809
-0.736842105263158,6.09443962640246,6.09523809523809
-0.684210526315789,6.09453822020938,6.09523809523809
-0.631578947368421,6.0946302605903,6.09523809523809
-0.578947368421053,6.09471577795176,6.09523809523809
-0.526315789473684,6.09479480633821,6.09523809523809
-0.473684210526316,6.094867383341,6.09523809523809
-0.421052631578947,6.09493355000366,6.09523809523809
-0.368421052631579,6.0949933507239,6.09523809523809
-0.315789473684211,6.09504683315248,6.09523809523809
-0.263157894736842,6.09509404808926,6.09523809523809
-0.210526315789474,6.09513504937678,6.09523809523809
-0.157894736842105,6.09516989379152,6.09523809523809
-0.105263157894737,6.09519864093329,6.09523809523809
-0.0526315789473685,6.09522135311283,6.09523809523809
0,6.09523809523809,6.09523809523809


==> Corrections V02 (copia)/data/text/stab_weak_coupling_b.csv <==
etalambda,rhoB,w
-123.914004671854,5.43087857853999,5.48571428571429
-123.789966629139,5.43093371941974,5.48571428571429
-123.665928586425,5.43098905909903,5.48571428571429
-123.54189054371,5.43104450125637,5.48571428571429
-123.417852500996,5.4310999448105,5.48571428571429
-123.293814458281,5.43115528430271,5.48571428571429
-123.169776415567,5.43121041034735,5.48571428571429
-123.045738372852,5.43126521014942,5.48571428571429
-122.921700330137,5.43131956808699,5.48571428571429
-122.797662287423,5.43137336635462,5.48571428571429
-122.673624244708,5.43142648566266,5.48571428571429
-122.549586201994,5.43147880598589,5.48571428571429
-122.425548159279,5.43153020735334,5.48571428571429
-122.301510116565,5.43158057067043,5.48571428571429
-122.17747207385,5.43162977856264,5.48571428571429
-122.053434031135,5.4316777162298,5.48571428571429
-121.929395988421,5.43172427229879,5.48571428571429
-121.805357945706,5.43176933966228,5.48571428571429
-121.681319902992,5.43181281629093,5.48571428571429
-121.557281860277,5.43185460600668,5.48571428571429
-121.433243817563,5.43189461920513,5.48571428571429
-121.309205774848,5.43193277351583,5.48571428571429
-121.185167732134,5.43196899439048,5.48571428571429
-121.061129689419,5.43200321561031,5.48571428571429
-120.937091646704,5.43203537970528,5.48571428571429
-120.81305360399,5.43206543827991,5.48571428571429
-120.689015561275,5.43209335224185,5.48571428571429
-120.564977518561,5.43211909193183,5.48571428571429
-120.440939475846,5.43214263715483,5.48571428571429
-120.316901433132,5.43216397711492,5.48571428571429
-120.192863390417,5.4321831102573,5.48571428571429
-120.068825347702,5.43220004402312,5.48571428571429
-119.944787304988,5.43221479452387,5.48571428571429
-119.820749262273,5.43222738614314,5.48571428571429
-119.696711219559,5.43223785107484,5.48571428571429
-119.572673176844,5.4322462288072,5.48571428571429
-119.44863513413,5.43225256556261,5.48571428571429
-119.324597091415,5.43225691370315,5.48571428571429
-119.2005590487,5.43225933111195,5.48571428571429
-119.076521005986,5.43225988055986,5.48571428571429
-118.952482963271,5.43225862906661,5.48571428571429
-118.828444920557,5.43225564726497,5.48571428571429
-118.704406877842,5.43225100877554,5.48571428571429
-118.580368835128,5.43224478959907,5.48571428571429
-118.456330792413,5.43223706753227,5.48571428571429
-118.332292749698,5.43222792161207,5.48571428571429
-118.208254706984,5.43221743159233,5.48571428571429
-118.084216664269,5.43220567745627,5.48571428571429
-117.960178621555,5.43219273896677,5.48571428571429
-117.83614057884,5.43217869525606,5.48571428571429
-117.712102536126,5.4321636244555,5.48571428571429
-117.588064493411,5.43214760336542,5.48571428571429
-117.464026450696,5.43213070716467,5.48571428571429
-117.339988407982,5.43211300915867,5.48571428571429
-117.215950365267,5.43209458056454,5.48571428571429
-117.091912322553,5.43207549033171,5.48571428571429
-116.967874279838,5.43205580499571,5.48571428571429
-116.843836237124,5.43203558856314,5.48571428571429
-116.719798194409,5.43201490242538,5.48571428571429
-116.595760151694,5.43199380529862,5.48571428571429
-116.47172210898,5.43197235318782,5.48571428571429
-116.347684066265,5.43195059937212,5.48571428571429
-116.223646023551,5.43192859440949,5.48571428571429
-116.099607980836,5.43190638615812,5.48571428571429
-115.975569938122,5.4318840198126,5.48571428571429
-115.851531895407,5.43186153795271,5.48571428571429
-115.727493852693,5.43183898060299,5.48571428571429
-115.603455809978,5.4318163853012,5.48571428571429
-115.479417767263,5.43179378717421,5.48571428571429
-115.355379724549,5.43177121901966,5.48571428571429
-115.231341681834,5.43174871139215,5.48571428571429
-115.10730363912,5.43172629269273,5.48571428571429
-114.983265596405,5.43170398926063,5.48571428571429
-114.859227553691,5.43168182546624,5.48571428571429
-114.735189510976,5.43165982380454,5.48571428571429
-114.611151468261,5.43163800498823,5.48571428571429
-114.487113425547,5.43161638804007,5.48571428571429
-114.363075382832,5.43159499038364,5.48571428571429
-114.239037340118,5.4315738279324,5.48571428571429
-114.114999297403,5.43155291517647,5.48571428571429
-113.990961254689,5.43153226526684,5.48571428571429
-113.866923211974,5.43151189009698,5.48571428571429
-113.742885169259,5.43149180038138,5.48571428571429
-113.618847126545,5.43147200573117,5.48571428571429
-113.49480908383,5.43145251472651,5.48571428571429
-113.370771041116,5.43143333498589,5.48571428571429
-113.246732998401,5.43141447323213,5.48571428571429
-113.122694955687,5.43139593535531,5.48571428571429
-112.998656912972,5.4313777264724,5.48571428571429
-112.874618870257,5.4313598509839,5.48571428571429
-112.750580827543,5.43134231262739,5.48571428571429
-112.626542784828,5.43132511452808,5.48571428571429
-112.502504742114,5.43130825924656,5.48571428571429
-112.378466699399,5.43129174882369,5.48571428571429
-112.254428656685,5.43127558482288,5.48571428571429
-112.13039061397,5.43125976836974,5.48571428571429
-112.006352571255,5.43124430018928,5.48571428571429
-111.882314528541,5.43122918064081,5.48571428571429
-111.758276485826,5.43121440975049,5.48571428571429
-111.634238443112,5.43119998724186,5.48571428571429
-111.510200400397,5.43118591256422,5.48571428571429
-111.386162357683,5.43117218491923,5.48571428571429
-111.262124314968,5.43115880328555,5.48571428571429
-111.138086272253,5.43114576644184,5.48571428571429
-111.014048229539,5.43113307298814,5.48571428571429
-110.890010186824,5.43112072136568,5.48571428571429
-110.76597214411,5.43110870987531,5.48571428571429
-110.641934101395,5.43109703669447,5.48571428571429
-110.517896058681,5.43108569989305,5.48571428571429
-110.393858015966,5.4310746974479,5.48571428571429
-110.269819973251,5.43106402725631,5.48571428571429
-110.145781930537,5.43105368714843,5.48571428571429
-110.021743887822,5.4310436748987,5.48571428571429
-109.897705845108,5.43103398823637,5.48571428571429
-109.773667802393,5.43102462485517,5.48571428571429
-109.649629759679,5.43101558242212,5.48571428571429
-109.525591716964,5.43100685858572,5.48571428571429
-109.401553674249,5.43099845098332,5.48571428571429
-109.277515631535,5.43099035724791,5.48571428571429
-109.15347758882,5.43098257501427,5.48571428571429
-109.029439546106,5.43097510192459,5.48571428571429
-108.905401503391,5.43096793563355,5.48571428571429
-108.781363460677,5.43096107381288,5.48571428571429
-108.657325417962,5.43095451415555,5.48571428571429
-108.533287375248,5.43094825437945,5.48571428571429
-108.409249332533,5.43094229223072,5.48571428571429
-108.285211289818,5.43093662548671,5.48571428571429
-108.161173247104,5.43093125195864,5.48571428571429
-108.037135204389,5.43092616949384,5.48571428571429
-107.913097161675,5.43092137597783,5.48571428571429
-107.78905911896,5.43091686933603,5.48571428571429
-107.665021076246,5.43091264753529,5.48571428571429
-107.540983033531,5.4309087085851,5.48571428571429
-107.416944990816,5.43090505053869,5.48571428571429
-107.292906948102,5.43090167149385,5.48571428571429
-107.168868905387,5.43089856959357,5.48571428571429
-107.044830862673,5.43089574302656,5.48571428571429
-106.920792819958,5.43089319002755,5.48571428571429
-106.796754777244,5.43089090887746,5.48571428571429
-106.672716734529,5.43088889790346,5.48571428571429
-106.548678691814,5.43088715547885,5.48571428571429
-106.4246406491,5.43088568002282,5.48571428571429
-106.300602606385,5.4308844700002,5.48571428571429
-106.176564563671,5.43088352392092,5.48571428571429
-106.052526520956,5.43088284033957,5.48571428571429
-105.928488478242,5.4308824178547,5.48571428571429
-105.804450435527,5.43088225510816,5.48571428571429
-105.680412392812,5.43088235078428,5.48571428571429
-105.556374350098,5.430882703609,5.48571428571429
-105.432336307383,5.43088331234895,5.48571428571429
-105.308298264669,5.4308841758104,5.48571428571429
-105.184260221954,5.43088529283823,5.48571428571429
-105.06022217924,5.43088666231477,5.48571428571429
-104.936184136525,5.4308882831586,5.48571428571429
-104.81214609381,5.43089015432331,5.48571428571429
-104.688108051096,5.4308922747962,5.48571428571429
-104.564070008381,5.43089464359693,5.48571428571429
-104.440031965667,5.43089725977609,5.48571428571429
-104.315993922952,5.43090012241376,5.48571428571429
-104.191955880238,5.43090323061803,5.48571428571429
-104.067917837523,5.43090658352343,5.48571428571429
-103.943879794808,5.43091018028934,5.48571428571429
-103.819841752094,5.43091402009838,5.48571428571429
-103.695803709379,5.43091810215473,5.48571428571429
-103.571765666665,5.43092242568236,5.48571428571429
-103.44772762395,5.43092698992335,5.48571428571429
-103.323689581236,5.43093179413605,5.48571428571429
-103.199651538521,5.43093683759322,5.48571428571429
-103.075613495807,5.43094211958016,5.48571428571429
-102.951575453092,5.43094763939282,5.48571428571429
-102.827537410377,5.43095339633579,5.48571428571429
-102.703499367663,5.4309593897203,5.48571428571429
-102.579461324948,5.43096561886218,5.48571428571429
-102.455423282234,5.4309720830798,5.48571428571429
-102.331385239519,5.43097878169189,5.48571428571429
-102.207347196805,5.43098571401541,5.48571428571429
-102.08330915409,5.43099287936333,5.48571428571429
-101.959271111375,5.43100027704234,5.48571428571429
-101.835233068661,5.43100790635063,5.48571428571429
-101.711195025946,5.43101576657548,5.48571428571429
-101.587156983232,5.43102385699093,5.48571428571429
-101.463118940517,5.43103217685535,5.48571428571429
-101.339080897803,5.43104072540896,5.48571428571429
-101.215042855088,5.43104950187135,5.48571428571429
-101.091004812373,5.43105850543892,5.48571428571429
-100.966966769659,5.43106773528232,5.48571428571429
-100.842928726944,5.43107719054378,5.48571428571429
-100.71889068423,5.43108687033449,5.48571428571429
-100.594852641515,5.43109677373185,5.48571428571429
-100.470814598801,5.43110689977677,5.48571428571429
-100.346776556086,5.43111724747083,5.48571428571429
-100.222738513371,5.43112781577349,5.48571428571429
-100.098700470657,5.43113860359923,5.48571428571429
-99.9746624279423,5.43114960981462,5.48571428571429
-99.8506243852277,5.43116083323542,5.48571428571429
-99.7265863425132,5.4311722726236,5.48571428571429
-99.6025482997986,5.43118392668433,5.48571428571429
-99.478510257084,5.43119579406297,5.48571428571429
-99.3544722143695,5.43120787334198,5.48571428571429
-99.2304341716549,5.43122016303787,5.48571428571429
-99.1063961289403,5.43123266159806,5.48571428571429
-98.9823580862257,5.43124536739778,5.48571428571429
-98.8583200435112,5.43125827873688,5.48571428571429
-98.7342820007966,5.43127139383669,5.48571428571429
-98.610243958082,5.43128471083683,5.48571428571429
-98.4862059153675,5.43129822779202,5.48571428571429
-98.3621678726529,5.43131194266888,5.48571428571429
-98.2381298299383,5.43132585334275,5.48571428571429
-98.1140917872238,5.43133995759445,5.48571428571429
-97.9900537445092,5.43135425310714,5.48571428571429
-97.8660157017946,5.43136873746312,5.48571428571429
-97.74197765908,5.43138340814065,5.48571428571429
-97.6179396163655,5.43139826251085,5.48571428571429
-97.4939015736509,5.43141329783455,5.48571428571429
-97.3698635309364,5.43142851125921,5.48571428571429
-97.2458254882218,5.43144389981589,5.48571428571429
-97.1217874455072,5.43145946041628,5.48571428571429
-96.9977494027926,5.43147518984969,5.48571428571429
-96.8737113600781,5.43149108478022,5.48571428571429
-96.7496733173635,5.43150714174394,5.48571428571429
-96.6256352746489,5.4315233571461,5.48571428571429
-96.5015972319344,5.43153972725854,5.48571428571429
-96.3775591892198,5.43155624821704,5.48571428571429
-96.2535211465052,5.43157291601892,5.48571428571429
-96.1294831037907,5.43158972652063,5.48571428571429
-96.0054450610761,5.43160667543551,5.48571428571429
-95.8814070183615,5.43162375833171,5.48571428571429
-95.757368975647,5.43164097063013,5.48571428571429
-95.6333309329324,5.43165830760263,5.48571428571429
-95.5092928902178,5.43167576437035,5.48571428571429
-95.3852548475032,5.43169333590214,5.48571428571429
-95.2612168047887,5.43171101701327,5.48571428571429
-95.1371787620741,5.43172880236421,5.48571428571429
-95.0131407193595,5.43174668645973,5.48571428571429
-94.889102676645,5.43176466364805,5.48571428571429
-94.7650646339304,5.43178272812039,5.48571428571429
-94.6410265912158,5.43180087391058,5.48571428571429
-94.5169885485013,5.43181909489499,5.48571428571429
-94.3929505057867,5.43183738479272,5.48571428571429
-94.2689124630721,5.431855737166,5.48571428571429
-94.1448744203576,5.43187414542087,5.48571428571429
-94.020836377643,5.43189260280814,5.48571428571429
-93.8967983349284,5.43191110242467,5.48571428571429
-93.7727602922139,5.43192963721486,5.48571428571429
-93.6487222494993,5.43194819997254,5.48571428571429
-93.5246842067847,5.4319667833431,5.48571428571429
-93.4006461640702,5.43198537982598,5.48571428571429
-93.2766081213556,5.43200398177747,5.48571428571429
-93.152570078641,5.43202258141383,5.48571428571429
-93.0285320359264,5.43204117081476,5.48571428571429
-92.9044939932119,5.43205974192728,5.48571428571429
-92.7804559504973,5.4320782865698,5.48571428571429
-92.6564179077827,5.43209679643671,5.48571428571429
-92.5323798650682,5.43211526310326,5.48571428571429
-92.4083418223536,5.43213367803072,5.48571428571429
-92.284303779639,5.43215203257208,5.48571428571429
-92.1602657369245,5.43217031797789,5.48571428571429
-92.0362276942099,5.43218852540266,5.48571428571429
-91.9121896514953,5.43220664591147,5.48571428571429
-91.7881516087808,5.43222467048702,5.48571428571429
-91.6641135660662,5.43224259003696,5.48571428571429
-91.5400755233516,5.43226039540163,5.48571428571429
-91.4160374806371,5.43227807736208,5.48571428571429
-91.2919994379225,5.43229562664846,5.48571428571429
-91.1679613952079,5.43231303394867,5.48571428571429
-91.0439233524934,5.43233028991741,5.48571428571429
-90.9198853097788,5.43234738518542,5.48571428571429
-90.7958472670642,5.43236431036907,5.48571428571429
-90.6718092243496,5.43238105608019,5.48571428571429
-90.5477711816351,5.43239761293615,5.48571428571429
-90.4237331389205,5.4324139715702,5.48571428571429
-90.2996950962059,5.432430122642,5.48571428571429
-90.1756570534914,5.43244605684833,5.48571428571429
-90.0516190107768,5.43246176493399,5.48571428571429
-89.9275809680622,5.4324772377029,5.48571428571429
-89.8035429253477,5.43249246602921,5.48571428571429
-89.6795048826331,5.43250744086867,5.48571428571429
-89.5554668399185,5.43252215326993,5.48571428571429
-89.4314287972039,5.43253659438596,5.48571428571429
-89.3073907544894,5.43255075548556,5.48571428571429
-89.1833527117748,5.43256462796473,5.48571428571429
-89.0593146690603,5.43257820335811,5.48571428571429
-88.9352766263457,5.43259147335037,5.48571428571429
-88.8112385836311,5.43260442978741,5.48571428571429
-88.6872005409165,5.43261706468758,5.48571428571429
-88.563162498202,5.43262937025264,5.48571428571429
-88.4391244554874,5.43264133887863,5.48571428571429
-88.3150864127728,5.43265296316645,5.48571428571429
-88.1910483700583,5.4326642359323,5.48571428571429
-88.0670103273437,5.43267515021779,5.48571428571429
-87.9429722846291,5.43268569929979,5.48571428571429
-87.8189342419146,5.43269587669993,5.48571428571429
-87.6948961992,5.43270567619381,5.48571428571429
-87.5708581564854,5.43271509181977,5.48571428571429
-87.4468201137709,5.43272411788734,5.48571428571429
-87.3227820710563,5.4327327489852,5.48571428571429
-87.1987440283417,5.43274097998871,5.48571428571429
-87.0747059856272,5.43274880606703,5.48571428571429
-86.9506679429126,5.43275622268968,5.48571428571429
-86.826629900198,5.43276322563267,5.48571428571429
-86.7025918574834,5.43276981098402,5.48571428571429
-86.5785538147689,5.4327759751488,5.48571428571429
-86.4545157720543,5.43278171485365,5.48571428571429
-86.3304777293397,5.43278702715068,5.48571428571429
-86.2064396866252,5.4327919094208,5.48571428571429
-86.0824016439106,5.4327963593765,5.48571428571429
-85.958363601196,5.43280037506406,5.48571428571429
-85.8343255584815,5.4328039548651,5.48571428571429
-85.7102875157669,5.43280709749761,5.48571428571429
-85.5862494730523,5.43280980201633,5.48571428571429
-85.4622114303378,5.4328120678126,5.48571428571429
-85.3381733876232,5.43281389461357,5.48571428571429
-85.2141353449086,5.43281528248086,5.48571428571429
-85.0900973021941,5.4328162318086,5.48571428571429
-84.9660592594795,5.432816743321,5.48571428571429
-84.8420212167649,5.43281681806924,5.48571428571429
-84.7179831740503,5.43281645742795,5.48571428571429
-84.5939451313358,5.43281566309105,5.48571428571429
-84.4699070886212,5.43281443706715,5.48571428571429
-84.3458690459067,5.43281278167443,5.48571428571429
-84.2218310031921,5.43281069953506,5.48571428571429
-84.0977929604775,5.43280819356915,5.48571428571429
-83.9737549177629,5.43280526698828,5.48571428571429
-83.8497168750484,5.43280192328862,5.48571428571429
-83.7256788323338,5.43279816624363,5.48571428571429
-83.6016407896192,5.43279399989648,5.48571428571429
-83.4776027469047,5.432789428552,5.48571428571429
-83.3535647041901,5.43278445676844,5.48571428571429
-83.2295266614755,5.43277908934891,5.48571428571429
-83.105488618761,5.43277333133249,5.48571428571429
-82.9814505760464,5.43276718798519,5.48571428571429
-82.8574125333318,5.43276066479068,5.48571428571429
-82.7333744906173,5.43275376744077,5.48571428571429
-82.6093364479027,5.43274650182587,5.48571428571429
-82.4852984051881,5.43273887402518,5.48571428571429
-82.3612603624736,5.43273089029685,5.48571428571429
-82.237222319759,5.43272255706806,5.48571428571429
-82.1131842770444,5.43271388092503,5.48571428571429
-81.9891462343298,5.43270486860302,5.48571428571429
-81.8651081916153,5.43269552697625,5.48571428571429
-81.7410701489007,5.432685863048,5.48571428571429
-81.6170321061861,5.43267588394055,5.48571428571429
-81.4929940634716,5.43266559688536,5.48571428571429
-81.368956020757,5.4326550092132,5.48571428571429
-81.2449179780424,5.43264412834446,5.48571428571429
-81.1208799353279,5.43263296177956,5.48571428571429
-80.9968418926133,5.43262151708947,5.48571428571429
-80.8728038498987,5.43260980190647,5.48571428571429
-80.7487658071842,5.43259782391493,5.48571428571429
-80.6247277644696,5.43258559084246,5.48571428571429
-80.500689721755,5.43257311045112,5.48571428571429
-80.3766516790404,5.43256039052886,5.48571428571429
-80.2526136363259,5.4325474388813,5.48571428571429
-80.1285755936113,5.43253426332353,5.48571428571429
-80.0045375508967,5.4325208716724,5.48571428571429
-79.8804995081822,5.43250727173883,5.48571428571429
-79.7564614654676,5.43249347132055,5.48571428571429
-79.632423422753,5.432479478195,5.48571428571429
-79.5083853800385,5.43246530011255,5.48571428571429
-79.3843473373239,5.43245094478996,5.48571428571429
-79.2603092946093,5.43243641990414,5.48571428571429
-79.1362712518948,5.43242173308617,5.48571428571429
-79.0122332091802,5.43240689191562,5.48571428571429
-78.8881951664656,5.43239190391511,5.48571428571429
-78.7641571237511,5.43237677654521,5.48571428571429
-78.6401190810365,5.43236151719956,5.48571428571429
-78.5160810383219,5.43234613320031,5.48571428571429
-78.3920429956074,5.43233063179378,5.48571428571429
-78.2680049528928,5.43231502014647,5.48571428571429
-78.1439669101782,5.43229930534127,5.48571428571429
-78.0199288674636,5.432283494374,5.48571428571429
-77.8958908247491,5.43226759415009,5.48571428571429
-77.7718527820345,5.43225161148169,5.48571428571429
-77.6478147393199,5.43223555308487,5.48571428571429
-77.5237766966054,5.43221942557717,5.48571428571429
-77.3997386538908,5.43220323547533,5.48571428571429
-77.2757006111762,5.43218698919326,5.48571428571429
-77.1516625684617,5.43217069304027,5.48571428571429
-77.0276245257471,5.43215435321949,5.48571428571429
-76.9035864830325,5.43213797582649,5.48571428571429
-76.779548440318,5.43212156684814,5.48571428571429
-76.6555103976034,5.43210513216165,5.48571428571429
-76.5314723548888,5.43208867753376,5.48571428571429
-76.4074343121743,5.43207220862023,5.48571428571429
-76.2833962694597,5.43205573096534,5.48571428571429
-76.1593582267451,5.43203925000172,5.48571428571429
-76.0353201840306,5.43202277105022,5.48571428571429
-75.911282141316,5.43200629931998,5.48571428571429
-75.7872440986014,5.4319898399087,5.48571428571429
-75.6632060558868,5.43197339780292,5.48571428571429
-75.5391680131723,5.43195697787857,5.48571428571429
-75.4151299704577,5.43194058490155,5.48571428571429
-75.2910919277431,5.43192422352845,5.48571428571429
-75.1670538850286,5.43190789830743,5.48571428571429
-75.043015842314,5.43189161367914,5.48571428571429
-74.9189777995994,5.43187537397774,5.48571428571429
-74.7949397568849,5.4318591834321,5.48571428571429
-74.6709017141703,5.43184304616694,5.48571428571429
-74.5468636714557,5.4318269662042,5.48571428571429
-74.4228256287412,5.43181094746436,5.48571428571429
-74.2987875860266,5.43179499376792,5.48571428571429
-74.174749543312,5.43177910883686,5.48571428571429
-74.0507115005975,5.43176329629626,5.48571428571429
-73.9266734578829,5.43174755967583,5.48571428571429
-73.8026354151683,5.43173190241166,5.48571428571429
-73.6785973724538,5.43171632784784,5.48571428571429
-73.5545593297392,5.43170083923826,5.48571428571429
-73.4305212870246,5.43168543974833,5.48571428571429
-73.30648324431,5.43167013245684,5.48571428571429
-73.1824452015955,5.43165492035773,5.48571428571429
-73.0584071588809,5.43163980636197,5.48571428571429
-72.9343691161663,5.43162479329943,5.48571428571429
-72.8103310734518,5.43160988392074,5.48571428571429
-72.6862930307372,5.43159508089921,5.48571428571429
-72.5622549880226,5.43158038683269,5.48571428571429
-72.4382169453081,5.43156580424551,5.48571428571429
-72.3141789025935,5.43155133559041,5.48571428571429
-72.1901408598789,5.43153698325038,5.48571428571429
-72.0661028171644,5.43152274954063,5.48571428571429
-71.9420647744498,5.43150863671045,5.48571428571429
-71.8180267317352,5.43149464694515,5.48571428571429
-71.6939886890206,5.43148078236789,5.48571428571429
-71.5699506463061,5.43146704504161,5.48571428571429
-71.4459126035915,5.43145343697087,5.48571428571429
-71.3218745608769,5.43143996010368,5.48571428571429
-71.1978365181624,5.43142661633338,5.48571428571429
-71.0737984754478,5.43141340750041,5.48571428571429
-70.9497604327332,5.43140033539415,5.48571428571429
-70.8257223900187,5.43138740175467,5.48571428571429
-70.7016843473041,5.43137460827452,5.48571428571429
-70.5776463045895,5.43136195660045,5.48571428571429
-70.453608261875,5.43134944833511,5.48571428571429
-70.3295702191604,5.43133708503879,5.48571428571429
-70.2055321764458,5.43132486823105,5.48571428571429
-70.0814941337313,5.4313127993924,5.48571428571429
-69.9574560910167,5.43130087996589,5.48571428571429
-69.8334180483021,5.43128911135873,5.48571428571429
-69.7093800055875,5.43127749494387,5.48571428571429
-69.585341962873,5.43126603206151,5.48571428571429
-69.4613039201584,5.43125472402066,5.48571428571429
-69.3372658774439,5.4312435721006,5.48571428571429
-69.2132278347293,5.43123257755239,5.48571428571429
-69.0891897920147,5.43122174160025,5.48571428571429
-68.9651517493001,5.43121106544305,5.48571428571429
-68.8411137065856,5.43120055025563,5.48571428571429
-68.717075663871,5.43119019719021,5.48571428571429
-68.5930376211564,5.43118000737767,5.48571428571429
-68.4689995784419,5.43116998192893,5.48571428571429
-68.3449615357273,5.43116012193617,5.48571428571429
-68.2209234930127,5.43115042847411,5.48571428571429
-68.0968854502982,5.43114090260126,5.48571428571429
-67.9728474075836,5.43113154536106,5.48571428571429
-67.848809364869,5.43112235778313,5.48571428571429
-67.7247713221545,5.43111334088437,5.48571428571429
-67.6007332794399,5.43110449567013,5.48571428571429
-67.4766952367253,5.43109582313526,5.48571428571429
-67.3526571940108,5.43108732426523,5.48571428571429
-67.2286191512962,5.43107900003715,5.48571428571429
-67.1045811085816,5.43107085142084,5.48571428571429
-66.980543065867,5.43106287937978,5.48571428571429
-66.8565050231525,5.43105508487214,5.48571428571429
-66.7324669804379,5.43104746885168,5.48571428571429
-66.6084289377233,5.43104003226875,5.48571428571429
-66.4843908950088,5.43103277607116,5.48571428571429
-66.3603528522942,5.43102570120506,5.48571428571429
-66.2363148095796,5.43101880861585,5.48571428571429
-66.1122767668651,5.43101209924898,5.48571428571429
-65.9882387241505,5.43100557405078,5.48571428571429
-65.8642006814359,5.43099923396928,5.48571428571429
-65.7401626387214,5.43099307995501,5.48571428571429
-65.6161245960068,5.43098711296167,5.48571428571429
-65.4920865532922,5.430981333947,5.48571428571429
-65.3680485105777,5.43097574387336,5.48571428571429
-65.2440104678631,5.43097034370857,5.48571428571429
-65.1199724251485,5.43096513442645,5.48571428571429
-64.9959343824339,5.43096011700761,5.48571428571429
-64.8718963397194,5.43095529243998,5.48571428571429
-64.7478582970048,5.43095066171951,5.48571428571429
-64.6238202542903,5.43094622585075,5.48571428571429
-64.4997822115757,5.4309419858474,5.48571428571429
-64.3757441688611,5.43093794273292,5.48571428571429
-64.2517061261465,5.43093409754109,5.48571428571429
-64.127668083432,5.43093045131648,5.48571428571429
-64.0036300407174,5.430927005115,5.48571428571429
-63.8795919980028,5.43092376000441,5.48571428571429
-63.7555539552883,5.43092071706476,5.48571428571429
-63.6315159125737,5.43091787738886,5.48571428571429
-63.5074778698591,5.43091524208274,5.48571428571429
-63.3834398271445,5.43091281226606,5.48571428571429
-63.25940178443,5.4309105890725,5.48571428571429
-63.1353637417154,5.43090857365019,5.48571428571429
-63.0113256990008,5.43090676716203,5.48571428571429
-62.8872876562863,5.43090517078609,5.48571428571429
-62.7632496135717,5.4309037857159,5.48571428571429
-62.6392115708571,5.43090261316083,5.48571428571429
-62.5151735281426,5.43090165434632,5.48571428571429
-62.391135485428,5.43090091051421,5.48571428571429
-62.2670974427134,5.43090038292299,5.48571428571429
-62.1430593999989,5.43090007284807,5.48571428571429
-62.0190213572843,5.43089998158195,5.48571428571429
-61.8949833145697,5.43090011043449,5.48571428571429
-61.7709452718552,5.43090046073307,5.48571428571429
-61.6469072291406,5.43090103382277,5.48571428571429
-61.522869186426,5.43090183106654,5.48571428571429
-61.3988311437115,5.43090285384529,5.48571428571429
-61.2747931009969,5.43090410355805,5.48571428571429
-61.1507550582823,5.43090558162203,5.48571428571429
-61.0267170155678,5.43090728947271,5.48571428571429
-60.9026789728532,5.4309092285639,5.48571428571429
-60.7786409301386,5.43091140036773,5.48571428571429
-60.654602887424,5.43091380637471,5.48571428571429
-60.5305648447095,5.4309164480937,5.48571428571429
-60.4065268019949,5.43091932705183,5.48571428571429
-60.2824887592803,5.4309224447945,5.48571428571429
-60.1584507165658,5.43092580288528,5.48571428571429
-60.0344126738512,5.43092940290577,5.48571428571429
-59.9103746311366,5.43093324645551,5.48571428571429
-59.7863365884221,5.43093733515177,5.48571428571429
-59.6622985457075,5.43094167062941,5.48571428571429
-59.5382605029929,5.43094625454065,5.48571428571429
-59.4142224602784,5.43095108855483,5.48571428571429
-59.2901844175638,5.43095617435811,5.48571428571429
-59.1661463748492,5.43096151365322,5.48571428571429
-59.0421083321346,5.4309671081591,5.48571428571429
-58.9180702894201,5.43097295961052,5.48571428571429
-58.7940322467055,5.43097906975774,5.48571428571429
-58.669994203991,5.43098544036603,5.48571428571429
-58.5459561612764,5.43099207321521,5.48571428571429
-58.4219181185618,5.43099897009921,5.48571428571429
-58.2978800758472,5.43100613282546,5.48571428571429
-58.1738420331327,5.43101356321436,5.48571428571429
-58.0498039904181,5.43102126309866,5.48571428571429
-57.9257659477035,5.43102923432284,5.48571428571429
-57.801727904989,5.43103747874237,5.48571428571429
-57.6776898622744,5.43104599822298,5.48571428571429
-57.5536518195598,5.43105479463994,5.48571428571429
-57.4296137768453,5.43106386987719,5.48571428571429
-57.3055757341307,5.43107322582647,5.48571428571429
-57.1815376914161,5.43108286438643,5.48571428571429
-57.0574996487016,5.43109278746166,5.48571428571429
-56.933461605987,5.43110299696166,5.48571428571429
-56.8094235632724,5.43111349479979,5.48571428571429
-56.6853855205578,5.43112428289216,5.48571428571429
-56.5613474778433,5.43113536315642,5.48571428571429
-56.4373094351287,5.43114673751056,5.48571428571429
-56.3132713924142,5.43115840787163,5.48571428571429
-56.1892333496996,5.43117037615435,5.48571428571429
-56.065195306985,5.43118264426975,5.48571428571429
-55.9411572642704,5.43119521412366,5.48571428571429
-55.8171192215559,5.4312080876152,5.48571428571429
-55.6930811788413,5.43122126663515,5.48571428571429
-55.5690431361267,5.43123475306432,5.48571428571429
-55.4450050934122,5.43124854877175,5.48571428571429
-55.3209670506976,5.43126265561297,5.48571428571429
-55.196929007983,5.43127707542803,5.48571428571429
-55.0728909652685,5.43129181003964,5.48571428571429
-54.9488529225539,5.43130686125104,5.48571428571429
-54.8248148798393,5.43132223084393,5.48571428571429
-54.7007768371247,5.43133792057627,5.48571428571429
-54.5767387944102,5.43135393218,5.48571428571429
-54.4527007516956,5.43137026735868,5.48571428571429
-54.3286627089811,5.431386927785,5.48571428571429
-54.2046246662665,5.43140391509833,5.48571428571429
-54.0805866235519,5.43142123090201,5.48571428571429
-53.9565485808373,5.43143887676068,5.48571428571429
-53.8325105381228,5.43145685419746,5.48571428571429
-53.7084724954082,5.43147516469105,5.48571428571429
-53.5844344526936,5.43149380967273,5.48571428571429
-53.4603964099791,5.43151279052325,5.48571428571429
-53.3363583672645,5.43153210856968,5.48571428571429
-53.2123203245499,5.43155176508205,5.48571428571429
-53.0882822818354,5.43157176127003,5.48571428571429
-52.9642442391208,5.43159209827935,5.48571428571429
-52.8402061964062,5.43161277718829,5.48571428571429
-52.7161681536917,5.43163379900389,5.48571428571429
-52.5921301109771,5.4316551646582,5.48571428571429
-52.4680920682625,5.43167687500432,5.48571428571429
-52.344054025548,5.43169893081242,5.48571428571429
-52.2200159828334,5.43172133276558,5.48571428571429
-52.0959779401188,5.43174408145554,5.48571428571429
-51.9719398974042,5.4317671773784,5.48571428571429
-51.8479018546897,5.43179062093011,5.48571428571429
-51.7238638119751,5.43181441240198,5.48571428571429
-51.5998257692605,5.43183855197594,5.48571428571429
-51.475787726546,5.43186303971981,5.48571428571429
-51.3517496838314,5.43188787558242,5.48571428571429
-51.2277116411168,5.43191305938863,5.48571428571429
-51.1036735984023,5.43193859083422,5.48571428571429
-50.9796355556877,5.43196446948074,5.48571428571429
-50.8555975129731,5.43199069475022,5.48571428571429
-50.7315594702586,5.43201726591978,5.48571428571429
-50.607521427544,5.43204418211616,5.48571428571429
-50.4834833848294,5.43207144231019,5.48571428571429
-50.3594453421148,5.4320990453111,5.48571428571429
-50.2354072994003,5.43212698976081,5.48571428571429
-50.1113692566857,5.43215527412815,5.48571428571429
-49.9873312139711,5.43218389670292,5.48571428571429
-49.8632931712566,5.43221285559001,5.48571428571429
-49.739255128542,5.43224214870332,5.48571428571429
-49.6152170858274,5.43227177375975,5.48571428571429
-49.4911790431129,5.43230172827306,5.48571428571429
-49.3671410003983,5.43233200954771,5.48571428571429
-49.2431029576837,5.43236261467265,5.48571428571429
-49.1190649149692,5.43239354051513,5.48571428571429
-48.9950268722546,5.43242478371445,5.48571428571429
-48.87098882954,5.4324563406757,5.48571428571429
-48.7469507868255,5.43248820756353,5.48571428571429
-48.6229127441109,5.43252038029592,5.48571428571429
-48.4988747013963,5.43255285453795,5.48571428571429
-48.3748366586817,5.43258562569563,5.48571428571429
-48.2507986159672,5.43261868890979,5.48571428571429
-48.1267605732526,5.43265203905001,5.48571428571429
-48.0027225305381,5.43268567070859,5.48571428571429
-47.8786844878235,5.43271957819471,5.48571428571429
-47.7546464451089,5.43275375552856,5.48571428571429
-47.6306084023943,5.43278819643573,5.48571428571429
-47.5065703596798,5.43282289434159,5.48571428571429
-47.3825323169652,5.43285784236595,5.48571428571429
-47.2584942742506,5.43289303331782,5.48571428571429
-47.1344562315361,5.43292845969034,5.48571428571429
-47.0104181888215,5.43296411365601,5.48571428571429
-46.8863801461069,5.43299998706203,5.48571428571429
-46.7623421033924,5.43303607142597,5.48571428571429
-46.6383040606778,5.43307235793166,5.48571428571429
-46.5142660179632,5.43310883742535,5.48571428571429
-46.3902279752486,5.43314550041229,5.48571428571429
-46.2661899325341,5.43318233705346,5.48571428571429
-46.1421518898195,5.43321933716277,5.48571428571429
-46.0181138471049,5.43325649020466,5.48571428571429
-45.8940758043904,5.43329378529195,5.48571428571429
-45.7700377616758,5.43333121118425,5.48571428571429
-45.6459997189612,5.43336875628676,5.48571428571429
-45.5219616762467,5.43340640864948,5.48571428571429
-45.3979236335321,5.43344415596698,5.48571428571429
-45.2738855908175,5.43348198557863,5.48571428571429
-45.149847548103,5.43351988446939,5.48571428571429
-45.0258095053884,5.43355783927111,5.48571428571429
-44.9017714626738,5.43359583626442,5.48571428571429
-44.7777334199593,5.43363386138125,5.48571428571429
-44.6536953772447,5.43367190020788,5.48571428571429
-44.5296573345301,5.4337099379887,5.48571428571429
-44.4056192918156,5.43374795963058,5.48571428571429
-44.281581249101,5.43378594970792,5.48571428571429
-44.1575432063864,5.43382389246839,5.48571428571429
-44.0335051636718,5.43386177183933,5.48571428571429
-43.9094671209573,5.43389957143496,5.48571428571429
-43.7854290782427,5.4339372745642,5.48571428571429
-43.6613910355282,5.43397486423932,5.48571428571429
-43.5373529928136,5.4340123231853,5.48571428571429
-43.413314950099,5.43404963384995,5.48571428571429
-43.2892769073844,5.43408677841483,5.48571428571429
-43.1652388646699,5.43412373880685,5.48571428571429
-43.0412008219553,5.43416049671075,5.48571428571429
-42.9171627792407,5.43419703358226,5.48571428571429
-42.7931247365262,5.43423333066213,5.48571428571429
-42.6690866938116,5.43426936899076,5.48571428571429
-42.545048651097,5.43430512942379,5.48571428571429
-42.4210106083825,5.43434059264826,5.48571428571429
-42.2969725656679,5.43437573919962,5.48571428571429
-42.1729345229533,5.43441054947939,5.48571428571429
-42.0488964802388,5.43444500377356,5.48571428571429
-41.9248584375242,5.43447908227167,5.48571428571429
-41.8008203948096,5.43451276508651,5.48571428571429
-41.6767823520951,5.4345460322745,5.48571428571429
-41.5527443093805,5.43457886385665,5.48571428571429
-41.4287062666659,5.43461123984007,5.48571428571429
-41.3046682239513,5.43464314024007,5.48571428571429
-41.1806301812368,5.43467454510267,5.48571428571429
-41.0565921385222,5.43470543452771,5.48571428571429
-40.9325540958076,5.43473578869221,5.48571428571429
-40.8085160530931,5.43476558787422,5.48571428571429
-40.6844780103785,5.43479481247692,5.48571428571429
-40.5604399676639,5.4348234430531,5.48571428571429
-40.4364019249494,5.4348514603297,5.48571428571429
-40.3123638822348,5.43487884523264,5.48571428571429
-40.1883258395202,5.43490557891176,5.48571428571429
-40.0642877968057,5.43493164276573,5.48571428571429
-39.9402497540911,5.43495701846701,5.48571428571429
-39.8162117113765,5.43498168798675,5.48571428571429
-39.692173668662,5.43500563361957,5.48571428571429
-39.5681356259474,5.43502883800808,5.48571428571429
-39.4440975832328,5.43505128416723,5.48571428571429
-39.3200595405182,5.4350729555083,5.48571428571429
-39.1960214978037,5.43509383586254,5.48571428571429
-39.0719834550891,5.43511390950432,5.48571428571429
-38.9479454123745,5.43513316117384,5.48571428571429
-38.82390736966,5.43515157609923,5.48571428571429
-38.6998693269454,5.43516914001802,5.48571428571429
-38.5758312842308,5.43518583919795,5.48571428571429
-38.4517932415163,5.43520166045704,5.48571428571429
-38.3277551988017,5.43521659118284,5.48571428571429
-38.2037171560871,5.43523061935081,5.48571428571429
-38.0796791133726,5.43524373354187,5.48571428571429
-37.955641070658,5.43525592295889,5.48571428571429
-37.8316030279434,5.43526717744229,5.48571428571429
-37.7075649852288,5.4352774874845,5.48571428571429
-37.5835269425143,5.43528684424342,5.48571428571429
-37.4594888997997,5.43529523955469,5.48571428571429
-37.3354508570851,5.43530266594289,5.48571428571429
-37.2114128143706,5.43530911663146,5.48571428571429
-37.087374771656,5.43531458555152,5.48571428571429
-36.9633367289414,5.4353190673494,5.48571428571429
-36.8392986862269,5.43532255739289,5.48571428571429
-36.7152606435123,5.43532505177638,5.48571428571429
-36.5912226007977,5.43532654732457,5.48571428571429
-36.4671845580832,5.435327041595,5.48571428571429
-36.3431465153686,5.43532653287931,5.48571428571429
-36.219108472654,5.43532502020322,5.48571428571429
-36.0950704299395,5.43532250332524,5.48571428571429
-35.9710323872249,5.43531898273417,5.48571428571429
-35.8469943445103,5.43531445964535,5.48571428571429
-35.7229563017957,5.43530893599572,5.48571428571429
-35.5989182590812,5.43530241443767,5.48571428571429
-35.4748802163666,5.43529489833177,5.48571428571429
-35.3508421736521,5.43528639173836,5.48571428571429
-35.2268041309375,5.43527689940808,5.48571428571429
-35.1027660882229,5.43526642677127,5.48571428571429
-34.9787280455083,5.43525497992647,5.48571428571429
-34.8546900027938,5.4352425656279,5.48571428571429
-34.7306519600792,5.43522919127197,5.48571428571429
-34.6066139173646,5.43521486488307,5.48571428571429
-34.4825758746501,5.43519959509833,5.48571428571429
-34.3585378319355,5.43518339115183,5.48571428571429
-34.2344997892209,5.43516626285793,5.48571428571429
-34.1104617465064,5.435148220594,5.48571428571429
-33.9864237037918,5.43512927528259,5.48571428571429
-33.8623856610772,5.43510943837298,5.48571428571429
-33.7383476183627,5.4350887218223,5.48571428571429
-33.6143095756481,5.43506713807616,5.48571428571429
-33.4902715329335,5.43504470004894,5.48571428571429
-33.3662334902189,5.4350214211038,5.48571428571429
-33.2421954475044,5.43499731503237,5.48571428571429
-33.1181574047898,5.43497239603424,5.48571428571429
-32.9941193620753,5.43494667869634,5.48571428571429
-32.8700813193607,5.43492017797224,5.48571428571429
-32.7460432766461,5.43489290916131,5.48571428571429
-32.6220052339315,5.43486488788804,5.48571428571429
-32.497967191217,5.4348361300813,5.48571428571429
-32.3739291485024,5.43480665195379,5.48571428571429
-32.2498911057878,5.4347764699816,5.48571428571429
-32.1258530630733,5.43474560088403,5.48571428571429
-32.0018150203587,5.43471406160357,5.48571428571429
-31.8777769776441,5.4346818692863,5.48571428571429
-31.7537389349296,5.43464904126251,5.48571428571429
-31.629700892215,5.43461559502773,5.48571428571429
-31.5056628495004,5.43458154822414,5.48571428571429
-31.3816248067859,5.43454691862248,5.48571428571429
-31.2575867640713,5.43451172410433,5.48571428571429
-31.1335487213567,5.43447598264498,5.48571428571429
-31.0095106786422,5.4344397122967,5.48571428571429
-30.8854726359276,5.43440293117269,5.48571428571429
-30.761434593213,5.43436565743152,5.48571428571429
-30.6373965504985,5.43432790926208,5.48571428571429
-30.5133585077839,5.43428970486932,5.48571428571429
-30.3893204650693,5.43425106246043,5.48571428571429
-30.2652824223547,5.43421200023169,5.48571428571429
-30.1412443796402,5.43417253635603,5.48571428571429
-30.0172063369256,5.43413268897117,5.48571428571429
-29.893168294211,5.43409247616839,5.48571428571429
-29.7691302514965,5.43405191598203,5.48571428571429
-29.6450922087819,5.43401102637962,5.48571428571429
-29.5210541660673,5.43396982525266,5.48571428571429
-29.3970161233528,5.43392833040807,5.48571428571429
-29.2729780806382,5.4338865595603,5.48571428571429
-29.1489400379236,5.43384453032416,5.48571428571429
-29.0249019952091,5.43380226020817,5.48571428571429
-28.9008639524945,5.43375976660874,5.48571428571429
-28.7768259097799,5.43371706680483,5.48571428571429
-28.6527878670654,5.43367417795337,5.48571428571429
-28.5287498243508,5.43363111708524,5.48571428571429
-28.4047117816362,5.43358790110191,5.48571428571429
-28.2806737389216,5.43354454677268,5.48571428571429
-28.1566356962071,5.43350107073252,5.48571428571429
-28.0325976534925,5.43345748948053,5.48571428571429
-27.9085596107779,5.43341381937895,5.48571428571429
-27.7845215680634,5.43337007665275,5.48571428571429
-27.6604835253488,5.43332627738981,5.48571428571429
-27.5364454826342,5.43328243754163,5.48571428571429
-27.4124074399197,5.43323857292455,5.48571428571429
-27.2883693972051,5.43319469922155,5.48571428571429
-27.1643313544905,5.43315083198454,5.48571428571429
-27.040293311776,5.43310698663715,5.48571428571429
-26.9162552690614,5.433063178478,5.48571428571429
-26.7922172263468,5.43301942268449,5.48571428571429
-26.6681791836322,5.43297573431704,5.48571428571429
-26.5441411409177,5.43293212832377,5.48571428571429
-26.4201030982031,5.43288861954565,5.48571428571429
-26.2960650554885,5.43284522272211,5.48571428571429
-26.172027012774,5.43280195249704,5.48571428571429
-26.0479889700594,5.43275882342524,5.48571428571429
-25.9239509273448,5.43271584997925,5.48571428571429
-25.7999128846303,5.43267304655663,5.48571428571429
-25.6758748419157,5.43263042748763,5.48571428571429
-25.5518367992011,5.43258800704319,5.48571428571429
-25.4277987564866,5.43254579944341,5.48571428571429
-25.303760713772,5.43250381886635,5.48571428571429
-25.1797226710574,5.43246207945723,5.48571428571429
-25.0556846283429,5.43242059533795,5.48571428571429
-24.9316465856283,5.43237938061708,5.48571428571429
-24.8076085429137,5.43233844940007,5.48571428571429
-24.6835705001992,5.43229781579997,5.48571428571429
-24.5595324574846,5.43225749394843,5.48571428571429
-24.43549441477,5.43221749800707,5.48571428571429
-24.3114563720554,5.43217784217921,5.48571428571429
-24.1874183293409,5.43213854072202,5.48571428571429
-24.0633802866263,5.43209960795895,5.48571428571429
-23.9393422439117,5.4320610582926,5.48571428571429
-23.8153042011972,5.43202290621793,5.48571428571429
-23.6912661584826,5.43198516633585,5.48571428571429
-23.567228115768,5.43194785336722,5.48571428571429
-23.4431900730535,5.4319109821672,5.48571428571429
-23.3191520303389,5.43187456774007,5.48571428571429
-23.1951139876243,5.43183862525435,5.48571428571429
-23.0710759449098,5.43180317005843,5.48571428571429
-22.9470379021952,5.43176821769661,5.48571428571429
-22.8229998594806,5.43173378392555,5.48571428571429
-22.698961816766,5.43169988473117,5.48571428571429
-22.5749237740515,5.43166653634608,5.48571428571429
-22.4508857313369,5.43163375526742,5.48571428571429
-22.3268476886224,5.43160155827521,5.48571428571429
-22.2028096459078,5.43156996245124,5.48571428571429
-22.0787716031932,5.43153898519847,5.48571428571429
-21.9547335604786,5.43150864426097,5.48571428571429
-21.8306955177641,5.43147895774449,5.48571428571429
-21.7066574750495,5.43144994413748,5.48571428571429
-21.5826194323349,5.43142162233292,5.48571428571429
-21.4585813896204,5.4313940116506,5.48571428571429
-21.3345433469058,5.43136713186018,5.48571428571429
-21.2105053041912,5.43134100320488,5.48571428571429
-21.0864672614767,5.43131564642592,5.48571428571429
-20.9624292187621,5.43129108278767,5.48571428571429
-20.8383911760475,5.43126733410357,5.48571428571429
-20.7143531333329,5.4312444227629,5.48571428571429
-20.5903150906184,5.43122237175833,5.48571428571429
-20.4662770479038,5.43120120471437,5.48571428571429
-20.3422390051893,5.4311809459167,5.48571428571429
-20.2182009624747,5.43116162034247,5.48571428571429
-20.0941629197601,5.43114325369159,5.48571428571429
-19.9701248770455,5.43112587241894,5.48571428571429
-19.846086834331,5.4311095037678,5.48571428571429
-19.7220487916164,5.43109417580424,5.48571428571429
-19.5980107489018,5.43107991745271,5.48571428571429
-19.4739727061873,5.43106675853287,5.48571428571429
-19.3499346634727,5.43105472979755,5.48571428571429
-19.2258966207581,5.43104386297211,5.48571428571429
-19.1018585780436,5.43103419079506,5.48571428571429
-18.977820535329,5.43102574706011,5.48571428571429
-18.8537824926144,5.43101856665963,5.48571428571429
-18.7297444498999,5.43101268562967,5.48571428571429
-18.6057064071853,5.43100814119648,5.48571428571429
-18.4816683644707,5.43100497182463,5.48571428571429
-18.3576303217562,5.43100321726688,5.48571428571429
-18.2335922790416,5.43100291861572,5.48571428571429
-18.109554236327,5.4310041183567,5.48571428571429
-17.9855161936125,5.43100686042369,5.48571428571429
-17.8614781508979,5.43101119025598,5.48571428571429
-17.7374401081833,5.43101715485746,5.48571428571429
-17.6134020654687,5.43102480285774,5.48571428571429
-17.4893640227542,5.43103418457554,5.48571428571429
-17.3653259800396,5.43104535208415,5.48571428571429
-17.241287937325,5.43105835927923,5.48571428571429
-17.1172498946105,5.43107326194891,5.48571428571429
-16.9932118518959,5.43109011784627,5.48571428571429
-16.8691738091813,5.43110898676437,5.48571428571429
-16.7451357664668,5.43112993061367,5.48571428571429
-16.6210977237522,5.43115301350224,5.48571428571429
-16.4970596810376,5.43117830181845,5.48571428571429
-16.3730216383231,5.43120586431653,5.48571428571429
-16.2489835956085,5.43123577220481,5.48571428571429
-16.1249455528939,5.4312680992369,5.48571428571429
-16.0009075101794,5.43130292180566,5.48571428571429
-15.8768694674648,5.43134031904017,5.48571428571429
-15.7528314247502,5.43138037290571,5.48571428571429
-15.6287933820356,5.43142316830662,5.48571428571429
-15.5047553393211,5.43146879319236,5.48571428571429
-15.3807172966065,5.43151733866648,5.48571428571429
-15.2566792538919,5.43156889909869,5.48571428571429
-15.1326412111774,5.43162357224001,5.48571428571429
-15.0086031684628,5.43168145934083,5.48571428571429
-14.8845651257482,5.43174266527204,5.48571428571429
-14.7605270830337,5.43180729864902,5.48571428571429
-14.6364890403191,5.43187547195845,5.48571428571429
-14.5124509976045,5.43194730168787,5.48571428571429
-14.38841295489,5.43202290845779,5.48571428571429
-14.2643749121754,5.43210241715622,5.48571428571429
-14.1403368694608,5.43218595707546,5.48571428571429
-14.0162988267463,5.43227366205083,5.48571428571429
-13.8922607840317,5.4323656706011,5.48571428571429
-13.7682227413171,5.43246212607033,5.48571428571429
-13.6441846986025,5.43256317677068,5.48571428571429
-13.520146655888,5.43266897612578,5.48571428571429
-13.3961086131734,5.43277968281416,5.48571428571429
-13.2720705704588,5.43289546091218,5.48571428571429
-13.1480325277443,5.43301648003578,5.48571428571429
-13.0239944850297,5.43314291548034,5.48571428571429
-12.8999564423151,5.43327494835781,5.48571428571429
-12.7759183996006,5.43341276573019,5.48571428571429
-12.651880356886,5.4335565607383,5.48571428571429
-12.5278423141714,5.43370653272471,5.48571428571429
-12.4038042714569,5.43386288734948,5.48571428571429
-12.2797662287423,5.43402583669728,5.48571428571429
-12.1557281860277,5.43419559937435,5.48571428571429
-12.0316901433132,5.43437240059346,5.48571428571429
-11.9076521005986,5.43455647224487,5.48571428571429
-11.783614057884,5.43474805295134,5.48571428571429
-11.6595760151694,5.43494738810454,5.48571428571429
-11.5355379724549,5.43515472988054,5.48571428571429
-11.4114999297403,5.43537033723135,5.48571428571429
-11.2874618870257,5.4355944758495,5.48571428571429
-11.1634238443112,5.43582741810231,5.48571428571429
-11.0393858015966,5.43606944293217,5.48571428571429
-10.915347758882,5.43632083571887,5.48571428571429
-10.7913097161675,5.43658188809968,5.48571428571429
-10.6672716734529,5.4368528977427,5.48571428571429
-10.5432336307383,5.43713416806838,5.48571428571429
-10.4191955880238,5.43742600791402,5.48571428571429
-10.2951575453092,5.43772873113565,5.48571428571429
-10.1711195025946,5.43804265614118,5.48571428571429
-10.04708145988,5.43836810534859,5.48571428571429
-9.92304341716549,5.43870540456244,5.48571428571429
-9.79900537445091,5.43905488226177,5.48571428571429
-9.67496733173635,5.43941686879194,5.48571428571429
-9.55092928902178,5.43979169545304,5.48571428571429
-9.42689124630722,5.44017969347695,5.48571428571429
-9.30285320359265,5.44058119288516,5.48571428571429
-9.17881516087807,5.44099652121931,5.48571428571429
-9.05477711816351,5.44142600213639,5.48571428571429
-8.93073907544894,5.44186995386063,5.48571428571429
-8.80670103273438,5.44232868748432,5.48571428571429
-8.68266299001979,5.44280250511027,5.48571428571429
-8.55862494730523,5.44329169782895,5.48571428571429
-8.43458690459066,5.4437965435242,5.48571428571429
-8.31054886187609,5.44431730450229,5.48571428571429
-8.18651081916153,5.44485422494036,5.48571428571429
-8.06247277644695,5.44540752815148,5.48571428571429
-7.93843473373239,5.44597741366559,5.48571428571429
-7.81439669101782,5.44656405412749,5.48571428571429
-7.69035864830326,5.44716759201529,5.48571428571429
-7.56632060558869,5.44778813618587,5.48571428571429
-7.44228256287411,5.44842575825655,5.48571428571429
-7.31824452015955,5.44908048883612,5.48571428571429
-7.19420647744498,5.44975231362194,5.48571428571429
-7.07016843473042,5.45044116938427,5.48571428571429
-6.94613039201585,5.45114693986357,5.48571428571429
-6.82209234930127,5.45186945161147,5.48571428571429
-6.6980543065867,5.45260846981128,5.48571428571429
-6.57401626387212,5.45336369411937,5.48571428571429
-6.44997822115756,5.45413475457429,5.48571428571429
-6.32594017844299,5.45492120762605,5.48571428571429
-6.20190213572843,5.45572253234338,5.48571428571429
-6.07786409301386,5.45653812686197,5.48571428571429
-5.9538260502993,5.45736730514148,5.48571428571429
-5.82978800758472,5.458209294103,5.48571428571429
-5.70574996487015,5.45906323122231,5.48571428571429
-5.58171192215559,5.45992816265605,5.48571428571429
-5.45767387944102,5.46080304197926,5.48571428571429
-5.33363583672646,5.46168672961219,5.48571428571429
-5.20959779401188,5.46257799301184,5.48571428571429
-5.08555975129732,5.46347550770009,5.48571428571429
-4.96152170858274,5.46437785919385,5.48571428571429
-4.83748366586816,5.46528354589474,5.48571428571429
-4.7134456231536,5.46619098298526,5.48571428571429
-4.58940758043903,5.4670985073661,5.48571428571429
-4.46536953772447,5.46800438365425,5.48571428571429
-4.3413314950099,5.46890681124547,5.48571428571429
-4.21729345229534,5.46980393242595,5.48571428571429
-4.09325540958076,5.47069384149873,5.48571428571429
-3.9692173668662,5.47157459486958,5.48571428571429
-3.84517932415163,5.47244422201634,5.48571428571429
-3.72114128143706,5.47330073724443,5.48571428571429
-3.5971032387225,5.47414215211144,5.48571428571429
-3.47306519600792,5.47496648838442,5.48571428571429
-3.34902715329336,5.47577179137695,5.48571428571429
-3.22498911057878,5.47655614349859,5.48571428571429
-3.10095106786422,5.47731767783813,5.48571428571429
-2.97691302514964,5.47805459159478,5.48571428571429
-2.85287498243507,5.47876515916763,5.48571428571429
-2.72883693972051,5.47944774471501,5.48571428571429
-2.60479889700594,5.48010081400013,5.48571428571429
-2.48076085429138,5.48072294534954,5.48571428571429
-2.3567228115768,5.48131283956444,5.48571428571429
-2.23268476886224,5.48186932864286,5.48571428571429
-2.10864672614767,5.48239138319185,5.48571428571429
-1.98460868343309,5.48287811843278,5.48571428571429
-1.86057064071854,5.48332879872909,5.48571428571429
-1.73653259800396,5.48374284059309,5.48571428571429
-1.6124945552894,5.48411981415675,5.48571428571429
-1.48845651257483,5.48445944311895,5.48571428571429
-1.36441846986025,5.48476160320856,5.48571428571429
-1.24038042714568,5.48502631922783,5.48571428571429
-1.11634238443111,5.48525376076307,5.48571428571429
-0.992304341716547,5.48544423666944,5.48571428571429
-0.868266299001974,5.48559818845332,5.48571428571429
-0.744228256287414,5.48571618268833,5.48571428571429
-0.62019021357284,5.48579890261048,5.48571428571429
-0.496152170858281,5.48584713904349,5.48571428571429
-0.372114128143707,5.48586178080697,5.48571428571429
-0.248076085429133,5.4858438047589,5.48571428571429
-0.124038042714574,5.48579426561926,5.48571428571429
0,5.48571428571429,5.48571428571429


==> Corrections V02 (copia)/data/text/stab_weak_coupling_b_zoom.csv <==
etalambda,rhoB,w
-1,5.48543348694536,5.48571428571429
-0.947368421052632,5.48550420160348,5.48571428571429
-0.894736842105263,5.48556837317411,5.48571428571429
-0.842105263157895,5.48562604569423,5.48571428571429
-0.789473684210526,5.48567726704587,5.48571428571429
-0.736842105263158,5.48572208883523,5.48571428571429
-0.684210526315789,5.48576056626822,5.48571428571429
-0.631578947368421,5.48579275802247,5.48571428571429
-0.578947368421053,5.48581872611656,5.48571428571429
-0.526315789473684,5.48583853577653,5.48571428571429
-0.473684210526316,5.48585225530027,5.48571428571429
-0.421052631578947,5.48585995591999,5.48571428571429
-0.368421052631579,5.48586171166328,5.48571428571429
-0.315789473684211,5.48585759921305,5.48571428571429
-0.263157894736842,5.48584769776667,5.48571428571429
-0.210526315789474,5.48583208889466,5.48571428571429
-0.157894736842105,5.48581085639938,5.48571428571429
-0.105263157894737,5.48578408617382,5.48571428571429
-0.0526315789473685,5.48575186606103,5.48571428571429
0,5.48571428571429,5.48571428571429


==> data/heat_eq/sol_mrkc.csv <==
k, time, errpar, totprierr, locprierr, errh1, totprijumps, errl2, errlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rkc_step_inc_sub, rkc_step_no_sub, full_force_inc_sub, full_force_no_sub, full_force_diff_inc_sub, full_force_diff_no_sub, full_force_no_loc_diff_inc_sub, full_force_no_loc_diff_no_sub, loc_force_inc_sub, loc_force_no_sub, loc_force_loc_diff_inc_sub, loc_force_loc_diff_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
2, 5.0000000000000000e-01, 3.7667052768659159e-01, 1.0194974929430514e+00, 5.7574659206308976e-01, 7.5074135952411036e-01, 2.6875613341894095e-01, 3.2040359743912596e-02, 9.4303168297847878e-02, 3.5355339059327379e-01, 1.2500000000000000e-01, 152, 136, 8.9473684210526316e-01, 14, 5, 6.6065601836521747e-04, 2.1419000000000001e-02, 9.8999999999999886e-05, 4.6896795438114598e-310, 3.9525251667299724e-323, 4.6896795438114598e-310, 3.9525251667299724e-323, 4.6896795438114598e-310, 3.9525251667299724e-323, 4.6896795438114598e-310, 3.9525251667299724e-323, 4.6896795438114598e-310, 3.9525251667299724e-323, 7.6499999999999995e-04, 4.7800000000000013e-04
3, 5.0000000000000000e-01, 1.8339798305736815e-01, 5.1588503693341536e-01, 2.1988385274621866e-01, 3.9147759448945696e-01, 1.2440744244395845e-01, 1.0748350658856003e-02, 3.8903467344997028e-02, 1.7677669529663689e-01, 6.2500000000000000e-02, 608, 528, 8.6842105263157898e-01, 22, 5, 1.4641849103234108e-04, 2.1641100000000005e-01, 4.8700000000000013e-04, 4.6440494928958833e-310, 3.9525251667299724e-323, 4.6440494928958833e-310, 3.9525251667299724e-323, 4.6440494928958833e-310, 3.9525251667299724e-323, 4.6440494928958833e-310, 3.9525251667299724e-323, 4.6440494928958833e-310, 3.9525251667299724e-323, 2.2429999999999998e-03, 9.2800000000000055e-04
4, 5.0000000000000000e-01, 8.8967844082580141e-02, 2.5271960043149472e-01, 8.4026086152106549e-02, 1.9730591859238164e-01, 5.5413681839113077e-02, 3.8974826144591449e-03, 1.2768945893154721e-02, 8.8388347648318447e-02, 3.1250000000000000e-02, 2432, 2080, 8.5526315789473684e-01, 31, 5, 3.5727272954871228e-05, 1.7773710000000000e+00, 4.1450000000000254e-03, 4.6743050189624936e-310, 3.9525251667299724e-323, 4.6743050189624936e-310, 3.9525251667299724e-323, 4.6743050189624936e-310, 3.9525251667299724e-323, 4.6743050189624936e-310, 3.9525251667299724e-323, 4.6743050189624936e-310, 3.9525251667299724e-323, 4.9150000000000001e-03, 1.6129999999999994e-03
5, 5.0000000000000000e-01, 4.3504874725783856e-02, 1.2367944445551968e-01, 3.3926702141207785e-02, 9.8391534410377179e-02, 2.5287910045142501e-02, 1.6667868991000303e-03, 4.0750095935176700e-03, 4.4194173824159223e-02, 1.5625000000000000e-02, 9728, 8256, 8.4868421052631582e-01, 43, 5, 8.8325811458158177e-06, 4.4991428999999997e+01, 1.2490700000000039e-01, 4.6698832698401598e-310, 3.9525251667299724e-323, 4.6698832698401598e-310, 3.9525251667299724e-323, 4.6698832698401598e-310, 3.9525251667299724e-323, 4.6698832698401598e-310, 3.9525251667299724e-323, 4.6698832698401598e-310, 3.9525251667299724e-323, 5.0452999999999998e-02, 2.2830999999999990e-02


==> data/heat_eq/sol_rkc.csv <==
k, time, errpar, totprierr, locprierr, errh1, totprijumps, errl2, errlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rkc_step_inc_sub, rkc_step_no_sub, full_force_inc_sub, full_force_no_sub, full_force_diff_inc_sub, full_force_diff_no_sub, full_force_no_loc_diff_inc_sub, full_force_no_loc_diff_no_sub, loc_force_inc_sub, loc_force_no_sub, loc_force_loc_diff_inc_sub, loc_force_loc_diff_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
2, 5.0000000000000000e-01, 3.7663463109280193e-01, 1.0194165346297535e+00, 1.0194165346297537e+00, 7.5067903081955445e-01, 2.6873750381019906e-01, 3.2028534285942649e-02, 9.4282996401833463e-02, 3.5355339059327379e-01, 1.2500000000000000e-01, 152, 152, 1.0000000000000000e+00, 62, 0, 0, 8.0392999999999992e-02, 3.2000000000000041e-04, 4.6579451560089304e-310, 3.9525251667299724e-323, 4.6579451560089304e-310, 3.9525251667299724e-323, 4.6579451560089304e-310, 3.9525251667299724e-323, 4.6579451560089304e-310, 3.9525251667299724e-323, 4.6579451560089304e-310, 3.9525251667299724e-323, 5.5599999999999996e-04, 3.2599999999999985e-04
3, 5.0000000000000000e-01, 1.8339723608052941e-01, 5.1588485541984874e-01, 5.1588485541984863e-01, 3.9147685910646340e-01, 1.2440799631338539e-01, 1.0748264101776936e-02, 3.8904547324747712e-02, 1.7677669529663689e-01, 6.2500000000000000e-02, 608, 608, 1.0000000000000000e+00, 87, 0, 0, 7.4404099999999995e-01, 2.5450000000000039e-03, 4.6610856497163541e-310, 3.9525251667299724e-323, 4.6610856497163541e-310, 3.9525251667299724e-323, 4.6610856497163541e-310, 3.9525251667299724e-323, 4.6610856497163541e-310, 3.9525251667299724e-323, 4.6610856497163541e-310, 3.9525251667299724e-323, 1.5499999999999999e-03, 6.5200000000000002e-04
4, 5.0000000000000000e-01, 8.8967679295045204e-02, 2.5272059348429154e-01, 2.5272059348429143e-01, 1.9730625274122329e-01, 5.5414340743068238e-02, 3.8977314661706440e-03, 1.2769503237023389e-02, 8.8388347648318447e-02, 3.1250000000000000e-02, 2432, 2432, 1.0000000000000000e+00, 123, 0, 0, 6.4601239999999995e+00, 3.8032000000000177e-02, 4.6602696649801109e-310, 3.9525251667299724e-323, 4.6602696649801109e-310, 3.9525251667299724e-323, 4.6602696649801109e-310, 3.9525251667299724e-323, 4.6602696649801109e-310, 3.9525251667299724e-323, 4.6602696649801109e-310, 3.9525251667299724e-323, 3.2209999999999999e-03, 1.1699999999999996e-03
5, 5.0000000000000000e-01, 4.3504824830688037e-02, 1.2367949637035823e-01, 1.2367949637035820e-01, 9.8391592120743498e-02, 2.5287904249614728e-02, 1.6668787080288243e-03, 4.0751328484788241e-03, 4.4194173824159223e-02, 1.5625000000000000e-02, 9728, 9728, 1.0000000000000000e+00, 173, 0, 0, 1.5226212400000003e+02, 3.5256499999999988e+00, 4.6700528320314852e-310, 3.9525251667299724e-323, 4.6700528320314852e-310, 3.9525251667299724e-323, 4.6700528320314852e-310, 3.9525251667299724e-323, 4.6700528320314852e-310, 3.9525251667299724e-323, 4.6700528320314852e-310, 3.9525251667299724e-323, 2.6742999999999999e-02, 1.2180000000000000e-02


==> data/integrodifferential/IE_LU_N_100.csv <==
dt,err,cpu
0.25,0.04876577049258912,0.015597
0.125,0.025152999556986355,0.019693
0.0625,0.012779097722279364,0.036988
0.03125,0.006448504112892661,0.06141100000000001
0.015625,0.0032437320046920792,0.118403
0.0078125,0.0016287675976365268,0.188255
0.00390625,0.0008168784572724075,0.323581
0.001953125,0.00040934494002109467,0.6825100000000001
0.0009765625,0.00020499887260960747,1.146014
0.00048828125,0.0001026128193705178,1.997505
0.000244140625,5.134836745623872e-05,4.028505


==> data/integrodifferential/IE_LU_N_3200.csv <==
dt,err,cpu
0.25,0.04876503577962654,16.849499
0.125,0.025152578940759174,31.275645
0.0625,0.01277886708149889,63.162986
0.03125,0.006448381319523522,118.445414
0.015625,0.0032436687347965343,242.328704
0.0078125,0.0016287353636381674,450.435337
0.00390625,0.0008168626400467671,892.9024840000001
0.001953125,0.00040933717003965864,1749.886235
0.0009765625,0.00020499508609539419,3399.400239
0.00048828125,0.00010261113597631599,6305.614929
0.000244140625,5.134774111970053e-05,12357.638855


==> data/integrodifferential/IE_QR_N_100.csv <==
dt,err,cpu
0.25,0.04876577049258912,0.021518
0.125,0.025152999556986466,0.027819
0.0625,0.012779097722279364,0.041571
0.03125,0.006448504112892661,0.07727500000000001
0.015625,0.003243732004691968,0.144063
0.0078125,0.0016287675976365268,0.239614
0.00390625,0.0008168784572724075,0.432085
0.001953125,0.00040934494002098365,0.740588
0.0009765625,0.00020499887260960747,1.427887
0.00048828125,0.00010261281937029576,2.494724
0.000244140625,5.13483674561277e-05,4.971617


==> data/integrodifferential/IE_QR_N_3200.csv <==
dt,err,cpu
0.25,0.04876503577962632,72.441448
0.125,0.025152578940748516,145.373153
0.0625,0.012778867081497891,299.282364
0.03125,0.006448381319523411,559.518162
0.015625,0.0032436687347963122,1098.245771
0.0078125,0.0016287353636381674,2151.257294
0.00390625,0.0008168626400467671,4419.244592999999
0.001953125,0.00040933717003976966,8571.700488
0.0009765625,0.0002049950860955052,16747.391642
0.00048828125,0.00010261113597620497,33062.33651
0.000244140625,5.134774111981155e-05,65699.414665


==> data/integrodifferential/RKC1_N_100.csv <==
dt,err,cpu
0.25,0.15277180425410108,0.108979
0.125,0.017680266382483323,0.152101
0.0625,0.012918109223202245,0.224143
0.03125,0.0042672542886009746,0.273989
0.015625,0.0021977866892495257,0.410495
0.0078125,0.0010890939504710762,0.5574939999999999
0.00390625,0.0005448019109146607,0.966313
0.001953125,0.0002733152624248003,1.379344
0.0009765625,0.00013747865473312526,2.236181
0.00048828125,6.915987140443391e-05,3.76399
0.000244140625,3.497562788379316e-05,6.547204


==> data/integrodifferential/RKC2_N_100.csv <==
dt,err,cpu
0.25,0.1262523398061307,0.177682
0.125,0.013402501772448394,0.245127
0.0625,0.0026874174980247023,0.297047
0.03125,0.0008161344141369709,0.427947
0.015625,0.0001449454576081255,0.618807
0.0078125,3.9707583942338864e-05,0.9159959999999999
0.00390625,1.3646065238570593e-05,1.352686
0.001953125,4.782536955016958e-06,2.274759
0.0009765625,1.727636420034706e-06,3.194444
0.00048828125,6.241752963376257e-07,5.447245
0.000244140625,2.229009969934026e-07,9.822218999999999


==> data/integrodifferential/mRKC_N_100.csv <==
dt,err,cpu
0.25,0.05530774860605092,0.016466
0.125,0.01700432281671771,0.019398
0.0625,0.006954845065042292,0.036933
0.03125,0.0031703320622197273,0.069675
0.015625,0.0015776741388171533,0.121304
0.0078125,0.0007873264007748348,0.226196
0.00390625,0.0003934846918236534,0.380449
0.001953125,0.00019674661318902498,0.6176630000000001
0.0009765625,9.838820987628782e-05,1.168283
0.00048828125,4.9204743394759554e-05,2.266376
0.000244140625,2.4609061595626258e-05,4.409745999999999


==> data/integrodifferential/mRKC_N_3200.csv <==
dt,err,cpu
0.25,0.0552770182199217,10.995516
0.125,0.016930491919949886,16.869321
0.0625,0.006943263983273051,26.566887
0.03125,0.0031732211265370625,51.254362
0.015625,0.0015778318480542675,93.70222100000001
0.0078125,0.0007872450328317848,175.868074
0.00390625,0.00039344147166708865,345.907759
0.001953125,0.0001967131827891322,636.983392
0.0009765625,9.836832782117444e-05,1165.587593
0.00048828125,4.919214579290898e-05,2279.90032
0.000244140625,2.460013970639885e-05,4458.612676


==> data/integrodifferential/mRKC_PAR_N_100.csv <==
dt,err,cpu
0.25,0.11495937193114703,0.01166
0.125,0.016111753463704415,0.019543
0.0625,0.009894377808659427,0.032731
0.03125,0.004277917910955886,0.053172
0.015625,0.0021370134535514396,0.096124
0.0078125,0.0010692759485793069,0.184346
0.00390625,0.0005350224920404045,0.34956
0.001953125,0.0002684478468114593,0.514319
0.0009765625,0.00013507442113225299,0.868027
0.00048828125,6.797293004390248e-05,1.64534
0.000244140625,3.439615283518105e-05,3.205015


==> data/integrodifferential/mRKC_PAR_N_3200.csv <==
dt,err,cpu
0.25,0.11497773269341682,7.112971
0.125,0.01616102905822492,10.884832
0.0625,0.009977835083264996,19.888919
0.03125,0.0042873333686566095,37.54003
0.015625,0.0021330582049714497,68.104531
0.0078125,0.0010666158228691547,133.78657
0.00390625,0.0005325623408994895,249.001998
0.001953125,0.00026612434744277547,441.21598
0.0009765625,0.00013301921260777672,784.1420360000001
0.00048828125,6.649797464808316e-05,1558.256921
0.000244140625,3.3247089169297084e-05,3073.07413


==> data/narrow_channel/IE_k_13.csv <==
time, errpar, totprierr, locprierr, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf,  lochmax, dt, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1.0000000000000001e-01, 0.0000000000000000e+00, 4.5113412892746528e-02, 4.5113412892746528e-02, 4.5113412892746528e-02, 1.9922245945861367e-02, 2.5974662449457408e-02, 1.0000000000000000e+00, 1.0000000000000000e+00, 1.0000000000000000e+00, 2.7765315896724307e-01, 1.0000000000000001e-01, 10574, 4.3703199999999998e-01, 4.3703199999999998e-01, 5.5953900000000001e-01, 5.5953900000000001e-01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2794299910203937e-02, 1.2794299910203935e-02, 1.1931078093765901e-02, 3.6662095138459525e-03, 5.7358794472204509e-03, 2.6446853227733114e-01, 1.8402591373527180e-01, 2.2082594753181362e-01, 2.7765315896724307e-01, 5.0000000000000003e-02, 10574, 4.0732299999999999e-01, 8.2908500000000007e-01, 4.1828200000000004e-01, 9.7139700000000007e-01
1.0000000000000001e-01, 0.0000000000000000e+00, 7.8514209381157374e-03, 7.8514209381157340e-03, 6.8304940263720611e-03, 2.0666424409389733e-03, 3.2101655672068033e-03, 1.5140716670252827e-01, 1.0373541449869994e-01, 1.2358834589104974e-01, 2.7765315896724307e-01, 2.4999999999999994e-02, 10574, 3.7975800000000004e-01, 1.4002340000000000e+00, 3.9007700000000001e-01, 1.5719520000000000e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 4.8888617383485208e-03, 4.8888617383485173e-03, 3.7733672492124594e-03, 1.1243081104073357e-03, 1.7501417338957465e-03, 8.3641804227566049e-02, 5.6434807273368630e-02, 6.7378805684241164e-02, 2.7765315896724307e-01, 1.2500000000000011e-02, 10574, 3.6689200000000000e-01, 1.1251990000000001e+00, 3.7873899999999994e-01, 1.3369759999999999e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 3.1702152572446744e-03, 3.1702152572446744e-03, 1.9993782763322700e-03, 5.9001203764732298e-04, 9.2044724359583580e-04, 4.4318931956791416e-02, 2.9615739071321506e-02, 3.5436350535329605e-02, 2.7765315896724307e-01, 6.2499999999999917e-03, 10574, 1.0866100000000001e-01, 8.3374000000000004e-01, 1.1919799999999992e-01, 1.1381860000000001e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 2.2326971159847119e-03, 2.2326971159847128e-03, 1.0314736414324753e-03, 3.0274803850476067e-04, 4.7294318022561913e-04, 2.2864012613825514e-02, 1.5196481326828180e-02, 1.8207866267594117e-02, 2.7765315896724307e-01, 3.1249999999999611e-03, 10574, 5.2319000000000004e-02, 1.1393289999999998e+00, 6.3612000000000002e-02, 1.6344789999999998e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.7414041644716149e-03, 1.7414041644716149e-03, 5.2419625001023310e-04, 1.5341852597486775e-04, 2.3984373286406110e-04, 1.1619521033721547e-02, 7.7008649723420766e-03, 9.2337574484657563e-03, 2.7765315896724307e-01, 1.5625000000001055e-03, 10574, 2.7752999999999917e-02, 1.7464279999999994e+00, 3.8464999999999971e-02, 2.5550099999999989e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.4896959550474080e-03, 1.4896959550474056e-03, 2.6428180489534384e-04, 7.7234878358943142e-05, 1.2079037674471438e-04, 5.8581647441228258e-03, 3.8768158253255510e-03, 4.6503155519250104e-03, 2.7765315896724307e-01, 7.8125000000023315e-04, 10574, 2.3093999999999948e-02, 3.1726279999999996e+00, 3.3642000000000394e-02, 4.6854840000000015e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3622685560580527e-03, 1.3622685560580499e-03, 1.3269558472596754e-04, 3.8750701609829371e-05, 6.0615524080605276e-05, 2.9413776572710317e-03, 1.9450970395172445e-03, 2.3336404928669821e-03, 2.7765315896724307e-01, 3.9062499999964473e-04, 10574, 2.1351000000000120e-02, 5.8341690000000046e+00, 3.1831000000000387e-02, 8.6728729999999956e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2981541700942188e-03, 1.2981541700942169e-03, 6.6487562778270914e-05, 1.9408895166220718e-05, 3.0363093175830164e-05, 1.4737870295102632e-03, 9.7423228379793741e-04, 1.1689504429523174e-03, 2.7765315896724307e-01, 1.9531249999911460e-04, 10574, 1.9766000000000616e-02, 1.0473932999999995e+01, 2.9961999999999378e-02, 1.5884023999999997e+01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2659960482912500e-03, 1.2659960482912494e-03, 3.3279042200045932e-05, 9.7128867613234534e-06, 1.5195640794437443e-05, 7.3767511846563566e-04, 4.8753974766289849e-04, 5.8501783513089961e-04, 2.7765315896724307e-01, 9.7656250001507128e-05, 10574, 1.8912000000000262e-02, 1.9875231999999976e+01, 2.9061999999999699e-02, 3.0607559999999996e+01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2498912971464658e-03, 1.2498912971464649e-03, 1.6648181557051003e-05, 4.8585623662402986e-06, 7.6013128533398977e-06, 3.6902953001207648e-04, 2.4387623661726820e-04, 2.9264337383135789e-04, 2.7765315896724307e-01, 4.8828125003591571e-05, 10574, 1.9495999999996627e-02, 3.7693739999999970e+01, 2.9764999999997599e-02, 5.9053528999999862e+01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2418303623014555e-03, 1.2418303623014601e-03, 8.3238738115910384e-06, 2.4296914971475275e-06, 3.8014026238937515e-06, 1.8450995563958709e-04, 1.2195871408024003e-04, 1.4635041480483841e-04, 2.7765315896724307e-01, 2.4414062493996469e-05, 10574, 1.7326999999994541e-02, 7.2591528999999881e+01, 2.7546000000000959e-02, 1.1474342800000038e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2378015437774054e-03, 1.2378015437774020e-03, 4.1634496330681808e-06, 1.2150110852557860e-06, 1.9009363386550404e-06, 9.2288509472037591e-05, 6.0987656138648945e-05, 7.3184255708961081e-05, 2.7765315896724307e-01, 1.2207031235639265e-05, 10574, 1.8822000000000116e-02, 1.4366204700000037e+02, 3.0394000000001142e-02, 2.2930159900000044e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2357860835627938e-03, 1.2357860835627930e-03, 2.0821420413796773e-06, 6.0761080591880875e-07, 9.5064295454333481e-07, 4.6153503090750432e-05, 3.0499111775348472e-05, 3.6598856920398326e-05, 2.7765315896724307e-01, 6.1035156490862885e-06, 10574, 1.7248999999992520e-02, 2.8553348300000130e+02, 2.7445000000000164e-02, 4.5506312400000030e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2347727769832124e-03, 1.2347727769832105e-03, 1.0370390309585862e-06, 3.0403230911580361e-07, 4.7917064526295516e-07, 2.2987377022972353e-05, 1.5260945474822985e-05, 1.8447617796587178e-05, 2.7765315896724307e-01, 3.0517578700206549e-06, 10574, 1.6804999999976644e-02, 5.6034177100000466e+02, 2.7065999999990709e-02, 9.0340781100000959e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2342700271176696e-03, 1.2342700271176677e-03, 5.1689589607032747e-07, 1.5081966205839335e-07, 2.3673617501746014e-07, 1.1457698784598838e-05, 7.5704146243473378e-06, 9.1141194030186676e-06, 2.7765315896724307e-01, 1.5258788099714593e-06, 10574, 1.7730000000028667e-02, 1.1001548689999775e+03, 2.8182000000015250e-02, 1.7770184999999417e+03


==> data/narrow_channel/IE_k_7.csv <==
time, errpar, totprierr, locprierr, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf,  lochmax, dt, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1.0000000000000001e-01, 0.0000000000000000e+00, 4.5066786943721369e-02, 4.5066786943721369e-02, 4.5066786943721369e-02, 1.9917252905214327e-02, 2.6034745765973765e-02, 1.0000000000000000e+00, 1.0000000000000000e+00, 1.0000000000000000e+00, 2.7330959762746659e-01, 1.0000000000000001e-01, 9834, 9.1303999999999996e-02, 9.1303999999999996e-02, 1.9829400000000008e-01, 1.9829400000000008e-01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2825903336914706e-02, 1.2825903336914702e-02, 1.1919360968043982e-02, 3.6647197246351664e-03, 5.7595629569254514e-03, 2.6448215584857815e-01, 1.8399724811827561e-01, 2.2122601114288351e-01, 2.7330959762746659e-01, 5.0000000000000003e-02, 9834, 5.9878000000000001e-02, 1.2446499999999999e-01, 6.8564000000000014e-02, 2.3966600000000010e-01
1.0000000000000001e-01, 0.0000000000000000e+00, 7.8983737566981956e-03, 7.8983737566981887e-03, 6.8235854895471581e-03, 2.0658096296382509e-03, 3.2242472087444657e-03, 1.5141051653112822e-01, 1.0371960628653878e-01, 1.2384400591913637e-01, 2.7330959762746659e-01, 2.4999999999999994e-02, 9834, 4.6962000000000004e-02, 1.9749200000000000e-01, 5.5555999999999994e-02, 3.3252799999999999e-01
1.0000000000000001e-01, 0.0000000000000000e+00, 4.9455705563508029e-03, 4.9455705563507986e-03, 3.7696666983909207e-03, 1.1238906197197683e-03, 1.7582646235127057e-03, 8.3646227167213316e-02, 5.6427993612790564e-02, 6.7535309901534668e-02, 2.7330959762746659e-01, 1.2500000000000011e-02, 9834, 4.6096999999999999e-02, 3.1730000000000003e-01, 5.5898999999999976e-02, 4.8865000000000003e-01
1.0000000000000001e-01, 0.0000000000000000e+00, 3.2326918437822795e-03, 3.2326918437822812e-03, 1.9974759256206611e-03, 5.8980888112229800e-04, 9.2487594302876133e-04, 4.4322572366099114e-02, 2.9612963390542996e-02, 3.5524677342443356e-02, 2.7330959762746659e-01, 6.2499999999999917e-03, 9834, 3.1448999999999949e-02, 5.2171400000000001e-01, 4.0246000000000004e-02, 7.6380599999999998e-01
1.0000000000000001e-01, 0.0000000000000000e+00, 2.2983395561705349e-03, 2.2983395561705327e-03, 1.0305117722051560e-03, 3.0264902981781098e-04, 4.7526554360246415e-04, 2.2866324450687852e-02, 1.5195319919775564e-02, 1.8255048383211590e-02, 2.7330959762746659e-01, 3.1249999999999611e-03, 9834, 2.9882999999999993e-02, 9.9080000000000001e-01, 4.0089999999999959e-02, 1.4000100000000000e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.8087090390000351e-03, 1.8087090390000329e-03, 5.2371300754652903e-04, 1.5336983891614753e-04, 2.4103406084214143e-04, 1.1620819744716500e-02, 7.7003510296339804e-03, 9.2581684111224180e-03, 2.7330959762746659e-01, 1.5625000000001055e-03, 9834, 2.4234000000000089e-02, 1.6252679999999995e+00, 3.3860999999999919e-02, 2.3464130000000005e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.5578533994966518e-03, 1.5578533994966507e-03, 2.6403976681339407e-04, 7.7210753018001538e-05, 1.2139334619388348e-04, 5.8588549288664041e-03, 3.8765764227348745e-03, 4.6627436766653232e-03, 2.7330959762746659e-01, 7.8125000000023315e-04, 9834, 2.2918000000000216e-02, 3.0336120000000006e+00, 3.1635999999999775e-02, 4.3876460000000002e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.4308576847262713e-03, 1.4308576847262705e-03, 1.3257450385853318e-04, 3.8738704534322322e-05, 6.0919042621798009e-05, 2.9417340984190851e-03, 1.9449823084879616e-03, 2.3399130980344138e-03, 2.7330959762746659e-01, 3.9062499999964473e-04, 9834, 2.0018000000000313e-02, 5.3206199999999999e+00, 2.8751999999999889e-02, 7.7123349999999995e+00
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3669605408363071e-03, 1.3669605408363039e-03, 6.6427067407465155e-05, 1.9402925444718879e-05, 3.0515484961704531e-05, 1.4739694553866940e-03, 9.7417678718329695e-04, 1.1721061244848755e-03, 2.7330959762746659e-01, 1.9531249999911460e-04, 9834, 1.8402000000000029e-02, 1.0008731999999997e+01, 2.7098000000000511e-02, 1.4728397000000014e+01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3349109968794986e-03, 1.3349109968794979e-03, 3.3248442176556652e-05, 9.7098766376095493e-06, 1.5271715114114487e-05, 7.3775932191653102e-04, 4.8751083715302466e-04, 5.8658975399229470e-04, 2.7330959762746659e-01, 9.7656250001507128e-05, 9834, 1.7769999999998731e-02, 1.8579088000000016e+01, 2.6381000000000654e-02, 2.7660602000000001e+01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3188610917486447e-03, 1.3188610917486399e-03, 1.6633019939864696e-05, 4.8570489414023947e-06, 7.6393495868042061e-06, 3.6907490122683307e-04, 2.4386138814006935e-04, 2.9342900658505721e-04, 2.7330959762746659e-01, 4.8828125003591571e-05, 9834, 1.6913000000002398e-02, 3.5384906000000036e+01, 2.5604000000001292e-02, 5.3527422999999928e+01
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3108313081348715e-03, 1.3108313081348722e-03, 8.3203258377822385e-06, 2.4291799584518242e-06, 3.8213904256616249e-06, 1.8462212201132773e-04, 1.2196360462018665e-04, 1.4678040108446187e-04, 2.7330959762746659e-01, 2.4414062493996469e-05, 9834, 1.6276000000004842e-02, 6.9518902999999867e+01, 2.5260000000002947e-02, 1.0607341900000027e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3068126671814595e-03, 1.3068126671814592e-03, 4.1600455229836676e-06, 1.2146404872360179e-06, 1.9105466949817518e-06, 9.2308456073841275e-05, 6.0984338202485024e-05, 7.3384495940757361e-05, 2.7330959762746659e-01, 1.2207031235639265e-05, 9834, 1.6984000000007882e-02, 1.3394840600000040e+02, 2.6870000000002392e-02, 2.0638889099999935e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3048033473083294e-03, 1.3048033473083281e-03, 2.0799072020375425e-06, 6.0744459133729145e-07, 9.5529082947895527e-07, 4.6151663854689596e-05, 3.0498412317607454e-05, 3.6692919457177001e-05, 2.7330959762746659e-01, 6.1035156490862885e-06, 9834, 1.6118000000005850e-02, 2.6802731499999948e+02, 2.4810000000002219e-02, 4.1357296500000132e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3037977700360872e-03, 1.3037977700360848e-03, 1.0400650256916215e-06, 3.0458939189468243e-07, 4.9079240073759967e-07, 2.3078304361711806e-05, 1.5292741089557639e-05, 1.8851438195299880e-05, 2.7330959762746659e-01, 3.0517578700206549e-06, 9834, 1.5452999999979511e-02, 5.2143217999999513e+02, 2.4265000000013970e-02, 8.1353680299999951e+02
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3032940415321568e-03, 1.3032940415321564e-03, 5.1771856684924756e-07, 1.5111837365583248e-07, 2.4031915200894982e-07, 1.1487807362343484e-05, 7.5873100760933641e-06, 9.2307086141411874e-06, 2.7330959762746659e-01, 1.5258788099714593e-06, 9834, 1.5466000000060376e-02, 1.0266542409999809e+03, 2.4110000000064247e-02, 1.6003243419999878e+03


==> data/narrow_channel/RKC1_k_13.csv <==
time, errpar, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rhoS, rhoF, rkc_step_inc_sub, rkc_step_no_sub, forcing_term, force_and_diff_inc_sub, force_and_diff_no_sub, force_and_slow_diff_inc_sub, force_and_slow_diff_no_sub, fast_diff, F_eta_inc_sub, F_eta_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6176274366554718e-02, 7.5571262330961092e-03, 5.8195111568787750e-03, 3.5856906692057405e-01, 3.7933103795789758e-01, 2.2404568945612383e-01, 2.7765315896724307e-01, 1.0000000000000001e-01, 10574, 10574, 1.0000000000000000e+00, 10057, 0, 0, 0, 1.9551113457116899e+09, 8.2639274999999998e+01, 5.7726199999991568e-01, 7.8867273999999952e+01, 8.2069621999999995e+01, 3.2018439999999462e+00, 4.6774414109084674e-310, 3.9525251667299724e-323, 4.6774414109084674e-310, 4.6774414109084674e-310, 3.9525251667299724e-323, 1.1575999999999999e-02, 3.5240000000000002e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.6415332946168421e-02, 6.2325262343346875e-03, 1.2609053048787403e-02, 5.8553169118392190e-01, 3.1284255054734067e-01, 4.8543664709108847e-01, 2.7765315896724307e-01, 5.0000000000000003e-02, 10574, 10574, 1.0000000000000000e+00, 7111, 0, 0, 0, 1.9551113457116899e+09, 1.1711747500000000e+02, 8.1687799999978328e-01, 1.1168178400000006e+02, 1.1630768799999990e+02, 4.6250550000004873e+00, 4.6367290885168354e-310, 3.9525251667299724e-323, 4.6367290885168354e-310, 4.6367290885168354e-310, 3.9525251667299724e-323, 1.2043000000000000e-02, 3.9559999999999986e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.4674512325565868e-03, 2.0544295112135355e-03, 3.3143731504431673e-03, 1.6552618730730581e-01, 1.0312238473495611e-01, 1.2760023953698779e-01, 2.7765315896724307e-01, 2.4999999999999994e-02, 10574, 10574, 1.0000000000000000e+00, 5029, 0, 0, 0, 1.9551113457116899e+09, 1.6510528500000001e+02, 1.1527159999996393e+00, 1.5731837199999802e+02, 1.6395953899999932e+02, 6.6403050000011143e+00, 4.6870376350782200e-310, 3.9525251667299724e-323, 4.6870376350782200e-310, 4.6870376350782200e-310, 3.9525251667299724e-323, 1.1795000000000000e-02, 3.5819999999999992e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.1678316112294749e-03, 9.0280265868721921e-04, 1.4261261999451748e-03, 7.0219285310130206e-02, 4.5316309272588153e-02, 5.4904513300998277e-02, 2.7765315896724307e-01, 1.2500000000000011e-02, 10574, 10574, 1.0000000000000000e+00, 3556, 0, 0, 0, 1.9551113457116899e+09, 2.3494173799999999e+02, 1.6312529999994489e+00, 2.2417796500000034e+02, 2.3331754799999970e+02, 9.1382849999998275e+00, 4.6440712102240661e-310, 3.9525251667299724e-323, 4.6440712102240661e-310, 4.6440712102240661e-310, 3.9525251667299724e-323, 1.3002000000000000e-02, 4.1239999999999992e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.4841184873819982e-03, 4.2844689239782981e-04, 6.7287658359222249e-04, 3.2897499706137714e-02, 2.1505953373034986e-02, 2.5905113681516906e-02, 2.7765315896724307e-01, 6.2499999999999917e-03, 10574, 10574, 1.0000000000000000e+00, 2515, 0, 0, 0, 1.9551113457116899e+09, 3.2932058999999998e+02, 2.3173639999990114e+00, 3.1404707499999802e+02, 3.2700761600000249e+02, 1.2958278999997795e+01, 4.6607703240323900e-310, 3.9525251667299724e-323, 4.6607703240323900e-310, 4.6607703240323900e-310, 3.9525251667299724e-323, 1.0300000000000000e-02, 3.3639999999999994e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.2070312494278014e-04, 2.0922912994550424e-04, 3.2790499218108768e-04, 1.5975362508178957e-02, 1.0502286264012785e-02, 1.2624032855831678e-02, 2.7765315896724307e-01, 3.1249999999999611e-03, 10574, 10574, 1.0000000000000000e+00, 1778, 0, 0, 0, 1.9551113457116899e+09, 4.6572534400000001e+02, 3.2360869999979909e+00, 4.4408594200000374e+02, 4.6249363800001061e+02, 1.8405139999995331e+01, 4.6662382183586437e-310, 3.9525251667299724e-323, 4.6662382183586437e-310, 4.6662382183586437e-310, 3.9525251667299724e-323, 1.1578999999999999e-02, 3.5710000000000008e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.5539511796153116e-04, 1.0344744153751971e-04, 1.6197784948118049e-04, 7.8778149373547549e-03, 5.1925592033467399e-03, 6.2359943963223316e-03, 2.7765315896724307e-01, 1.5625000000001055e-03, 10574, 10574, 1.0000000000000000e+00, 1258, 0, 0, 0, 1.9551113457116899e+09, 6.5723875499999997e+02, 4.5978349999975450e+00, 6.2688865500008512e+02, 6.5264576800009991e+02, 2.5753562000009438e+01, 4.6706245133934724e-310, 3.9525251667299724e-323, 4.6706245133934724e-310, 4.6706245133934724e-310, 3.9525251667299724e-323, 1.1720000000000000e-02, 3.4839999999999979e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.7650440687809644e-04, 5.1441528931639872e-05, 8.0514212853991657e-05, 3.9124596336287242e-03, 2.5821149418309586e-03, 3.0997212383667969e-03, 2.7765315896724307e-01, 7.8125000000023315e-04, 10574, 10574, 1.0000000000000000e+00, 889, 0, 0, 0, 1.9551113457116899e+09, 9.2958333200000027e+02, 6.5292449999982933e+00, 8.8640727900013280e+02, 9.2305498700022349e+02, 3.6641949999993393e+01, 4.6834905110456139e-310, 3.9525251667299724e-323, 4.6834905110456139e-310, 4.6834905110456139e-310, 3.9525251667299724e-323, 1.0393999999999999e-02, 3.3809999999999982e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 8.7959374853420944e-05, 2.5651393961635279e-05, 4.0140673772944696e-05, 1.9497388739472495e-03, 1.2875754084827008e-03, 1.5453780718441331e-03, 2.7765315896724307e-01, 3.9062499999964473e-04, 10574, 10574, 1.0000000000000000e+00, 629, 0, 0, 0, 1.9551113457116899e+09, 1.3210206099999998e+03, 9.2270889999971999e+00, 1.2601612500000656e+03, 1.3117912820000925e+03, 5.1619331999985832e+01, 4.6546700847712918e-310, 3.9525251667299724e-323, 4.6546700847712918e-310, 4.6546700847712918e-310, 3.9525251667299724e-323, 1.1144000000000043e-02, 3.5780000000000000e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.3907178168480354e-05, 1.2808504976017341e-05, 2.0041516067867415e-05, 9.7326217089507502e-04, 6.4292474908825086e-04, 7.7157946159512334e-04, 2.7765315896724307e-01, 1.9531249999911460e-04, 10574, 10574, 1.0000000000000000e+00, 445, 0, 0, 0, 1.9551113457116899e+09, 1.8611100559999988e+03, 1.2908963000016957e+01, 1.7754185229999462e+03, 1.8481930249995803e+03, 7.2763086999874005e+01, 4.6398696694454225e-310, 3.9525251667299724e-323, 4.6398696694454225e-310, 4.6398696694454225e-310, 3.9525251667299724e-323, 1.0222000000000000e-02, 3.3199999999999983e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.1935586150224328e-05, 6.3999841361000318e-06, 1.0013605748399046e-05, 4.8623202599134765e-04, 3.2124812400629758e-04, 3.8551437455189042e-04, 2.7765315896724307e-01, 9.7656250001507128e-05, 10574, 10574, 1.0000000000000000e+00, 315, 0, 0, 0, 1.9551113457116899e+09, 2.6444448010000019e+03, 1.8394485000034493e+01, 2.5229455940005314e+03, 2.6260374920003746e+03, 1.0307636399963839e+02, 4.6890232145207068e-310, 3.9525251667299724e-323, 4.6890232145207068e-310, 4.6890232145207068e-310, 3.9525251667299724e-323, 1.1403000000000000e-02, 3.3859999999999993e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0963357603158514e-05, 3.1989443643325438e-06, 5.0050462869939694e-06, 2.4301769474242629e-04, 1.6057147236439424e-04, 1.9268956032568273e-04, 2.7765315896724307e-01, 4.8828125003591571e-05, 10574, 10574, 1.0000000000000000e+00, 223, 0, 0, 0, 1.9551113457116899e+09, 3.7800808459999957e+03, 2.6084660000201378e+01, 3.6064531660004341e+03, 3.7539755740004584e+03, 1.4750022399957086e+02, 4.6511649509494720e-310, 3.9525251667299724e-323, 4.6511649509494720e-310, 4.6511649509494720e-310, 3.9525251667299724e-323, 1.1150000000000000e-02, 3.5220000000000000e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 5.4806194170141134e-06, 1.5992250529398808e-06, 2.5021075383303837e-06, 1.2148536467510983e-04, 8.0273331495142123e-05, 9.6328779756006065e-05, 2.7765315896724307e-01, 2.4414062493996469e-05, 10574, 10574, 1.0000000000000000e+00, 158, 0, 0, 0, 1.9551113457116899e+09, 5.2974127649999928e+03, 3.6652735000303714e+01, 5.0556904379997886e+03, 5.2607415319988841e+03, 2.0501482600042092e+02, 4.6879921114465571e-310, 3.9525251667299724e-323, 4.6879921114465571e-310, 4.6879921114465571e-310, 3.9525251667299724e-323, 1.0428999999999999e-02, 3.3779999999999982e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.7400809139196185e-06, 7.9956046019522063e-07, 1.2509649830218239e-06, 6.0737610795129560e-05, 4.0134052273424561e-05, 4.8160971695243555e-05, 2.7765315896724307e-01, 1.2207031235639265e-05, 10574, 10574, 1.0000000000000000e+00, 112, 0, 0, 0, 1.9551113457116899e+09, 7.5002779270000092e+03, 5.1796613000327817e+01, 7.1549266230008616e+03, 7.4484353730017101e+03, 2.9345931299688056e+02, 4.6610498779794209e-310, 3.9525251667299724e-323, 4.6610498779794209e-310, 4.6610498779794209e-310, 3.9525251667299724e-323, 1.0322000000000000e-02, 3.3759999999999992e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.3700498850528384e-06, 3.9978895756446957e-07, 6.2549502861594664e-07, 3.0369014384037418e-05, 2.0067464213166258e-05, 2.4080968514338204e-05, 2.7765315896724307e-01, 6.1035156490862885e-06, 10574, 10574, 1.0000000000000000e+00, 79, 0, 0, 0, 1.9551113457116899e+09, 1.0592899812999962e+04, 7.3033814000241136e+01, 1.0110668841997560e+04, 1.0519825458999179e+04, 4.0908500100142908e+02, 4.6820311653951901e-310, 3.9525251667299724e-323, 4.6820311653951901e-310, 4.6820311653951901e-310, 3.9525251667299724e-323, 1.0159999999999999e-02, 3.3039999999999983e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 6.8504428362101684e-07, 1.9989887548290495e-07, 3.1275352599044459e-07, 1.5184935913619613e-05, 1.0033952799605499e-05, 1.2040715701272869e-05, 2.7765315896724307e-01, 3.0517578700206549e-06, 10574, 10574, 1.0000000000000000e+00, 56, 0, 0, 0, 1.9551113457116899e+09, 1.4911002947999959e+04, 1.0425819199856085e+02, 1.4235658370992536e+04, 1.4806677819988427e+04, 5.7093355001223790e+02, 4.6502177891985160e-310, 3.9525251667299724e-323, 4.6502177891985160e-310, 4.6502177891985160e-310, 3.9525251667299724e-323, 1.0173999999999999e-02, 3.3459999999999978e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.4256095944990547e-07, 9.9959649945507053e-08, 1.5639245270690494e-07, 7.5933284024490970e-06, 5.0174890028537469e-06, 6.0209618897346585e-06, 2.7765315896724307e-01, 1.5258788099714593e-06, 10574, 10574, 1.0000000000000000e+00, 40, 0, 0, 0, 1.9551113457116899e+09, 2.1407385915999952e+04, 1.4806105899845434e+02, 2.0430127474983623e+04, 2.1259238143007620e+04, 8.2897530400285507e+02, 4.6766999409450272e-310, 3.9525251667299724e-323, 4.6766999409450272e-310, 4.6766999409450272e-310, 3.9525251667299724e-323, 1.0191000000000000e-02, 3.3359999999999983e-03


==> data/narrow_channel/RKC1_k_7.csv <==
time, errpar, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rhoS, rhoF, rkc_step_inc_sub, rkc_step_no_sub, forcing_term, force_and_diff_inc_sub, force_and_diff_no_sub, force_and_slow_diff_inc_sub, force_and_slow_diff_no_sub, fast_diff, F_eta_inc_sub, F_eta_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6181581474061915e-02, 7.5569803555878140e-03, 5.9551990346952671e-03, 3.5905780224068773e-01, 3.7941880798277156e-01, 2.2874043358158860e-01, 2.7330959762746659e-01, 1.0000000000000001e-01, 9834, 9834, 1.0000000000000000e+00, 156, 0, 0, 0, 4.6757706132069102e+05, 1.2707109999999999e+00, 8.8899999999999969e-03, 1.2032169999999998e+00, 1.2670970000000001e+00, 6.3859000000000055e-02, 4.6445652118666673e-310, 3.9525251667299724e-323, 4.6445652118666673e-310, 4.6445652118666673e-310, 3.9525251667299724e-323, 8.1009999999999988e-03, 2.8130000000000013e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.6442374740988456e-02, 6.2384049515276747e-03, 1.2693114612813371e-02, 5.8673751856348755e-01, 3.1321613383211411e-01, 4.8754517239813794e-01, 2.7330959762746659e-01, 5.0000000000000003e-02, 9834, 9834, 1.0000000000000000e+00, 110, 0, 0, 0, 4.6757706132069102e+05, 1.7107939999999999e+00, 1.1682999999999987e-02, 1.6314770000000014e+00, 1.7044549999999998e+00, 7.2962000000000082e-02, 4.6678114410487910e-310, 3.9525251667299724e-323, 4.6678114410487910e-310, 4.6678114410487910e-310, 3.9525251667299724e-323, 8.5430000000000002e-03, 3.1870000000000015e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.4640430279274703e-03, 2.0546247536603088e-03, 3.3365986572086379e-03, 1.6562181451383343e-01, 1.0315803908491863e-01, 1.2815944842332286e-01, 2.7330959762746659e-01, 2.4999999999999994e-02, 9834, 9834, 1.0000000000000000e+00, 78, 0, 0, 0, 4.6757706132069102e+05, 2.4304370000000004e+00, 1.6930999999999963e-02, 2.3131649999999984e+00, 2.4202670000000039e+00, 1.0708199999999995e-01, 4.6582134989661480e-310, 3.9525251667299724e-323, 4.6582134989661480e-310, 4.6582134989661480e-310, 3.9525251667299724e-323, 9.8189999999999996e-03, 3.0410000000000003e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.1658766888953099e-03, 9.0277754379866138e-04, 1.4343297444685127e-03, 7.0248555612557925e-02, 4.5326408621457766e-02, 5.5092903820213861e-02, 2.7330959762746659e-01, 1.2500000000000011e-02, 9834, 9834, 1.0000000000000000e+00, 55, 0, 0, 0, 4.6757706132069102e+05, 3.5049809999999999e+00, 2.4015000000000026e-02, 3.3374269999999968e+00, 3.4880059999999999e+00, 1.5055699999999989e-01, 4.6665995060194534e-310, 3.9525251667299724e-323, 4.6665995060194534e-310, 4.6665995060194534e-310, 3.9525251667299724e-323, 1.0801999999999999e-02, 3.7460000000000002e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.4833506242659270e-03, 4.2848182322622268e-04, 6.7667377514358390e-04, 3.2914497013472689e-02, 2.1513098481269290e-02, 2.5991180448858689e-02, 2.7330959762746659e-01, 6.2499999999999917e-03, 9834, 9834, 1.0000000000000000e+00, 39, 0, 0, 0, 4.6757706132069102e+05, 4.9105650000000010e+00, 3.3636000000000055e-02, 4.6784949999999998e+00, 4.8830989999999970e+00, 2.0456199999999877e-01, 4.6593934503389096e-310, 3.9525251667299724e-323, 4.6593934503389096e-310, 4.6593934503389096e-310, 3.9525251667299724e-323, 9.0440000000000000e-03, 2.8400000000000009e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.2054248030264468e-04, 2.0930884934977672e-04, 3.2981016005752262e-04, 1.5988325975012280e-02, 1.0508921604092288e-02, 1.2668076847079090e-02, 2.7330959762746659e-01, 3.1249999999999611e-03, 9834, 9834, 1.0000000000000000e+00, 28, 0, 0, 0, 4.6757706132069102e+05, 6.8633549999999985e+00, 4.7235999999999986e-02, 6.5455030000000045e+00, 6.8231269999999951e+00, 2.7757099999999718e-01, 4.6485475559456938e-310, 3.9525251667299724e-323, 4.6485475559456938e-310, 4.6485475559456938e-310, 3.9525251667299724e-323, 1.0775000000000000e-02, 3.7290000000000018e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.5553943384291899e-04, 1.0355204947349830e-04, 1.6301319811764386e-04, 7.8891675656156835e-03, 5.1991130486869711e-03, 6.2613708458292205e-03, 2.7330959762746659e-01, 1.5625000000001055e-03, 9834, 9834, 1.0000000000000000e+00, 20, 0, 0, 0, 4.6757706132069102e+05, 9.8276669999999999e+00, 6.7041999999999782e-02, 9.3736279999999912e+00, 9.7659079999999996e+00, 3.9221299999999759e-01, 4.6709926494333754e-310, 3.9525251667299724e-323, 4.6709926494333754e-310, 4.6709926494333754e-310, 3.9525251667299724e-323, 8.3029999999999996e-03, 2.9480000000000014e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.7681524086294185e-04, 5.1563331746826544e-05, 8.1136540139369745e-05, 3.9234046368503191e-03, 2.5888776927327807e-03, 3.1164713828475917e-03, 2.7330959762746659e-01, 7.8125000000023315e-04, 9834, 9834, 1.0000000000000000e+00, 14, 0, 0, 0, 4.6757706132069102e+05, 1.3993392999999996e+01, 9.4302999999998138e-02, 1.3338768999999980e+01, 1.3904238999999990e+01, 5.6537699999999724e-01, 4.6483699661694307e-310, 3.9525251667299724e-323, 4.6483699661694307e-310, 4.6483699661694307e-310, 3.9525251667299724e-323, 8.0710000000000000e-03, 2.7949999999999989e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 8.8339312191056029e-05, 2.5777802856785699e-05, 4.0553740785695402e-05, 1.9601866070765740e-03, 1.2942448930814692e-03, 1.5576776186037242e-03, 2.7330959762746659e-01, 3.9062499999964473e-04, 9834, 9834, 1.0000000000000000e+00, 10, 0, 0, 0, 4.6757706132069102e+05, 1.9763088000000014e+01, 1.3187999999999686e-01, 1.8841592000000045e+01, 1.9636407999999953e+01, 7.9467200000001326e-01, 4.6825010901516877e-310, 3.9525251667299724e-323, 4.6825010901516877e-310, 4.6825010901516877e-310, 3.9525251667299724e-323, 8.1589999999999996e-03, 2.8490000000000013e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.4335724092893855e-05, 1.2941358414580188e-05, 2.0357318866279228e-05, 9.8377823447363911e-04, 6.4975619259180798e-04, 7.8192885189934608e-04, 2.7330959762746659e-01, 1.9531249999911460e-04, 9834, 9834, 1.0000000000000000e+00, 7, 0, 0, 0, 4.6757706132069102e+05, 2.7533024000000005e+01, 1.8244799999999550e-01, 2.6255504999999992e+01, 2.7355729000000075e+01, 1.0999979999999958e+00, 4.6657899076461032e-310, 3.9525251667299724e-323, 4.6657899076461032e-310, 4.6657899076461032e-310, 3.9525251667299724e-323, 8.1759999999999992e-03, 2.8210000000000019e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.2374321670888686e-05, 6.5319475106351212e-06, 1.0274522034531275e-05, 4.9647030969457299e-04, 3.2795423855490937e-04, 3.9464652840818636e-04, 2.7330959762746659e-01, 9.7656250001507128e-05, 9834, 9834, 1.0000000000000000e+00, 5, 0, 0, 0, 4.6757706132069102e+05, 3.9146280000000026e+01, 2.4867899999999238e-01, 3.7355456000000068e+01, 3.8905408000000151e+01, 1.5496669999999757e+00, 4.6403043352031521e-310, 3.9525251667299724e-323, 4.6403043352031521e-310, 4.6403043352031521e-310, 3.9525251667299724e-323, 1.1927000000000000e-02, 3.7630000000000016e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.1311504746009263e-05, 3.3025265516470857e-06, 5.1946343837296072e-06, 2.5099425792512959e-04, 1.6581235210316007e-04, 1.9952698714341814e-04, 2.7330959762746659e-01, 4.8828125003591571e-05, 9834, 9834, 1.0000000000000000e+00, 4, 0, 0, 0, 4.6757706132069102e+05, 6.2848040999999895e+01, 4.0231700000001308e-01, 5.9945648999999911e+01, 6.2451466000000373e+01, 2.5054160000000603e+00, 4.6476822552233047e-310, 3.9525251667299724e-323, 4.6476822552233047e-310, 4.6476822552233047e-310, 3.9525251667299724e-323, 8.9750000000000003e-03, 2.8320000000000007e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 5.7937797124779354e-06, 1.6916263125125834e-06, 2.6607741106625393e-06, 1.2855985761117401e-04, 8.4932712385738527e-05, 1.0220088702152992e-04, 2.7330959762746659e-01, 2.4414062493996469e-05, 9834, 9834, 1.0000000000000000e+00, 3, 0, 0, 0, 4.6757706132069102e+05, 9.4568194000000105e+01, 5.8573000000002406e-01, 9.0246971999999914e+01, 9.3987124000000307e+01, 3.7395330000004132e+00, 4.6795910072356358e-310, 3.9525251667299724e-323, 4.6795910072356358e-310, 4.6795910072356358e-310, 3.9525251667299724e-323, 8.1630000000000001e-03, 2.8230000000000017e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.0951562739911731e-06, 9.0371856606798216e-07, 1.4214587034204473e-06, 6.8679319824960038e-05, 4.5373655210824236e-05, 5.4598524456429668e-05, 2.7330959762746659e-01, 1.2207031235639265e-05, 9834, 9834, 1.0000000000000000e+00, 2, 0, 0, 0, 4.6757706132069102e+05, 1.2643297999999999e+02, 7.4309899999998030e-01, 1.2061631000000037e+02, 1.2569382599999939e+02, 5.0767380000007520e+00, 4.6827837828463837e-310, 3.9525251667299724e-323, 4.6827837828463837e-310, 4.6827837828463837e-310, 3.9525251667299724e-323, 8.1110000000000002e-03, 2.8070000000000005e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.5474974508913676e-06, 4.5183990172251753e-07, 7.1069776890961278e-07, 3.4337869545123236e-05, 2.2685854513813303e-05, 2.7298049126274265e-05, 2.7330959762746659e-01, 6.1035156490862885e-06, 9834, 9834, 1.0000000000000000e+00, 2, 0, 0, 0, 4.6757706132069102e+05, 2.5334199000000243e+02, 1.4799249999999526e+00, 2.4170721799999788e+02, 2.5186638300000112e+02, 1.0156847000000017e+01, 4.6890516267806794e-310, 3.9525251667299724e-323, 4.6890516267806794e-310, 4.6890516267806794e-310, 3.9525251667299724e-323, 9.0910000000000001e-03, 2.8999999999999989e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0401535086326247e-06, 3.0370611866361740e-07, 4.7769860008622933e-07, 2.3080267735340231e-05, 1.5248393948148707e-05, 1.8348502588819583e-05, 2.7330959762746659e-01, 3.0517578700206549e-06, 9834, 9834, 1.0000000000000000e+00, 1, 0, 0, 0, 4.6757706132069102e+05, 2.5180191299999859e+02, 1.1771260000000472e+00, 2.4066031299999938e+02, 2.5062880700000093e+02, 9.9666290000002640e+00, 4.6636733829135966e-310, 3.9525251667299724e-323, 4.6636733829135966e-310, 4.6636733829135966e-310, 3.9525251667299724e-323, 8.9210000000000001e-03, 2.8010000000000001e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 5.2006818598030565e-07, 1.5185100370788842e-07, 2.3884587175768135e-07, 1.1539943742378569e-05, 7.6240937658693833e-06, 9.1741196132532271e-06, 2.7330959762746659e-01, 1.5258788099714593e-06, 9834, 9834, 1.0000000000000000e+00, 1, 0, 0, 0, 4.6757706132069102e+05, 5.0941400199999686e+02, 2.3598169999998722e+00, 4.8687400700000717e+02, 5.0705678899999151e+02, 2.0179018999995815e+01, 4.6522041119852963e-310, 3.9525251667299724e-323, 4.6522041119852963e-310, 4.6522041119852963e-310, 3.9525251667299724e-323, 8.1399999999999997e-03, 2.8110000000000006e-03


==> data/narrow_channel/RKC2_k_13.csv <==
time, errpar, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rhoS, rhoF, rkc_step_inc_sub, rkc_step_no_sub, forcing_term, force_and_diff_inc_sub, force_and_diff_no_sub, force_and_slow_diff_inc_sub, force_and_slow_diff_no_sub, fast_diff, F_eta_inc_sub, F_eta_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
1.0000000000000001e-01, 0.0000000000000000e+00, 5.4295759629504774e-02, 1.7081604030440477e-02, 2.9705346633254619e-02, 1.2035391726755085e+00, 8.5741357058133283e-01, 1.1436278215763740e+00, 2.7765315896724307e-01, 1.0000000000000001e-01, 10574, 10574, 1.0000000000000000e+00, 17299, 0, 0, 0, 1.9551113457116899e+09, 1.4304230400000000e+02, 1.6201829999997244e+00, 1.3579606299999975e+02, 1.4142821200000071e+02, 5.6313460000008639e+00, 4.6504213243570769e-310, 3.9525251667299724e-323, 4.6504213243570769e-310, 4.6504213243570769e-310, 3.9525251667299724e-323, 1.0938999999999999e-02, 3.6860000000000009e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.0571435983413352e-03, 4.7033127879260596e-04, 4.2099285433166642e-04, 4.5599378686600966e-02, 2.3608346170945264e-02, 1.6207827730229489e-02, 2.7765315896724307e-01, 5.0000000000000003e-02, 10574, 10574, 1.0000000000000000e+00, 12233, 0, 0, 0, 1.9551113457116899e+09, 2.0196864800000000e+02, 2.2773719999996063e+00, 1.9188875599999946e+02, 1.9969769999999897e+02, 7.8075400000001167e+00, 4.6779958367866696e-310, 3.9525251667299724e-323, 4.6779958367866696e-310, 4.6779958367866696e-310, 3.9525251667299724e-323, 1.0978999999999999e-02, 3.5069999999999997e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0375584423642325e-03, 1.9298388800501585e-04, 4.1975345522105023e-04, 2.2998890481439375e-02, 9.6868540088024657e-03, 1.6160112033710705e-02, 2.7765315896724307e-01, 2.4999999999999994e-02, 10574, 10574, 1.0000000000000000e+00, 8650, 0, 0, 0, 1.9551113457116899e+09, 2.8431389100000001e+02, 3.2109139999997494e+00, 2.6996012700000057e+02, 2.8110971599999681e+02, 1.1147505999998703e+01, 4.6729829959113286e-310, 3.9525251667299724e-323, 4.6729829959113286e-310, 4.6729829959113286e-310, 3.9525251667299724e-323, 1.2855000000000000e-02, 4.3029999999999995e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.7395054151022524e-04, 5.3892876237669776e-05, 1.1640216243241977e-04, 6.0724854083090626e-03, 2.7051606723520771e-03, 4.4813734407105387e-03, 2.7765315896724307e-01, 1.2500000000000011e-02, 10574, 10574, 1.0000000000000000e+00, 6117, 0, 0, 0, 1.9551113457116899e+09, 4.0226733899999994e+02, 4.5353910000001862e+00, 3.8199992300000059e+02, 3.9773574000000031e+02, 1.5733387999995079e+01, 4.6477211495926675e-310, 3.9525251667299724e-323, 4.6477211495926675e-310, 4.6477211495926675e-310, 3.9525251667299724e-323, 1.0210000000000000e-02, 3.3299999999999992e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 6.7833990127706264e-05, 1.3762791559181878e-05, 2.9137424699805098e-05, 1.5036324183447629e-03, 6.9082530135318161e-04, 1.1217633629119117e-03, 2.7765315896724307e-01, 6.2499999999999917e-03, 10574, 10574, 1.0000000000000000e+00, 4325, 0, 0, 0, 1.9551113457116899e+09, 5.6788346200000001e+02, 6.3709770000065546e+00, 5.3925142200001528e+02, 5.6151632000000575e+02, 2.2261953999995303e+01, 4.6504168064627104e-310, 3.9525251667299724e-323, 4.6504168064627104e-310, 4.6504168064627104e-310, 3.9525251667299724e-323, 1.0201999999999999e-02, 3.3179999999999993e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6819294424042712e-05, 3.4644854474772195e-06, 7.2588098505507737e-06, 3.7282247884967641e-04, 1.7390034521669627e-04, 2.7945733133877184e-04, 2.7765315896724307e-01, 3.1249999999999611e-03, 10574, 10574, 1.0000000000000000e+00, 3059, 0, 0, 0, 1.9551113457116899e+09, 8.0258239200000003e+02, 8.9974610000092969e+00, 7.6216081800001575e+02, 7.9358595300003321e+02, 3.1420860000010016e+01, 4.6540500121172120e-310, 3.9525251667299724e-323, 4.6540500121172120e-310, 4.6540500121172120e-310, 3.9525251667299724e-323, 1.0253999999999999e-02, 3.3269999999999979e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.1853575250475734e-06, 8.6860707428517224e-07, 1.8103242823419574e-06, 9.2774127619161078e-05, 4.3599856996325061e-05, 6.9695777023649975e-05, 2.7765315896724307e-01, 1.5625000000001055e-03, 10574, 10574, 1.0000000000000000e+00, 2163, 0, 0, 0, 1.9551113457116899e+09, 1.1404871899999996e+03, 1.2776367000009673e+01, 1.0837785490001113e+03, 1.1277118240001362e+03, 4.3926466000007736e+01, 4.6454314946911662e-310, 3.9525251667299724e-323, 4.6454314946911662e-310, 4.6454314946911662e-310, 3.9525251667299724e-323, 1.0230999999999999e-02, 3.3419999999999995e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0439983465538533e-06, 2.1743876692040455e-07, 4.5203396910331595e-07, 2.3141639694515563e-05, 1.0914370172484249e-05, 1.7402881364980304e-05, 2.7765315896724307e-01, 7.8125000000023315e-04, 10574, 10574, 1.0000000000000000e+00, 1530, 0, 0, 0, 1.9551113457116899e+09, 1.6052232970000002e+03, 1.8131802000003102e+01, 1.5239521850000319e+03, 1.5870864029998627e+03, 6.3124558999911443e+01, 4.6401097488342929e-310, 3.9525251667299724e-323, 4.6401097488342929e-310, 4.6401097488342929e-310, 3.9525251667299724e-323, 1.0298999999999999e-02, 3.3349999999999990e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.6068322604248122e-07, 5.4394194642190972e-08, 1.1293610755608308e-07, 5.7783973618274992e-06, 2.7303244217548066e-06, 4.3479335978220668e-06, 2.7765315896724307e-01, 3.9062499999964473e-04, 10574, 10574, 1.0000000000000000e+00, 1082, 0, 0, 0, 1.9551113457116899e+09, 2.2769845710000013e+03, 2.5782963999970761e+01, 2.1617039800000380e+03, 2.2511916049998422e+03, 8.9475510999803717e+01, 4.6446941008704887e-310, 3.9525251667299724e-323, 4.6446941008704887e-310, 4.6446941008704887e-310, 3.9525251667299724e-323, 1.0197999999999999e-02, 3.3490000000000013e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 6.5130445211009871e-08, 1.3602614197774900e-08, 2.8224659640724292e-08, 1.4437046774947445e-06, 6.8278517566442838e-07, 1.0866227692330948e-06, 2.7765315896724307e-01, 1.9531249999911460e-04, 10574, 10574, 1.0000000000000000e+00, 765, 0, 0, 0, 1.9551113457116899e+09, 3.2155177740000008e+03, 3.6144838999948917e+01, 3.0538158829996087e+03, 3.1793581799997100e+03, 1.2551486599945835e+02, 4.6639652241159290e-310, 3.9525251667299724e-323, 4.6639652241159290e-310, 4.6639652241159290e-310, 3.9525251667299724e-323, 1.0511999999999999e-02, 3.3740000000000003e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6276604432139630e-08, 3.4009591780166788e-09, 7.0546372736568497e-09, 3.6079301893731547e-07, 1.7071163498627481e-07, 2.7159687974325212e-07, 2.7765315896724307e-01, 9.7656250001507128e-05, 10574, 10574, 1.0000000000000000e+00, 541, 0, 0, 0, 1.9551113457116899e+09, 4.5710441230000015e+03, 5.1331938000042527e+01, 4.3429921160007334e+03, 4.5196950410007857e+03, 1.7667350799880120e+02, 4.6730085136462135e-310, 3.9525251667299724e-323, 4.6730085136462135e-310, 4.6730085136462135e-310, 3.9525251667299724e-323, 1.0196999999999999e-02, 3.3360000000000013e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.0673417952018271e-09, 8.5006044385411432e-10, 1.7630618180664026e-09, 9.0158148860774548e-08, 4.2668906214899193e-08, 6.7876216736099750e-08, 2.7765315896724307e-01, 4.8828125003591571e-05, 10574, 10574, 1.0000000000000000e+00, 383, 0, 0, 0, 1.9551113457116899e+09, 6.4652816130000128e+03, 7.2530025000027479e+01, 6.1411855149988760e+03, 6.3927116059998461e+03, 2.5147810599737400e+02, 4.6750339791047307e-310, 3.9525251667299724e-323, 4.6750339791047307e-310, 4.6750339791047307e-310, 3.9525251667299724e-323, 1.1861000000000000e-02, 3.8820000000000005e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0153823682548316e-09, 2.1223830249249126e-10, 4.4006043253830285e-10, 2.2507327713574244e-08, 1.0653332112717015e-08, 1.6941911502972983e-08, 2.7765315896724307e-01, 2.4414062493996469e-05, 10574, 10574, 1.0000000000000000e+00, 271, 0, 0, 0, 1.9551113457116899e+09, 9.0916586910000024e+03, 1.0255700199879527e+02, 8.6351133019948848e+03, 8.9890547279948933e+03, 3.5387402800477707e+02, 4.6508362131705552e-310, 3.9525251667299724e-323, 4.6508362131705552e-310, 4.6508362131705552e-310, 3.9525251667299724e-323, 1.0246999999999999e-02, 3.3199999999999987e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.5272062235724705e-10, 5.2836816655589432e-11, 1.0951979600992701e-10, 5.6018954486566951e-09, 2.6521516097719754e-09, 4.2164088262180594e-09, 2.7765315896724307e-01, 1.2207031235639265e-05, 10574, 10574, 1.0000000000000000e+00, 192, 0, 0, 0, 1.9551113457116899e+09, 1.3143743612000027e+04, 1.4485051399804436e+02, 1.2493420225998270e+04, 1.2998823745001564e+04, 5.0533968998881880e+02, 4.6731329256508653e-310, 3.9525251667299724e-323, 4.6731329256508653e-310, 4.6731329256508653e-310, 3.9525251667299724e-323, 1.0192000000000000e-02, 3.3159999999999995e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 6.1867928239702461e-11, 1.2938801111203028e-11, 2.6906379901880939e-11, 1.3713865627233397e-09, 6.4946498233001311e-10, 1.0358702429429644e-09, 2.7765315896724307e-01, 6.1035156490862885e-06, 10574, 10574, 1.0000000000000000e+00, 136, 0, 0, 0, 1.9551113457116899e+09, 1.8296167387000089e+04, 2.0396814499584167e+02, 1.7373330496997853e+04, 1.8092075052005115e+04, 7.1862791397866044e+02, 4.6437876959100585e-310, 3.9525251667299724e-323, 4.6437876959100585e-310, 4.6437876959100585e-310, 3.9525251667299724e-323, 1.0667999999999999e-02, 3.8039999999999984e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.4247623995338446e-11, 2.9811696197387275e-12, 6.2340653472769958e-12, 3.1581791493388037e-10, 1.4964023774428071e-10, 2.4000563469910351e-10, 2.7765315896724307e-01, 3.0517578700206549e-06, 10574, 10574, 1.0000000000000000e+00, 96, 0, 0, 0, 1.9551113457116899e+09, 2.6436452424999621e+04, 2.9049340599100287e+02, 2.5147948571018678e+04, 2.6145790094977139e+04, 9.9767836099931856e+02, 4.6425493154439111e-310, 3.9525251667299724e-323, 4.6425493154439111e-310, 4.6425493154439111e-310, 3.9525251667299724e-323, 1.1354999999999999e-02, 3.3610000000000011e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.3318961294616632e-12, 4.8723687097641302e-13, 1.0200694455786419e-12, 5.1689641282639302e-11, 2.4456924801574959e-11, 3.9271711328820381e-11, 2.7765315896724307e-01, 1.5258788099714593e-06, 10574, 10574, 1.0000000000000000e+00, 68, 0, 0, 0, 1.9551113457116899e+09, 3.6660447392000104e+04, 4.0666031698905613e+02, 3.4826932384999367e+04, 3.6253514910052691e+04, 1.4264050070735443e+03, 4.6871318539486545e-310, 3.9525251667299724e-323, 4.6871318539486545e-310, 4.6871318539486545e-310, 3.9525251667299724e-323, 1.0296000000000000e-02, 3.3539999999999998e-03


==> data/narrow_channel/RKC2_k_7.csv <==
time, errpar, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rhoS, rhoF, rkc_step_inc_sub, rkc_step_no_sub, forcing_term, force_and_diff_inc_sub, force_and_diff_no_sub, force_and_slow_diff_inc_sub, force_and_slow_diff_no_sub, fast_diff, F_eta_inc_sub, F_eta_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
1.0000000000000001e-01, 0.0000000000000000e+00, 5.4291465541949455e-02, 1.7082716274740711e-02, 2.9848950871708840e-02, 1.2046890675775868e+00, 8.5768435818116584e-01, 1.1465044114515637e+00, 2.7330959762746659e-01, 1.0000000000000001e-01, 9834, 9834, 1.0000000000000000e+00, 268, 0, 0, 0, 4.6757706132069102e+05, 2.2274980000000002e+00, 2.7548999999999969e-02, 2.0850270000000015e+00, 2.2052129999999992e+00, 1.2016300000000010e-01, 4.6453329444902961e-310, 3.9525251667299724e-323, 4.6453329444902961e-310, 4.6453329444902961e-310, 3.9525251667299724e-323, 8.1799999999999998e-03, 2.9010000000000008e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.0550768528124737e-03, 4.7010016601746691e-04, 4.3722204203565200e-04, 4.5600696037612319e-02, 2.3602660881732084e-02, 1.6793789575125465e-02, 2.7330959762746659e-01, 5.0000000000000003e-02, 9834, 9834, 1.0000000000000000e+00, 190, 0, 0, 0, 4.6757706132069102e+05, 3.0446260000000001e+00, 3.4958000000000038e-02, 2.8816159999999975e+00, 3.0149420000000013e+00, 1.3329900000000000e-01, 4.6408600269004636e-310, 3.9525251667299724e-323, 4.6408600269004636e-310, 4.6408600269004636e-310, 3.9525251667299724e-323, 8.1799999999999998e-03, 2.8829999999999997e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0394753811307244e-03, 1.9345688276341084e-04, 4.2297803026769901e-04, 2.3065220567616757e-02, 9.7130303904894404e-03, 1.6246674120417651e-02, 2.7330959762746659e-01, 2.4999999999999994e-02, 9834, 9834, 1.0000000000000000e+00, 134, 0, 0, 0, 4.6757706132069102e+05, 4.1328899999999997e+00, 4.6132000000000166e-02, 3.9240879999999998e+00, 4.0920789999999982e+00, 1.6795799999999964e-01, 4.6867661222748692e-310, 3.9525251667299724e-323, 4.6867661222748692e-310, 4.6867661222748692e-310, 3.9525251667299724e-323, 8.2189999999999989e-03, 2.8749999999999995e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.7461106278164199e-04, 5.4037594386670509e-05, 1.1732147349606536e-04, 6.0934244796411064e-03, 2.7131047963207563e-03, 4.5063421994079632e-03, 2.7330959762746659e-01, 1.2500000000000011e-02, 9834, 9834, 1.0000000000000000e+00, 95, 0, 0, 0, 4.6757706132069102e+05, 5.8313949999999997e+00, 6.5298000000000370e-02, 5.5358889999999974e+00, 5.7713139999999914e+00, 2.3537899999999820e-01, 4.6391698843380653e-310, 3.9525251667299724e-323, 4.6391698843380653e-310, 4.6391698843380653e-310, 3.9525251667299724e-323, 8.0780000000000001e-03, 2.8190000000000008e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 6.8042118556058576e-05, 1.3806315594523984e-05, 2.9397829833660571e-05, 1.5098062935134117e-03, 6.9318372670306848e-04, 1.1291767585486548e-03, 2.7330959762746659e-01, 6.2499999999999917e-03, 9834, 9834, 1.0000000000000000e+00, 67, 0, 0, 0, 4.6757706132069102e+05, 8.3880129999999991e+00, 9.4387000000001095e-02, 7.9504719999999995e+00, 8.2993689999999898e+00, 3.4883099999999823e-01, 4.6688974991467028e-310, 3.9525251667299724e-323, 4.6688974991467028e-310, 4.6688974991467028e-310, 3.9525251667299724e-323, 8.7449999999999993e-03, 2.9260000000000002e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6887196212023533e-05, 3.4786614646774318e-06, 7.3331825610443990e-06, 3.7471489221346029e-04, 1.7465568576310642e-04, 2.8166906744403616e-04, 2.7330959762746659e-01, 3.1249999999999611e-03, 9834, 9834, 1.0000000000000000e+00, 48, 0, 0, 0, 4.6757706132069102e+05, 1.1973681999999998e+01, 1.3086700000000168e-01, 1.1383156999999986e+01, 1.1848466000000007e+01, 4.6522299999999500e-01, 4.6720816572660369e-310, 3.9525251667299724e-323, 4.6720816572660369e-310, 4.6720816572660369e-310, 3.9525251667299724e-323, 8.7069999999999995e-03, 2.9780000000000006e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.2108790762406146e-06, 8.7387237694766223e-07, 1.8327496757487849e-06, 9.3436416523305475e-05, 4.3875145890168560e-05, 7.0396296250532469e-05, 2.7330959762746659e-01, 1.5625000000001055e-03, 9834, 9834, 1.0000000000000000e+00, 34, 0, 0, 0, 4.6757706132069102e+05, 1.6826758000000002e+01, 1.8598800000000260e-01, 1.5970052000000031e+01, 1.6645921999999985e+01, 6.7574200000001305e-01, 4.6751072821179016e-310, 3.9525251667299724e-323, 4.6751072821179016e-310, 4.6751072821179016e-310, 3.9525251667299724e-323, 8.0829999999999999e-03, 2.8090000000000003e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0545563694750957e-06, 2.1963429608300066e-07, 4.5947050747799367e-07, 2.3399856989849481e-05, 1.1027338816664848e-05, 1.7648357760362724e-05, 2.7330959762746659e-01, 7.8125000000023315e-04, 9834, 9834, 1.0000000000000000e+00, 24, 0, 0, 0, 4.6757706132069102e+05, 2.3663430999999996e+01, 2.5765300000000213e-01, 2.2479795999999975e+01, 2.3410831000000002e+01, 9.3089100000002656e-01, 4.6425884585417301e-310, 3.9525251667299724e-323, 4.6425884585417301e-310, 4.6425884585417301e-310, 3.9525251667299724e-323, 8.0800000000000004e-03, 2.8160000000000008e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.6541398615219588e-07, 5.5380150671306908e-08, 1.1570868474128360e-07, 5.8893478801504158e-06, 2.7805114959808745e-06, 4.4443946478828158e-06, 2.7330959762746659e-01, 3.9062499999964473e-04, 9834, 9834, 1.0000000000000000e+00, 17, 0, 0, 0, 4.6757706132069102e+05, 3.3724145999999990e+01, 3.6809899999998519e-01, 3.2010273999999939e+01, 3.3362113000000107e+01, 1.3516209999999804e+00, 4.6569851151626214e-310, 3.9525251667299724e-323, 4.6569851151626214e-310, 4.6569851151626214e-310, 3.9525251667299724e-323, 9.1789999999999997e-03, 2.8620000000000004e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 6.7373864307782115e-08, 1.4070886527772956e-08, 2.9380439699189242e-08, 1.4949782062767742e-06, 7.0646723193885858e-07, 1.1285087998665286e-06, 2.7330959762746659e-01, 1.9531249999911460e-04, 9834, 9834, 1.0000000000000000e+00, 12, 0, 0, 0, 4.6757706132069102e+05, 4.7451405999999977e+01, 5.1874199999997339e-01, 4.5045215999999854e+01, 4.6937664999999889e+01, 1.8921549999999436e+00, 4.6854204652623138e-310, 3.9525251667299724e-323, 4.6854204652623138e-310, 4.6854204652623138e-310, 3.9525251667299724e-323, 8.1130000000000004e-03, 2.8130000000000008e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.7250737669086789e-08, 3.6044975439488861e-09, 7.5237218018220364e-09, 3.8278161899203539e-07, 1.8097362930031534e-07, 2.8898771931374882e-07, 2.7330959762746659e-01, 9.7656250001507128e-05, 9834, 9834, 1.0000000000000000e+00, 9, 0, 0, 0, 4.6757706132069102e+05, 7.1117886000000055e+01, 7.4286900000007650e-01, 6.7592435999999722e+01, 7.0381102000000169e+01, 2.7880560000001116e+00, 4.6772818180148500e-310, 3.9525251667299724e-323, 4.6772818180148500e-310, 4.6772818180148500e-310, 3.9525251667299724e-323, 1.0334999999999999e-02, 3.6449999999999998e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.6077446992132614e-09, 9.6314038320556670e-10, 2.0095963920718773e-09, 1.0224258287965668e-07, 4.8357089594088401e-08, 7.7189015407952593e-08, 2.7330959762746659e-01, 4.8828125003591571e-05, 9834, 9834, 1.0000000000000000e+00, 6, 0, 0, 0, 4.6757706132069102e+05, 9.4870623999999893e+01, 1.0013239999999675e+00, 9.0115998000000104e+01, 9.3873790999999997e+01, 3.7572300000004031e+00, 4.6373176573319223e-310, 3.9525251667299724e-323, 4.6373176573319223e-310, 4.6373176573319223e-310, 3.9525251667299724e-323, 8.0959999999999990e-03, 2.8240000000000010e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.2104004931501790e-09, 2.5309283451699669e-10, 5.2784388318571906e-10, 2.6857927428057084e-08, 1.2707215986133164e-08, 2.0274593342700783e-08, 2.7330959762746659e-01, 2.4414062493996469e-05, 9834, 9834, 1.0000000000000000e+00, 5, 0, 0, 0, 4.6757706132069102e+05, 1.5852855299999950e+02, 1.6416569999994801e+00, 1.5064367900000025e+02, 1.5689182700000052e+02, 6.2468410000004981e+00, 4.6454001031671284e-310, 3.9525251667299724e-323, 4.6454001031671284e-310, 4.6454001031671284e-310, 3.9525251667299724e-323, 9.0159999999999997e-03, 2.8509999999999994e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.2934988830495414e-10, 6.8918671785765199e-11, 1.4356866043230276e-10, 7.3080401475312765e-09, 3.4602498704890333e-09, 5.5145021089447517e-09, 2.7330959762746659e-01, 1.2207031235639265e-05, 9834, 9834, 1.0000000000000000e+00, 4, 0, 0, 0, 4.6757706132069102e+05, 2.6024972300000030e+02, 2.6104539999991130e+00, 2.4764778000000067e+02, 2.5764470700000084e+02, 9.9952789999991847e+00, 4.6878726055011204e-310, 3.9525251667299724e-323, 4.6878726055011204e-310, 4.6878726055011204e-310, 3.9525251667299724e-323, 1.0038999999999999e-02, 3.1420000000000003e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 9.6343920391401575e-11, 2.0216558361091420e-11, 4.1924966970308120e-11, 2.1378031789067682e-09, 1.0150274466715606e-09, 1.6103467015645744e-09, 2.7330959762746659e-01, 6.1035156490862885e-06, 9834, 9834, 1.0000000000000000e+00, 3, 0, 0, 0, 4.6757706132069102e+05, 3.7780052699999715e+02, 3.7860280000001154e+00, 3.5894923799999816e+02, 3.7401792200000233e+02, 1.5065685999994162e+01, 4.6726747619863571e-310, 3.9525251667299724e-323, 4.6726747619863571e-310, 4.6726747619863571e-310, 3.9525251667299724e-323, 8.9750000000000003e-03, 2.8559999999999987e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.2334069180338068e-11, 6.9053006103861234e-12, 1.3888321048760588e-11, 7.1747003443392355e-10, 3.4669944912826401e-10, 5.3345330020130233e-10, 2.7330959762746659e-01, 3.0517578700206549e-06, 9834, 9834, 1.0000000000000000e+00, 2, 0, 0, 0, 4.6757706132069102e+05, 5.1330502099999751e+02, 4.6494260000002319e+00, 4.8863596599999300e+02, 5.0865896699998666e+02, 2.0019144999994886e+01, 4.6829912651807639e-310, 3.9525251667299724e-323, 4.6829912651807639e-310, 4.6829912651807639e-310, 3.9525251667299724e-323, 8.9649999999999990e-03, 2.8270000000000005e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 8.0439274719875247e-12, 1.7161058540403620e-12, 3.4494976319798809e-12, 1.7848903854700456e-10, 8.6161774528207469e-11, 1.3249592152684733e-10, 2.7330959762746659e-01, 1.5258788099714593e-06, 9834, 9834, 1.0000000000000000e+00, 2, 0, 0, 0, 4.6757706132069102e+05, 1.0109098539999862e+03, 9.2952210000006783e+00, 9.6181677099996716e+02, 1.0016140610000291e+03, 3.9789205999984773e+01, 4.6558313112979706e-310, 3.9525251667299724e-323, 4.6558313112979706e-310, 4.6558313112979706e-310, 3.9525251667299724e-323, 9.0510000000000000e-03, 2.8340000000000006e-03


==> data/narrow_channel/mRKC_k_13.csv <==
time, errpar, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rhoS, rhoF, rkc_step_inc_sub, rkc_step_no_sub, forcing_term, force_and_diff_inc_sub, force_and_diff_no_sub, force_and_slow_diff_inc_sub, force_and_slow_diff_no_sub, fast_diff, F_eta_inc_sub, F_eta_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6189973373073506e-02, 7.5568107835750796e-03, 5.8200847348153385e-03, 3.5887272398485681e-01, 3.7931520392382900e-01, 2.2406777166557235e-01, 2.7765315896724307e-01, 1.0000000000000001e-01, 10574, 592, 5.5986381690940043e-02, 31, 336, 1.0764648893035271e-04, 1.8346846669396215e+04, 1.9571059063786180e+09, 1.8858109999999999e+00, 5.9009999999999983e-03, 2.4508600000000003e-01, 1.8499999999999999e-02, 1.8499999999999999e-02, 2.5688400000000006e-01, 1.1797999999999998e-02, 9.7227699999990003e-01, 1.8799100000000000e+00, 6.5040100000002399e-01, 2.5554999999999998e-02, 7.0509999999999913e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.6449774669183617e-02, 6.2403160131735049e-03, 1.2624795686943597e-02, 5.8629513870000938e-01, 3.1323355961629734e-01, 4.8604272380861374e-01, 2.7765315896724307e-01, 5.0000000000000003e-02, 10574, 592, 5.5986381690940043e-02, 22, 335, 1.0686805357651754e-04, 1.8346846669396215e+04, 1.9571059063786180e+09, 2.6974950000000000e+00, 8.4020000000000015e-03, 3.5127499999999995e-01, 1.9113000000000002e-02, 1.9113000000000002e-02, 3.6922700000000008e-01, 1.7949999999999997e-02, 1.3936509999999862e+00, 2.6890910000000003e+00, 9.2571900000006924e-01, 2.6456000000000000e-02, 7.3389999999999905e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.4822993091362673e-03, 2.0586264000809519e-03, 3.3203411694161938e-03, 1.6585531506837725e-01, 1.0333304817515364e-01, 1.2783000263726443e-01, 2.7765315896724307e-01, 2.4999999999999994e-02, 10574, 592, 5.5986381690940043e-02, 16, 326, 1.0102370689655172e-04, 1.8346846669396215e+04, 1.9571059063786180e+09, 3.8391060000000001e+00, 1.1686000000000002e-02, 5.2713700000000008e-01, 1.9077999999999994e-02, 1.9077999999999994e-02, 5.5297299999999983e-01, 2.5835000000000007e-02, 1.9686739999997152e+00, 3.8274160000000008e+00, 1.3050000000000999e+00, 2.6308999999999999e-02, 7.2289999999999906e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.1813583337644133e-03, 9.0670758333814057e-04, 1.4319919782139930e-03, 7.0519123466181430e-02, 4.5512317526955309e-02, 5.5130340230616019e-02, 2.7765315896724307e-01, 1.2500000000000011e-02, 10574, 592, 5.5986381690940043e-02, 11, 335, 1.0686805357651754e-04, 1.8346846669396215e+04, 1.9571059063786180e+09, 5.4785860000000000e+00, 1.7024000000000001e-02, 7.2229799999999977e-01, 1.8713000000000014e-02, 1.8713000000000014e-02, 7.6049000000000011e-01, 3.8189000000000028e-02, 2.8331769999996181e+00, 5.4615559999999990e+00, 1.8668830000000887e+00, 2.5803000000000000e-02, 7.0879999999999953e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.4961914749716391e-03, 4.3195381370332141e-04, 6.7826734517372964e-04, 3.3165113854913011e-02, 2.1681983792246836e-02, 2.6112652916800393e-02, 2.7765315896724307e-01, 6.2499999999999917e-03, 10574, 592, 5.5986381690940043e-02, 8, 326, 1.0102370689655172e-04, 1.8346846669396215e+04, 1.9571059063786180e+09, 7.6276669999999998e+00, 2.3213999999999992e-02, 1.0137620000000001e+00, 1.8187999999999999e-02, 1.8187999999999999e-02, 1.0623869999999997e+00, 4.8619000000000023e-02, 3.9574669999991867e+00, 7.6044460000000029e+00, 2.5832399999992042e+00, 2.5115999999999999e-02, 6.9219999999999976e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.3116146854959845e-04, 2.1227364480629646e-04, 3.3262991915810128e-04, 1.6207185882563917e-02, 1.0655106125240565e-02, 1.2805938086985599e-02, 2.7765315896724307e-01, 3.1249999999999611e-03, 10574, 592, 5.5986381690940043e-02, 6, 307, 8.9798850574712642e-05, 1.8346846669396215e+04, 1.9571059063786180e+09, 1.0842847000000001e+01, 3.1545999999999977e-02, 1.5184839999999997e+00, 1.8209999999999987e-02, 1.8209999999999987e-02, 1.5917389999999991e+00, 7.3240000000000166e-02, 5.4897060000020765e+00, 1.0811294999999998e+01, 3.7278869999971027e+00, 2.5085999999999997e-02, 6.8729999999999911e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.6701242390386763e-04, 1.0683347985990260e-04, 1.6725553764438197e-04, 8.1353282842158234e-03, 5.3625218838389112e-03, 6.4391804116736779e-03, 2.7765315896724307e-01, 1.5625000000001055e-03, 10574, 592, 5.5986381690940043e-02, 4, 326, 1.0102370689655172e-04, 1.8346846669396215e+04, 1.9571059063786180e+09, 1.5373176000000001e+01, 4.6887000000000012e-02, 2.0459079999999985e+00, 1.9007000000000000e-02, 1.9007000000000000e-02, 2.1475439999999995e+00, 1.0162200000000014e-01, 7.9386060000105063e+00, 1.5326274000000000e+01, 5.2374169999919467e+00, 2.6218999999999999e-02, 7.2109999999999952e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.8676437598448919e-04, 5.4433486500953610e-05, 8.5187217575305452e-05, 4.1398857680864515e-03, 2.7322966822554253e-03, 3.2796275116593462e-03, 2.7765315896724307e-01, 7.8125000000023315e-04, 10574, 592, 5.5986381690940043e-02, 3, 307, 8.9798850574712642e-05, 1.8346846669396215e+04, 1.9571059063786180e+09, 2.1575741999999998e+01, 6.0776999999999991e-02, 3.0277119999999988e+00, 1.8829000000000005e-02, 1.8829000000000005e-02, 3.1653130000000016e+00, 1.3757599999999998e-01, 1.0974265000020827e+01, 2.1514953000000006e+01, 7.3715019999867897e+00, 2.6015000000000000e-02, 7.1820000000000026e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 9.9457275828443981e-05, 2.9005095071606204e-05, 4.5384111839876645e-05, 2.2046054477167483e-03, 1.4559149179478783e-03, 1.7472454908003892e-03, 2.7765315896724307e-01, 3.9062499999964473e-04, 10574, 592, 5.5986381690940043e-02, 2, 326, 1.0102370689655172e-04, 1.8346846669396215e+04, 1.9571059063786180e+09, 3.1008689999999991e+01, 9.4053000000000483e-02, 4.1232280000000028e+00, 1.8018000000000003e-02, 1.8018000000000003e-02, 4.3271039999999994e+00, 2.0384800000000003e-01, 1.6122783000012337e+01, 3.0914626999999982e+01, 1.0458851999980551e+01, 2.4923999999999998e-02, 6.9009999999999931e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.9645290749556019e-05, 1.4482563413592815e-05, 2.2659775755641542e-05, 1.1004552208803990e-03, 7.2695435308594875e-04, 8.7237998952763632e-04, 2.7765315896724307e-01, 1.9531249999911460e-04, 10574, 592, 5.5986381690940043e-02, 2, 231, 5.0511853448275861e-05, 1.8346846669396215e+04, 1.9571059063786180e+09, 4.6183245000000007e+01, 1.1220600000000046e-01, 8.3100660000000097e+00, 1.8276999999999998e-02, 1.8276999999999998e-02, 8.6834399999999832e+00, 3.7330499999999572e-01, 2.2610430000014425e+01, 4.6071003999999988e+01, 1.4768992999982638e+01, 2.5212999999999999e-02, 6.9339999999999914e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.3349433755591539e-05, 9.7297712235670605e-06, 1.5223543349807828e-05, 7.3923544279119616e-04, 4.8838726567314143e-04, 5.8609205718959537e-04, 2.7765315896724307e-01, 9.7656250001507128e-05, 10574, 592, 5.5986381690940043e-02, 1, 320, 9.7656250000000005e-05, 1.8346846669396215e+04, 1.9571059063786180e+09, 6.0009818999999993e+01, 1.8260900000000271e-01, 8.3023940000000032e+00, 1.8085000000000000e-02, 1.8085000000000000e-02, 8.6803769999999947e+00, 3.7793599999999611e-01, 3.0606165999892760e+01, 5.9827113000000011e+01, 2.0530366999984530e+01, 2.4943000000000000e-02, 6.8559999999999966e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6665902189583986e-05, 4.8627753800896672e-06, 7.6082784223018007e-06, 3.6942233187291359e-04, 2.4408770945325353e-04, 2.9291154166512500e-04, 2.7765315896724307e-01, 4.8828125003591571e-05, 10574, 592, 5.5986381690940043e-02, 1, 227, 4.8828125000000003e-05, 1.8346846669396215e+04, 1.9571059063786180e+09, 9.1566841999999994e+01, 2.1963599999999850e-01, 1.6540597000000016e+01, 1.7901000000000000e-02, 1.7901000000000000e-02, 1.7278804999999984e+01, 7.3810799999999910e-01, 4.4969713000053126e+01, 9.1347128999999981e+01, 2.9081989999952707e+01, 2.4782999999999999e-02, 6.8799999999999912e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 8.3307395790738590e-06, 2.4308565146126127e-06, 3.8032601319508419e-06, 1.8466214469030562e-04, 1.2201719229942531e-04, 1.4642192711267703e-04, 2.7765315896724307e-01, 2.4414062493996469e-05, 10574, 592, 5.5986381690940043e-02, 1, 160, 2.4414062500000001e-05, 1.8346846669396215e+04, 1.9571059063786180e+09, 1.4138949199999965e+02, 2.8991099999998560e-01, 3.5679123999999824e+01, 1.8538000000000009e-02, 1.8538000000000009e-02, 3.7228706000000074e+01, 1.5493619999999422e+00, 6.2675766000003620e+01, 1.4109944000000036e+02, 4.1173115999887365e+01, 2.5620999999999998e-02, 7.0809999999999918e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.1648523671583624e-06, 1.2153093511119915e-06, 1.9014330553644709e-06, 9.2319602976169424e-05, 6.1002627636190737e-05, 7.3203378833675296e-05, 2.7765315896724307e-01, 1.2207031235639265e-05, 10574, 592, 5.5986381690940043e-02, 1, 114, 1.2207031250000001e-05, 1.8346846669396215e+04, 1.9571059063786180e+09, 2.1439389899999998e+02, 3.9677799999994062e-01, 6.4698175000000120e+01, 1.8835000000000008e-02, 1.8835000000000008e-02, 6.7529801000000191e+01, 2.8312580000001084e+00, 8.7842650999337991e+01, 2.1399661699999945e+02, 5.8594353999884426e+01, 2.6041999999999999e-02, 7.2040000000000073e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.0822497324101648e-06, 6.0760620573966673e-07, 9.5063681756352159e-07, 4.6155890208540510e-05, 3.0498880868694950e-05, 3.6598620652465102e-05, 2.7765315896724307e-01, 6.1035156490862885e-06, 10574, 592, 5.5986381690940043e-02, 1, 80, 6.1035156250000003e-06, 1.8346846669396215e+04, 1.9571059063786180e+09, 3.4532386599999865e+02, 6.2553599999995146e-01, 1.3073037999999937e+02, 1.8637000000000008e-02, 1.8637000000000008e-02, 1.3696854299999939e+02, 6.2372530000010284e+00, 1.2491995199781137e+02, 3.4469778000000088e+02, 8.2763351999632363e+01, 2.5654999999999997e-02, 7.0120000000000052e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0411099707546729e-06, 3.0380245007655267e-07, 4.7531728203376034e-07, 2.3077614926403979e-05, 1.5249407667294881e-05, 1.8299266947497499e-05, 2.7765315896724307e-01, 3.0517578700206549e-06, 10574, 592, 5.5986381690940043e-02, 1, 57, 3.0517578125000002e-06, 1.8346846669396215e+04, 1.9571059063786180e+09, 5.6950775100000135e+02, 1.0860670000000112e+00, 2.6444110299999983e+02, 1.8634999999999999e-02, 1.8634999999999999e-02, 2.7637830300000064e+02, 1.1935107999997390e+01, 1.7344598099600611e+02, 5.6842060999999705e+02, 1.1853650800076331e+02, 2.5866999999999998e-02, 7.2290000000000002e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 5.2055049870006452e-07, 1.5190065705566529e-07, 2.3765779832291001e-07, 1.1538708009913393e-05, 7.6246753236786051e-06, 9.1496010308258895e-06, 2.7765315896724307e-01, 1.5258788099714593e-06, 10574, 592, 5.5986381690940043e-02, 1, 40, 1.5258789062500001e-06, 1.8346846669396215e+04, 1.9571059063786180e+09, 9.6106084300002863e+02, 2.0671489999976003e+00, 5.2571815300000389e+02, 1.8072999999999999e-02, 1.8072999999999999e-02, 5.4980467800000315e+02, 2.4082778000003309e+01, 2.4333456899261176e+02, 9.5899147600001959e+02, 1.6576345099810555e+02, 2.5061000000000000e-02, 6.9819999999999986e-03


==> data/narrow_channel/mRKC_k_7.csv <==
time, errpar, errh1, errl2, errlinf, relerrh1, relerrl2, relerrlinf, lochmax, dt, elements, loc_elements, r, s, m, eta, rhoS, rhoF, rkc_step_inc_sub, rkc_step_no_sub, forcing_term, force_and_diff_inc_sub, force_and_diff_no_sub, force_and_slow_diff_inc_sub, force_and_slow_diff_no_sub, fast_diff, F_eta_inc_sub, F_eta_no_sub, spectral_rad_inc_sub, spectral_rad_no_sub
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6194766607815058e-02, 7.5566814127576440e-03, 5.9558621346876622e-03, 3.5935037099580242e-01, 3.7940379874271257e-01, 2.2876590339021879e-01, 2.7330959762746659e-01, 1.0000000000000001e-01, 9834, 14, 1.4236322961155175e-03, 31, 6, 1.0764648893035271e-04, 1.8103012130447893e+04, 4.6775779874451738e+05, 2.6323400000000008e-01, 1.2620000000000005e-03, 2.2588300000000000e-01, 1.7648999999999998e-02, 1.7648999999999998e-02, 2.3586699999999999e-01, 9.9830000000000006e-03, 1.4125000000000002e-02, 2.6197000000000009e-01, 1.1971999999999986e-02, 2.4263999999999997e-02, 6.6120000000000007e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.6475456924788230e-02, 6.2458936136018514e-03, 1.2708471171237589e-02, 5.8747158873008465e-01, 3.1359212253446256e-01, 4.8813502100131839e-01, 2.7330959762746659e-01, 5.0000000000000003e-02, 9834, 14, 1.4236322961155175e-03, 22, 6, 1.0686805357651754e-04, 1.8103012130447893e+04, 4.6775779874451738e+05, 3.7529099999999999e-01, 1.7840000000000000e-03, 3.2227000000000000e-01, 1.7498999999999994e-02, 1.7498999999999994e-02, 3.3642699999999998e-01, 1.4153999999999995e-02, 1.9935000000000019e-02, 3.7350499999999998e-01, 1.7138000000000000e-02, 2.4152000000000000e-02, 6.6499999999999919e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.4782408459264709e-03, 2.0586442557980001e-03, 3.3423373870091234e-03, 1.6593685401324859e-01, 1.0335984915163918e-01, 1.2837987422859368e-01, 2.7330959762746659e-01, 2.4999999999999994e-02, 9834, 14, 1.4236322961155175e-03, 16, 6, 1.0102370689655172e-04, 1.8103012130447893e+04, 4.6775779874451738e+05, 5.5457900000000004e-01, 2.6339999999999988e-03, 4.7527200000000003e-01, 1.8149000000000012e-02, 1.8149000000000012e-02, 4.9691299999999999e-01, 2.1639999999999989e-02, 2.9815999999999978e-02, 5.5194300000000018e-01, 2.5195000000000082e-02, 2.5269000000000000e-02, 7.1180000000000045e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.1788466909838933e-03, 9.0652525965761923e-04, 1.4400010914205653e-03, 7.0536350748802712e-02, 4.5514572916844943e-02, 5.5310741436260982e-02, 2.7330959762746659e-01, 1.2500000000000011e-02, 9834, 14, 1.4236322961155175e-03, 11, 6, 1.0686805357651754e-04, 1.8103012130447893e+04, 4.6775779874451738e+05, 7.5344300000000008e-01, 3.6019999999999954e-03, 6.4559400000000011e-01, 1.7858000000000006e-02, 1.7858000000000006e-02, 6.7500500000000008e-01, 2.9409000000000018e-02, 4.0599999999999817e-02, 7.4983599999999995e-01, 3.4205000000000173e-02, 2.4693000000000000e-02, 6.8300000000000036e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.4949025617969109e-03, 4.3184026286140084e-04, 6.8186706124331170e-04, 3.3170826304163188e-02, 2.1681718102216058e-02, 2.6190655648133162e-02, 2.7330959762746659e-01, 6.2499999999999917e-03, 9834, 14, 1.4236322961155175e-03, 8, 6, 1.0102370689655172e-04, 1.8103012130447893e+04, 4.6775779874451738e+05, 1.0928230000000001e+00, 5.1280000000000032e-03, 9.3762799999999979e-01, 1.7490999999999986e-02, 1.7490999999999986e-02, 9.7969499999999987e-01, 4.2061000000000022e-02, 5.8186999999999454e-02, 1.0876869999999996e+00, 4.9777000000000432e-02, 2.4101999999999998e-02, 6.6090000000000081e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 7.3051068380120833e-04, 2.1221274878107047e-04, 3.3434162418572930e-04, 1.6209513332145414e-02, 1.0654719794491001e-02, 1.2842131326770961e-02, 2.7330959762746659e-01, 3.1249999999999611e-03, 9834, 14, 1.4236322961155175e-03, 6, 5, 8.9798850574712642e-05, 1.8103012130447893e+04, 4.6775779874451738e+05, 1.6373359999999997e+00, 7.6150000000000159e-03, 1.4303860000000006e+00, 1.7793000000000003e-02, 1.7793000000000003e-02, 1.4927410000000008e+00, 6.2347000000000055e-02, 7.3077999999999949e-02, 1.6297140000000001e+00, 6.3841000000000689e-02, 2.4473999999999999e-02, 6.6770000000000024e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.6668198205979698e-04, 1.0680170715023394e-04, 1.6810568033058873e-04, 8.1364127981367555e-03, 5.3622709747423707e-03, 6.4569741468455304e-03, 2.7330959762746659e-01, 1.5625000000001055e-03, 9834, 14, 1.4236322961155175e-03, 4, 6, 1.0102370689655172e-04, 1.8103012130447893e+04, 4.6775779874451738e+05, 2.1843960000000004e+00, 9.6549999999999987e-03, 1.8770169999999990e+00, 1.7812000000000012e-02, 1.7812000000000012e-02, 1.9593420000000008e+00, 8.2316000000000125e-02, 1.1609200000000253e-01, 2.1747240000000003e+00, 9.9243000000000692e-02, 2.4611999999999998e-02, 6.7969999999999949e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.8659516965975143e-04, 5.4417022683925692e-05, 8.5617497402896287e-05, 4.1404143120468799e-03, 2.7321550287529531e-03, 3.2885858833618603e-03, 2.7330959762746659e-01, 7.8125000000023315e-04, 9834, 14, 1.4236322961155175e-03, 3, 5, 8.9798850574712642e-05, 1.8103012130447893e+04, 4.6775779874451738e+05, 3.2182630000000008e+00, 1.3672999999999999e-02, 2.8142210000000003e+00, 1.7604999999999992e-02, 1.7604999999999992e-02, 2.9347340000000037e+00, 1.2048800000000022e-01, 1.4499800000000099e-01, 3.2045689999999993e+00, 1.2476499999999976e-01, 2.4249000000000000e-02, 6.6430000000000083e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 9.9366930490200946e-05, 2.8996262489718805e-05, 4.5612662294820111e-05, 2.2048816263357906e-03, 1.4558364362651437e-03, 1.7519918460058019e-03, 2.7330959762746659e-01, 3.9062499999964473e-04, 9834, 14, 1.4236322961155175e-03, 2, 6, 1.0102370689655172e-04, 1.8103012130447893e+04, 4.6775779874451738e+05, 4.4593679999999987e+00, 1.7581999999999952e-02, 3.8250369999999982e+00, 1.7680999999999992e-02, 1.7680999999999992e-02, 4.0034730000000014e+00, 1.7840000000000053e-01, 2.3775499999998984e-01, 4.4417639999999992e+00, 2.0037900000000033e-01, 2.4596000000000000e-02, 6.9119999999999928e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.9600144653113611e-05, 1.4478138178310163e-05, 2.2773723527061418e-05, 1.1005919883983169e-03, 7.2691441170181625e-04, 8.7474345752304764e-04, 2.7330959762746659e-01, 1.9531249999911460e-04, 9834, 14, 1.4236322961155175e-03, 2, 4, 5.0511853448275861e-05, 1.8103012130447893e+04, 4.6775779874451738e+05, 8.5245110000000004e+00, 3.4674000000000038e-02, 7.5580450000000088e+00, 1.7554000000000004e-02, 1.7554000000000004e-02, 7.8941090000000047e+00, 3.3601699999999834e-01, 3.1298599999999183e-01, 8.4897910000000039e+00, 2.8251999999999527e-01, 2.4190999999999997e-02, 6.6300000000000074e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 3.3319097741352545e-05, 9.7267943703392455e-06, 1.5300042276532311e-05, 7.3932711872627763e-04, 4.8836023806238737e-04, 5.8767780619270633e-04, 2.7330959762746659e-01, 9.7656250001507128e-05, 9834, 14, 1.4236322961155175e-03, 1, 5, 9.7656250000000005e-05, 1.8103012130447893e+04, 4.6775779874451738e+05, 8.6345129999999930e+00, 2.5540000000000007e-02, 7.5518279999999987e+00, 1.8115000000000003e-02, 1.8115000000000003e-02, 7.8851320000000031e+00, 3.3325399999999916e-01, 3.8173900000000754e-01, 8.6089379999999931e+00, 3.4181199999998479e-01, 2.5141999999999998e-02, 7.0240000000000042e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.6650720980134455e-05, 4.8612801316889321e-06, 7.6464867301631601e-06, 3.6946767474077064e-04, 2.4407382658761395e-04, 2.9370314574597353e-04, 2.7330959762746659e-01, 4.8828125003591571e-05, 9834, 14, 1.4236322961155175e-03, 1, 4, 4.8828125000000003e-05, 1.8103012130447893e+04, 4.6775779874451738e+05, 1.7064600999999954e+01, 5.3563999999999487e-02, 1.5156379000000005e+01, 1.7392999999999999e-02, 1.7392999999999999e-02, 1.5831236000000018e+01, 6.7473799999999395e-01, 6.2527100000005920e-01, 1.7010950999999988e+01, 5.5399299999996887e-01, 2.3913000000000000e-02, 6.5180000000000030e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 8.3231557985856091e-06, 2.4301112835547538e-06, 3.8223606157253287e-06, 1.8468491683197702e-04, 1.2201036433686856e-04, 1.4681766628660463e-04, 2.7330959762746659e-01, 2.4414062493996469e-05, 9834, 14, 1.4236322961155175e-03, 1, 3, 2.4414062500000001e-05, 1.8103012130447893e+04, 4.6775779874451738e+05, 3.4093960999999993e+01, 1.0515799999999498e-01, 3.0832366999999959e+01, 1.7491000000000010e-02, 1.7491000000000010e-02, 3.2165223999999974e+01, 1.3325859999999818e+00, 9.2542400000016378e-01, 3.3988633000000014e+01, 8.9721699999995153e-01, 2.4270000000000000e-02, 6.7790000000000029e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 4.1610269433958131e-06, 1.2149234800760763e-06, 1.9109596838505494e-06, 9.2330233095872403e-05, 6.0998546629792003e-05, 7.3400358929108015e-05, 2.7330959762746659e-01, 1.2207031235639265e-05, 9834, 14, 1.4236322961155175e-03, 1, 2, 1.2207031250000001e-05, 1.8103012130447893e+04, 4.6775779874451738e+05, 6.5623568000000233e+01, 2.0635399999998635e-01, 6.0211525999999957e+01, 1.7516999999999994e-02, 1.7516999999999994e-02, 6.2862527999999827e+01, 2.6503100000000024e+00, 1.2397550000002000e+00, 6.5416806999999793e+01, 1.3133959999999094e+00, 2.4128000000000000e-02, 6.6100000000000013e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 2.0803757070281728e-06, 6.0742868574203779e-07, 9.5542466275327920e-07, 4.6162059647742592e-05, 3.0497613733820353e-05, 3.6698060021080601e-05, 2.7330959762746659e-01, 6.1035156490862885e-06, 9834, 14, 1.4236322961155175e-03, 1, 2, 6.1035156250000003e-06, 1.8103012130447893e+04, 4.6775779874451738e+05, 1.3100769999999949e+02, 4.2072099999987050e-01, 1.2036907500000032e+02, 1.7942999999999990e-02, 1.7942999999999990e-02, 1.2549492100000020e+02, 5.1249830000005190e+00, 2.4634219999998135e+00, 1.3058614199999943e+02, 2.6259940000009134e+00, 2.4601999999999999e-02, 6.6560000000000022e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 1.0401535086485644e-06, 3.0370611866697371e-07, 4.7769860008622933e-07, 2.3080267735693922e-05, 1.5248393948317221e-05, 1.8348502588819583e-05, 2.7330959762746659e-01, 3.0517578700206549e-06, 9834, 14, 1.4236322961155175e-03, 1, 1, 3.0517578125000002e-06, 1.8103012130447893e+04, 4.6775779874451738e+05, 2.6075032100000351e+02, 8.4315500000057308e-01, 2.4356742600000223e+02, 1.8029000000000010e-02, 1.8029000000000010e-02, 2.5406273400000001e+02, 1.0493244999997364e+01, 2.4982809999996189e+00, 2.5990603200000334e+02, 3.3421650000023746e+00, 2.4919999999999998e-02, 6.8879999999999974e-03
1.0000000000000001e-01, 0.0000000000000000e+00, 5.2006818597487278e-07, 1.5185100370293791e-07, 2.3884587175421190e-07, 1.1539943742258018e-05, 7.6240937656208300e-06, 9.1741196131199651e-06, 2.7330959762746659e-01, 1.5258788099714593e-06, 9834, 14, 1.4236322961155175e-03, 1, 1, 1.5258789062500001e-06, 1.8103012130447893e+04, 4.6775779874451738e+05, 5.1542033999999762e+02, 1.6516499999993355e+00, 4.8111143700000889e+02, 1.7640999999999993e-02, 1.7640999999999993e-02, 5.0201540699998964e+02, 2.0900117000003373e+01, 4.9777529999964782e+00, 5.1376646399999584e+02, 6.7667060000024231e+00, 2.4374999999999997e-02, 6.7319999999999871e-03


==> data/narrow_channel/results.csv <==
k,delta,speedup,RKC_cost,mRKC_cost,relerrh1,relerrl2,RKC_rho,mRKC_rhoF,mRKC_rhoS,RKC_s,mRKC_s,mRKC_m,mRKC_cF
1,1,0.972529423336196,0.81079,0.833692,1.95830890585295e-14,2.02312235006939e-15,19198.5640524624,13717.3175801043,19200.6830774779,10,10,1,0.00262334779537887
2,0.5,0.930525190644223,0.959351,1.030978,2.04741755395376e-14,2.58537650846639e-15,19809.8614966933,14026.3205225223,19809.8742390973,11,11,1,0.00130391173520562
3,0.25,0.913251328053073,0.819349,0.897178,2.14225783795989e-14,2.16146907132162e-15,16890.0894326647,14140.9417012626,16890.0922593827,10,10,1,0.000806126561870214
4,0.125,1.08263587374904,0.878965,0.811875,2.01366537442302e-14,2.33471921768698e-15,16717.3998950062,12163.6573188553,16717.1752826244,10,10,1,0.000406338886631451
5,0.0625,1.14511579489361,1.023035,0.89339,8.27102749658339e-05,5.52819344635295e-05,25476.4782032735,25593.2580491002,17393.8213001064,12,10,2,0.000402576489533011
6,0.03125,2.22454507111127,2.051669,0.922287,0.000228925052411201,0.000151963236461005,115477.649818053,115444.173110893,19108.7545080735,25,10,3,0.000603986309643648
7,0.015625,4.30966184981316,4.144869,0.961762,0.000259579577921266,0.000173562454956478,467577.061320691,467757.798744517,18103.0121304479,50,10,6,0.00142363229611552
8,0.0078125,7.9291247432536,8.377041,1.05649,0.000267728967066166,0.000179011050516438,1911906.39470911,1860084.36413046,17880.198903414,100,10,11,0.00319425034937113
9,0.00390625,14.408798942109,16.965453,1.177437,0.000272323483825129,0.000180389113185196,7616927.21791788,7552229.77466114,18630.4835065195,199,10,21,0.00540108021604321
10,0.001953125,23.4594738293374,33.180376,1.41437,0.000270263286371653,0.00018074064183274,30475977.2404254,30653394.3490068,17759.2061786659,398,10,42,0.0102450783447168
11,0.0009765625,32.2392725414856,64.489313,2.000334,0.000270357017560274,0.00018077454704088,121393604.3034,120582235.62396,17054.5017796005,793,10,82,0.0184633710541989
12,0.00048828125,40.514407348332,132.767455,3.277043,0.000270876338431485,0.000180831661549966,493056417.275391,488358501.796578,18185.8879718999,1597,10,165,0.0312561047079508
13,0.000244140625,41.6722274899195,263.652724,6.326821,0.000270382250189013,0.000180798314931559,1955111345.71169,1957105906.37862,18346.8466693962,3181,10,330,0.05598638169094
14,0.0001220703125,42.9879226514838,545.892066,12.698731,0.000270321688265561,0.00018078748727164,7776878946.69357,7781363530.26183,17718.1057639155,6343,10,657,0.101238164603059
15,6.103515625e-05,41.6403142130021,1199.292142,28.801227,0.00027048430118792,0.000180834217784462,30920527125.8425,31052775209.3503,17091.2917849474,12647,10,1312,0.178718497776314
16,3.0517578125e-05,37.5030137060596,2804.693895,74.785827,0.000270485755049427,0.000180824173459027,124659291571.534,124747161773.766,18155.7469944914,25393,10,2630,0.29870867035618


==> data/num_stab/rho_0.csv <==
eta,weta,rho,bssq
3.88996557578933e-06,-0.0609168609168609,4850.10567248081,156.6
7.77993115157866e-06,-0.121833721833722,2445.78793613705,156.6
1.1669896727368e-05,-0.182750582750583,1632.3974528045,156.6
1.55598623031573e-05,-0.243667443667444,1224.18846580235,156.6
1.94498278789467e-05,-0.304584304584305,979.385159176935,156.6
2.3339793454736e-05,-0.365501165501166,816.146409486342,156.6
2.72297590305253e-05,-0.426418026418026,699.535985734862,156.6
3.11197246063146e-05,-0.487334887334887,612.087316179859,156.6
3.5009690182104e-05,-0.548251748251748,544.12495182918,156.6
3.88996557578933e-05,-0.609168609168609,489.635689335191,156.6
4.27896213336826e-05,-0.67008547008547,445.124321947961,156.6
4.6679586909472e-05,-0.731002331002331,408.061184206312,156.6
5.05695524852613e-05,-0.791919191919192,376.624137892971,156.6
5.44595180610506e-05,-0.852836052836053,349.738346219609,156.6
5.834948363684e-05,-0.913752913752914,326.448854701904,156.6
6.22394492126293e-05,-0.974669774669775,306.052930276954,156.6
6.61294147884186e-05,-1.03558663558664,288.041574899066,156.6
7.0019380364208e-05,-1.0965034965035,272.023210289756,156.6
7.39093459399973e-05,-1.15742035742036,253.757636210708,156.6
7.77993115157866e-05,-1.21833721833722,244.824887539127,156.6
8.16892770915759e-05,-1.27925407925408,233.154455360778,156.6
8.55792426673653e-05,-1.34017094017094,222.569169673901,156.6
8.94692082431546e-05,-1.4010878010878,212.884710023167,156.6
9.3359173818944e-05,-1.46200466200466,204.015566334852,156.6
9.72491393947333e-05,-1.52292152292152,195.852886289766,156.6
0.000101139104970523,-1.58383838383838,188.306573932549,156.6
0.000105029070546312,-1.64475524475524,181.349860458765,156.6
0.000108919036122101,-1.70567210567211,174.894156645416,156.6
0.000112809001697891,-1.76658896658897,168.845062405651,156.6
0.00011669896727368,-1.82750582750583,163.221215671888,156.6
0.000120588932849469,-1.88842268842269,157.950832017367,156.6
0.000124478898425259,-1.94933954933955,153.01113275969,156.6
0.000128368864001048,-2.01025641025641,148.385024209471,156.6
0.000132258829576837,-2.07117327117327,144.022568575819,156.6
0.000136148795152627,-2.13209013209013,139.908020694392,156.6
0.000140038760728416,-2.19300699300699,136.009910698466,156.6
0.000143928726304205,-2.25392385392385,137.439002579938,156.6
0.000147818691879995,-2.31484071484071,137.429393801503,156.6
0.000151708657455784,-2.37575757575758,137.460180740934,156.6
0.000155598623031573,-2.43667443667444,137.441553475457,156.6
0.000159488588607363,-2.4975912975913,137.427481147599,156.6
0.000163378554183152,-2.55850815850816,137.455120684839,156.6
0.000167268519758941,-2.61942501942502,137.424447318149,156.6
0.000171158485334731,-2.68034188034188,137.445491965665,156.6
0.00017504845091052,-2.74125874125874,137.459699368739,156.6
0.000178938416486309,-2.8021756021756,137.421534214911,156.6
0.000182828382062099,-2.86309246309246,137.429267778727,156.6
0.000186718347637888,-2.92400932400932,137.430797209758,156.6
0.000190608313213677,-2.98492618492618,137.426140813391,156.6
0.000194498278789467,-3.04584304584305,137.423986377954,156.6
0.000198388244365256,-3.10675990675991,137.41956148529,156.6
0.000202278209941045,-3.16767676767677,137.438430360573,156.6
0.000206168175516835,-3.22859362859363,137.418806950815,156.6
0.000210058141092624,-3.28951048951049,137.415293638911,156.6
0.000213948106668413,-3.35042735042735,137.456187676323,156.6
0.000217838072244203,-3.41134421134421,137.422015260221,156.6
0.000221728037819992,-3.47226107226107,137.448150312478,156.6
0.000225618003395781,-3.53317793317793,137.427975777901,156.6
0.00022950796897157,-3.59409479409479,137.437544676961,156.6
0.00023339793454736,-3.65501165501166,137.434761051584,156.6
0.000237287900123149,-3.71592851592852,137.446991254675,156.6
0.000241177865698939,-3.77684537684538,137.425618359437,156.6
0.000245067831274728,-3.83776223776224,137.455753309589,156.6
0.000248957796850517,-3.8986790986791,137.420782010677,156.6
0.000252847762426306,-3.95959595959596,137.416559687572,156.6
0.000256737728002096,-4.02051282051282,137.417749884974,156.6
0.000260627693577885,-4.08142968142968,137.41150953635,156.6
0.000264517659153674,-4.14234654234654,137.42027467153,156.6
0.000268407624729464,-4.2032634032634,137.435310242793,156.6
0.000272297590305253,-4.26418026418026,137.409913490321,156.6
0.000276187555881042,-4.32509712509713,137.418616819613,156.6
0.000280077521456832,-4.38601398601399,137.444655187285,156.6
0.000283967487032621,-4.44693084693085,137.450841722078,156.6
0.00028785745260841,-4.50784770784771,137.442801063045,156.6
0.0002917474181842,-4.56876456876457,137.432426799258,156.6
0.000295637383759989,-4.62968142968143,137.407343787538,156.6
0.000299527349335778,-4.69059829059829,137.410872494113,156.6
0.000303417314911568,-4.75151515151515,137.433102747381,156.6
0.000307307280487357,-4.81243201243201,137.444465229051,156.6
0.000311197246063146,-4.87334887334887,137.418361161401,156.6
0.000315087211638936,-4.93426573426573,137.442354402289,156.6
0.000318977177214725,-4.99518259518259,137.431634813586,156.6
0.000322867142790514,-5.05609945609946,137.404144256487,156.6
0.000326757108366304,-5.11701631701632,137.414784256132,156.6
0.000330647073942093,-5.17793317793318,137.441036178165,156.6
0.000334537039517882,-5.23885003885004,137.444591248983,156.6
0.000338427005093672,-5.2997668997669,137.413476185796,156.6
0.000342316970669461,-5.36068376068376,137.41502682512,156.6
0.00034620693624525,-5.42160062160062,137.429805427939,156.6
0.00035009690182104,-5.48251748251748,137.415221171974,156.6
0.000353986867396829,-5.54343434343434,137.409477992115,156.6
0.000357876832972618,-5.6043512043512,137.407137921297,156.6
0.000361766798548408,-5.66526806526806,137.427314978566,156.6
0.000365656764124197,-5.72618492618493,137.415170074362,156.6
0.000369546729699986,-5.78710178710179,137.409266306058,156.6
0.000373436695275776,-5.84801864801865,137.415628237341,156.6
0.000377326660851565,-5.90893550893551,137.440519057971,156.6
0.000381216626427354,-5.96985236985237,137.403033220147,156.6
0.000385106592003144,-6.03076923076923,137.410098459678,156.6


==> data/num_stab/rho_1.csv <==
eta,weta,rho,bssq
4.57075172638715e-06,-0.0608766233766234,427066.689867641,13318.7333333333
9.14150345277429e-06,-0.121753246753247,213526.722684835,13318.7333333333
1.37122551791614e-05,-0.18262987012987,142351.159878707,13318.7333333333
1.82830069055486e-05,-0.243506493506494,106760.814844769,13318.7333333333
2.28537586319357e-05,-0.304383116883117,85409.1834503486,13318.7333333333
2.74245103583229e-05,-0.36525974025974,71174.9143840274,13318.7333333333
3.199526208471e-05,-0.426136363636364,61005.8982356464,13318.7333333333
3.65660138110972e-05,-0.487012987012987,53380.5854861257,13318.7333333333
4.11367655374843e-05,-0.54788961038961,47449.6578033992,13318.7333333333
4.57075172638715e-05,-0.608766233766234,42705.5959597095,13318.7333333333
5.02782689902586e-05,-0.669642857142857,38822.2619614517,13318.7333333333
5.48490207166458e-05,-0.73051948051948,35587.1445648257,13318.7333333333
5.94197724430329e-05,-0.791396103896104,32849.6400057193,13318.7333333333
6.39905241694201e-05,-0.852272727272727,30503.1806383636,13318.7333333333
6.85612758958072e-05,-0.91314935064935,28469.6809800926,13318.7333333333
7.31320276221944e-05,-0.974025974025974,26690.2675605784,13318.7333333333
7.77027793485815e-05,-1.0349025974026,25120.3205150041,13318.7333333333
8.22735310749686e-05,-1.09577922077922,23724.4881099807,13318.7333333333
8.68442828013558e-05,-1.15665584415584,22475.923740558,13318.7333333333
9.14150345277429e-05,-1.21753246753247,21352.297700995,13318.7333333333
9.59857862541301e-05,-1.27840909090909,20335.4665207586,13318.7333333333
0.000100556537980517,-1.33928571428571,19411.5537565656,13318.7333333333
0.000105127289706904,-1.40016233766234,18567.2979494423,13318.7333333333
0.000109698041433292,-1.46103896103896,17793.9035498134,13318.7333333333
0.000114268793159679,-1.52191558441558,17082.0432265722,13318.7333333333
0.000118839544886066,-1.58279220779221,16425.930763115,13318.7333333333
0.000123410296612453,-1.64366883116883,15816.3362097692,13318.7333333333
0.00012798104833884,-1.70454545454545,15253.8800284383,13318.7333333333
0.000132551800065227,-1.76542207792208,14727.3080303975,13318.7333333333
0.000137122551791614,-1.8262987012987,14239.0192249025,13318.7333333333
0.000141693303518002,-1.88717532467532,13781.8650793678,13318.7333333333
0.000146264055244389,-1.94805194805195,13348.5364139907,13318.7333333333
0.000150834806970776,-2.00892857142857,13213.452794844,13318.7333333333
0.000155405558697163,-2.06980519480519,13210.1410701829,13318.7333333333
0.00015997631042355,-2.13068181818182,13208.067988387,13318.7333333333
0.000164547062149937,-2.19155844155844,13206.3686837045,13318.7333333333
0.000169117813876324,-2.25243506493507,13204.8310455686,13318.7333333333
0.000173688565602712,-2.31331168831169,13203.4384424803,13318.7333333333
0.000178259317329099,-2.37418831168831,13202.0453916444,13318.7333333333
0.000182830069055486,-2.43506493506493,13200.8080609696,13318.7333333333
0.000187400820781873,-2.49594155844156,13199.6447691569,13318.7333333333
0.00019197157250826,-2.55681818181818,13198.5119505867,13318.7333333333
0.000196542324234647,-2.61769480519481,13197.4535649156,13318.7333333333
0.000201113075961034,-2.67857142857143,13196.4015812149,13318.7333333333
0.000205683827687422,-2.73944805194805,13195.402899418,13318.7333333333
0.000210254579413809,-2.80032467532468,13194.4509837365,13318.7333333333
0.000214825331140196,-2.8612012987013,13193.5239863295,13318.7333333333
0.000219396082866583,-2.92207792207792,13192.5571687759,13318.7333333333
0.00022396683459297,-2.98295454545455,13191.7029539337,13318.7333333333
0.000228537586319357,-3.04383116883117,13190.8329249756,13318.7333333333
0.000233108338045744,-3.10470779220779,13190.0280985484,13318.7333333333
0.000237679089772132,-3.16558441558442,13189.2066116167,13318.7333333333
0.000242249841498519,-3.22646103896104,13188.4257024774,13318.7333333333
0.000246820593224906,-3.28733766233766,13187.6744802439,13318.7333333333
0.000251391344951293,-3.34821428571429,13186.9238250643,13318.7333333333
0.00025596209667768,-3.40909090909091,13186.1983688628,13318.7333333333
0.000260532848404067,-3.46996753246753,13185.4925434148,13318.7333333333
0.000265103600130455,-3.53084415584416,13184.7723218499,13318.7333333333
0.000269674351856842,-3.59172077922078,13184.10622418,13318.7333333333
0.000274245103583229,-3.6525974025974,13183.4425474325,13318.7333333333
0.000278815855309616,-3.71347402597403,13182.8034241271,13318.7333333333
0.000283386607036003,-3.77435064935065,13182.1741842154,13318.7333333333
0.00028795735876239,-3.83522727272727,13181.5560963783,13318.7333333333
0.000292528110488777,-3.8961038961039,13180.953876536,13318.7333333333
0.000297098862215165,-3.95698051948052,13180.3679199808,13318.7333333333
0.000301669613941552,-4.01785714285714,13179.7883222738,13318.7333333333
0.000306240365667939,-4.07873376623377,13179.2308079059,13318.7333333333
0.000310811117394326,-4.13961038961039,13178.6723973368,13318.7333333333
0.000315381869120713,-4.20048701298701,13178.1047141322,13318.7333333333
0.0003199526208471,-4.26136363636364,13177.5827290441,13318.7333333333
0.000324523372573487,-4.32224025974026,13177.0499852641,13318.7333333333
0.000329094124299875,-4.38311688311688,13176.5422096968,13318.7333333333
0.000333664876026262,-4.44399350649351,13176.0358430658,13318.7333333333
0.000338235627752649,-4.50487012987013,13175.5637937899,13318.7333333333
0.000342806379479036,-4.56574675324675,13175.0790992352,13318.7333333333
0.000347377131205423,-4.62662337662338,13174.5824996322,13318.7333333333
0.00035194788293181,-4.6875,13174.1352789453,13318.7333333333
0.000356518634658197,-4.74837662337662,13173.6563271391,13318.7333333333
0.000361089386384585,-4.80925324675325,13173.2119498332,13318.7333333333
0.000365660138110972,-4.87012987012987,13172.7651816462,13318.7333333333
0.000370230889837359,-4.93100649350649,13172.3141022865,13318.7333333333
0.000374801641563746,-4.99188311688312,13171.8832493663,13318.7333333333
0.000379372393290133,-5.05275974025974,13171.4784764647,13318.7333333333
0.00038394314501652,-5.11363636363636,13171.0472147821,13318.7333333333
0.000388513896742908,-5.17451298701299,13170.6617494283,13318.7333333333
0.000393084648469295,-5.23538961038961,13170.2491146686,13318.7333333333
0.000397655400195682,-5.29626623376623,13169.8501195037,13318.7333333333
0.000402226151922069,-5.35714285714286,13169.4751295244,13318.7333333333
0.000406796903648456,-5.41801948051948,13169.0880544317,13318.7333333333
0.000411367655374843,-5.4788961038961,13168.715188628,13318.7333333333
0.00041593840710123,-5.53977272727273,13168.3466126584,13318.7333333333
0.000420509158827618,-5.60064935064935,13167.961444222,13318.7333333333
0.000425079910554005,-5.66152597402597,13167.6041755537,13318.7333333333
0.000429650662280392,-5.7224025974026,13167.2465105812,13318.7333333333
0.000434221414006779,-5.78327922077922,13166.8898526835,13318.7333333333
0.000438792165733166,-5.84415584415584,13166.5446517055,13318.7333333333
0.000443362917459553,-5.90503246753247,13166.2162732335,13318.7333333333
0.00044793366918594,-5.96590909090909,13165.879238493,13318.7333333333
0.000452504420912328,-6.02678571428571,13165.5499661385,13318.7333333333


==> data/num_stab/rho_2.csv <==
eta,weta,rho,bssq
2.78461246700598e-07,-0.0618686868686869,3353587.42243969,222180.6
5.56922493401196e-07,-0.123737373737374,3353482.32175367,222180.6
8.35383740101794e-07,-0.185606060606061,2150371.08392495,222180.6
1.11384498680239e-06,-0.247474747474747,1748130.3394279,222180.6
1.39230623350299e-06,-0.309343434343434,1402018.19576714,222180.6
1.67076748020359e-06,-0.371212121212121,1162683.24450181,222180.6
1.94922872690419e-06,-0.433080808080808,1001474.18568415,222180.6
2.22768997360478e-06,-0.494949494949495,874333.88125428,222180.6
2.50615122030538e-06,-0.556818181818182,776566.366145562,222180.6
2.78461246700598e-06,-0.618686868686869,700776.073709844,222180.6
3.06307371370658e-06,-0.680555555555556,636371.694080013,222180.6
3.34153496040718e-06,-0.742424242424242,584185.278142648,222180.6
3.61999620710777e-06,-0.804292929292929,539190.908841211,222180.6
3.89845745380837e-06,-0.866161616161616,500487.836056509,222180.6
4.17691870050897e-06,-0.928030303030303,467241.643444252,222180.6
4.45537994720957e-06,-0.98989898989899,438119.893891782,222180.6
4.73384119391016e-06,-1.05176767676768,412154.454039733,222180.6
5.01230244061076e-06,-1.11363636363636,389345.329884474,222180.6
5.29076368731136e-06,-1.17550505050505,368680.089924239,222180.6
5.56922493401196e-06,-1.23737373737374,350557.605712404,222180.6
5.84768618071256e-06,-1.29924242424242,333665.984765716,222180.6
6.12614742741315e-06,-1.36111111111111,318647.348962428,222180.6
6.40460867411375e-06,-1.4229797979798,304616.871206358,222180.6
6.68306992081435e-06,-1.48484848484848,292071.793013165,222180.6
6.96153116751495e-06,-1.54671717171717,280343.962135346,222180.6
7.23999241421555e-06,-1.60858585858586,269558.508024727,222180.6
7.51845366091614e-06,-1.67045454545455,259685.279217499,222180.6
7.79691490761674e-06,-1.73232323232323,250164.288353942,222180.6
8.07537615431734e-06,-1.79419191919192,241391.073173279,222180.6
8.35383740101794e-06,-1.85606060606061,233764.435361773,222180.6
8.63229864771854e-06,-1.91792929292929,226300.281492493,222180.6
8.91075989441913e-06,-1.97979797979798,221934.373642816,222180.6
9.18922114111973e-06,-2.04166666666667,221934.336143903,222180.6
9.46768238782033e-06,-2.10353535353535,221934.346635924,222180.6
9.74614363452093e-06,-2.16540404040404,221934.388132459,222180.6
1.00246048812215e-05,-2.22727272727273,221934.340929233,222180.6
1.03030661279221e-05,-2.28914141414141,221934.41691768,222180.6
1.05815273746227e-05,-2.3510101010101,221934.342857587,222180.6
1.08599886213233e-05,-2.41287878787879,221934.468614693,222180.6
1.11384498680239e-05,-2.47474747474747,221934.491211388,222180.6
1.14169111147245e-05,-2.53661616161616,221934.506794317,222180.6
1.16953723614251e-05,-2.59848484848485,221934.390968369,222180.6
1.19738336081257e-05,-2.66035353535354,221934.364220027,222180.6
1.22522948548263e-05,-2.72222222222222,221934.32868644,222180.6
1.25307561015269e-05,-2.78409090909091,221934.35285537,222180.6
1.28092173482275e-05,-2.8459595959596,221934.502490591,222180.6
1.30876785949281e-05,-2.90782828282828,221934.340580802,222180.6
1.33661398416287e-05,-2.96969696969697,221934.391916461,222180.6
1.36446010883293e-05,-3.03156565656566,221934.343930133,222180.6
1.39230623350299e-05,-3.09343434343434,221934.375289386,222180.6
1.42015235817305e-05,-3.15530303030303,221934.40712486,222180.6
1.44799848284311e-05,-3.21717171717172,221934.387353197,222180.6
1.47584460751317e-05,-3.2790404040404,221934.554826864,222180.6
1.50369073218323e-05,-3.34090909090909,221934.371147589,222180.6
1.53153685685329e-05,-3.40277777777778,221934.356685008,222180.6
1.55938298152335e-05,-3.46464646464646,221934.331509879,222180.6
1.58722910619341e-05,-3.52651515151515,221934.424715153,222180.6
1.61507523086347e-05,-3.58838383838384,221934.460776211,222180.6
1.64292135553353e-05,-3.65025252525253,221934.337380635,222180.6
1.67076748020359e-05,-3.71212121212121,221934.331080324,222180.6
1.69861360487365e-05,-3.7739898989899,221934.43165258,222180.6
1.72645972954371e-05,-3.83585858585859,221934.336945391,222180.6
1.75430585421377e-05,-3.89772727272727,221934.332168599,222180.6
1.78215197888383e-05,-3.95959595959596,221934.354807051,222180.6
1.80999810355389e-05,-4.02146464646465,221934.393869469,222180.6
1.83784422822395e-05,-4.08333333333333,221934.403060042,222180.6
1.86569035289401e-05,-4.14520202020202,221934.337416349,222180.6
1.89353647756407e-05,-4.20707070707071,221934.346221258,222180.6
1.92138260223413e-05,-4.26893939393939,221934.356587813,222180.6
1.94922872690419e-05,-4.33080808080808,221934.340123489,222180.6
1.97707485157425e-05,-4.39267676767677,221934.368858329,222180.6
2.0049209762443e-05,-4.45454545454545,221934.361725317,222180.6
2.03276710091436e-05,-4.51641414141414,221934.331657256,222180.6
2.06061322558442e-05,-4.57828282828283,221934.403016387,222180.6
2.08845935025448e-05,-4.64015151515152,221934.354569855,222180.6
2.11630547492454e-05,-4.7020202020202,221934.339605241,222180.6
2.1441515995946e-05,-4.76388888888889,221934.346641236,222180.6
2.17199772426466e-05,-4.82575757575758,221934.332308995,222180.6
2.19984384893472e-05,-4.88762626262626,221934.372096966,222180.6
2.22768997360478e-05,-4.94949494949495,221934.343812823,222180.6
2.25553609827484e-05,-5.01136363636364,221934.343247334,222180.6
2.2833822229449e-05,-5.07323232323232,221934.335317101,222180.6
2.31122834761496e-05,-5.13510101010101,221934.339944352,222180.6
2.33907447228502e-05,-5.1969696969697,221934.437499184,222180.6
2.36692059695508e-05,-5.25883838383838,221934.353845945,222180.6
2.39476672162514e-05,-5.32070707070707,221934.35705957,222180.6
2.4226128462952e-05,-5.38257575757576,221934.420051942,222180.6
2.45045897096526e-05,-5.44444444444444,221934.376339587,222180.6
2.47830509563532e-05,-5.50631313131313,221934.379708683,222180.6
2.50615122030538e-05,-5.56818181818182,221934.335674573,222180.6
2.53399734497544e-05,-5.63005050505051,221934.461511753,222180.6
2.5618434696455e-05,-5.69191919191919,221934.347376089,222180.6
2.58968959431556e-05,-5.75378787878788,221934.618482032,222180.6
2.61753571898562e-05,-5.81565656565657,221934.347150827,222180.6
2.64538184365568e-05,-5.87752525252525,221934.419376136,222180.6
2.67322796832574e-05,-5.93939393939394,221934.416194842,222180.6
2.7010740929958e-05,-6.00126262626263,221934.483974671,222180.6
2.72892021766586e-05,-6.06313131313131,221934.333385136,222180.6
2.75676634233592e-05,-6.125,221934.390963847,222180.6


==> data/robertson/res_RKC.csv <==
dt,err,s,m,eta
1,0.00106468260186732,45.81,0,0
0.5,0.000528007565237409,32.855,0,0
0.25,0.000264488680711938,23.715,0,0
0.125,0.000131492634669939,17.3325,0,0
0.0625,6.57621363610028e-05,12.8775,0,0
0.03125,3.29503765496009e-05,9.58375,0,0
0.015625,1.75591506857975e-05,7.30078125,0,0
0.0078125,8.72134706142447e-06,5.63359375,0,0


==> data/robertson/res_mRKC.csv <==
dt,err,s,m,eta
1,0.00105410357391933,18.95,5.6,0.00949172006828337
0.5,0.000523354658566899,13.865,5.41,0.0088404755066234
0.25,0.000267682012530024,10.35,5.2025,0.00789470878241678
0.125,0.000150767461387535,8.58125,4.76875,0.00562769278943268
0.0625,7.19561544543224e-05,9.741875,3.879375,0.00225928356393348
0.03125,3.57412267288915e-05,7.4471875,3.5465625,0.00196707532910889
0.015625,1.80057714711523e-05,5.70203125,3.0571875,0.0017093024593661
0.0078125,9.65385797901952e-06,4.531171875,3,0.0013787847716231


==> data/robertson/rho_s_RKC.csv <==
t,rho,s
0,2309.49881586328,35
1,2575.08669380195,37
2,2638.61176738029,38
3,2704.10699535918,38
4,2758.31219187992,39
5,2809.89621409849,39
6,2858.79437562743,39
7,2905.46295450758,40
8,2952.75143646177,40
9,2996.92170520342,40
10,3039.98966173764,40
11,3081.44600700348,41
12,3121.52001350409,41
13,3160.22504382844,41
14,3197.7312880684,41
15,3234.03072853078,42
16,3269.25631832667,42
17,3303.46164667405,42
18,3336.70012677935,42
19,3369.03728552412,43
20,3400.51985108916,43
21,3431.19332648509,43
22,3461.10291743112,43
23,3490.28725612968,43
24,3518.78336882225,43
25,3546.6254751948,44
26,3573.84415838829,44
27,3600.46914401825,44
28,3626.52774074052,44
29,3652.04521289,44
30,3677.04492904049,44
31,3701.54931318763,45
32,3725.57882709382,45
33,3749.15303496239,45
34,3772.28996666001,45
35,3795.00685021875,45
36,3817.31967951996,45
37,3839.24365644132,45
38,3860.79307449215,45
39,3881.79176205087,46
40,3902.82166966513,46
41,3923.14266990219,46
42,3943.50476268826,46
43,3963.19333934486,46
44,3982.93177013818,46
45,4002.02880652218,46
46,4021.18322925149,46
47,4039.72542812807,46
48,4058.33167659962,47
49,4076.35252317672,47
50,4094.44317691969,47
51,4111.97312139143,47
52,4129.57787334525,47
53,4146.6446074395,47
54,4163.79055895755,47
55,4180.41947968332,47
56,4197.13146510265,47
57,4213.34586173792,47
58,4229.64668623606,47
59,4245.46798525016,48
60,4261.37875411477,48
61,4276.82666476566,48
62,4292.36661677082,48
63,4307.45951001221,48
64,4322.64659281136,48
65,4337.40131892272,48
66,4352.25218771557,48
67,4366.68444833134,48
68,4381.21456874286,48
69,4395.33897323539,48
70,4409.56267835915,48
71,4423.39277591496,49
72,4437.32345460711,49
73,4450.8719426354,49
74,4464.52211651576,49
75,4477.80087042631,49
76,4491.18225143448,49
77,4504.20237009787,49
78,4517.32589169782,49
79,4530.09776703672,49
80,4542.97371841788,49
81,4555.50713168547,49
82,4568.14517325916,49
83,4580.44931422795,49
84,4592.85853373226,49
85,4604.94205411204,49
86,4617.13101158024,50
87,4629.00208239013,50
88,4640.97884865175,50
89,4652.64515271302,50
90,4664.41735916262,50
91,4675.88617358972,50
92,4687.46103187355,50
93,4698.73923517225,50
94,4710.12356986053,50
95,4721.21768237614,50
96,4732.41795314651,50
97,4743.33415593304,50
98,4754.35649353447,50
99,4765.10065259776,50


==> data/robertson/rho_sm_mRKC.csv <==
t,rhoF,rhoS,s,m
0,1050.00000000002,1259.8957023732,27,3
1,1219.88749325015,1189.69936577424,26,3
2,1365.50611099001,1313.15588534701,28,3
3,1492.98520257259,1312.17218740216,28,4
4,1606.91045858431,1178.62840877641,26,4
5,1710.05399613473,1079.71760439283,25,4
6,1804.34518277716,1060.91131269622,25,4
7,1891.3128850715,1011.61097526293,24,4
8,1972.06243290517,982.45148871743,24,4
9,2047.49230627442,951.396589215076,24,4
10,2118.30289672649,922.181249640782,23,4
11,2185.05863054796,896.655243102527,23,4
12,2248.23385113587,872.99159251178,23,4
13,2308.21471997537,852.122257329247,22,4
14,2365.32785018457,832.140474259676,22,4
15,2419.85660272448,814.004014268561,22,5
16,2472.04997605819,796.998534352401,22,5
17,2522.10699985451,781.165271324242,22,5
18,2570.20776017301,766.385888045211,21,5
19,2616.51054639496,752.411328502536,21,5
20,2661.1529221095,739.238183559554,21,5
21,2704.25745814202,726.813965712964,21,5
22,2745.93347160597,715.09939150726,21,5
23,2786.27907232163,703.992561353785,21,5
24,2825.38238852863,693.382772092985,20,5
25,2863.32141629985,683.284700770753,20,5
26,2900.16921480259,673.658472800378,20,5
27,2935.99096371553,664.468202413541,20,5
28,2970.84603388576,655.675921742614,20,5
29,3004.78865171437,647.255509113693,20,5
30,3037.8684946503,639.179418245338,20,5
31,3070.13118587225,631.425516241823,20,5
32,3101.61873275797,623.971520058002,19,5
33,3132.36973641228,616.796815453043,19,5
34,3162.42022645844,609.889065440557,19,5
35,3191.80343472324,603.225915703965,19,5
36,3220.55021692174,596.797326608975,19,5
37,3248.68928514357,590.585573276823,19,5
38,3276.2473972886,584.582067129525,19,5
39,3303.24953884253,578.771882511188,19,5
40,3329.71907263078,573.14723637901,19,5
41,3355.67788232963,567.696325057576,19,5
42,3381.1464933174,562.411264194447,19,6
43,3406.14427372205,557.284330495576,18,6
44,3430.68923923342,552.304022849152,18,6
45,3454.7984987128,547.467976723519,18,6
46,3478.4881589083,542.765364263638,18,6
47,3501.77342344642,538.192607834456,18,6
48,3524.66866407218,533.742018800267,18,6
49,3547.18747842864,529.409081234852,18,6
50,3569.34274693524,525.188027421453,18,6
51,3591.14668216245,521.074262754398,18,6
52,3612.61087525864,517.063064354563,18,6
53,3633.74633774719,513.150180296354,18,6
54,3654.56354014606,509.331523198255,18,6
55,3675.0724472607,505.603276400927,18,6
56,3695.28255068221,501.961824371192,18,6
57,3715.20289867249,498.403758665217,18,6
58,3734.84212372414,494.92585499099,17,6
59,3754.2085733937,491.525625354047,17,6
60,3773.31002309795,488.199213471291,17,6
61,3792.15400301137,484.944164770322,17,6
62,3810.7477184582,481.757943794327,17,6
63,3829.09806851001,478.638103789518,17,6
64,3847.21166332268,475.582315749859,17,6
65,3865.09484025553,472.58837543473,17,6
66,3882.75367887696,469.654205126419,17,6
67,3900.19401494911,466.777847825088,17,6
68,3917.42145347332,463.957445090122,17,6
69,3934.4413808828,461.191193989376,17,6
70,3951.25897644239,458.477300523873,17,6
71,3967.87922288912,455.813974760511,17,6
72,3984.30691635564,453.199499232773,17,6
73,4000.54667565225,450.632317315317,17,6
74,4016.60295101455,448.111029885552,17,6
75,4032.48003236266,445.634300767203,17,6
76,4048.18205704242,443.200809096445,17,6
77,4063.71301706355,440.809277810623,17,6
78,4079.07676591292,438.458482940113,17,6
79,4094.27702498373,436.147248724785,17,6
80,4109.31738962771,433.874447375259,16,7
81,4124.20153211874,431.639105106351,16,7
82,4138.9326250991,429.439950052473,16,7
83,4153.51391894259,427.276092871437,16,7
84,4167.94855896839,425.146691221165,16,7
85,4182.23958998434,423.050941472431,16,7
86,4196.3899606382,420.988027539704,16,7
87,4210.40252756576,418.957050788261,16,7
88,4224.28005928582,416.957007119956,16,7
89,4238.02523977931,414.986876576612,16,7
90,4251.64067177693,413.045782538977,16,7
91,4265.12887996666,411.133052001593,16,7
92,4278.49231422316,409.248097255987,16,7
93,4291.73335272832,407.39028921627,16,7
94,4304.8543047805,405.558971774872,16,7
95,4317.85741342348,403.75350897128,16,7
96,4330.74485800555,401.973284392321,16,7
97,4343.51875660273,400.217702082537,16,7
98,4356.18116834027,398.486185368295,16,7
99,4368.73409559793,396.778176658043,16,7


==> data/text/Phi_8.csv <==
z,Phim,phi
-136.305405139039,-0.500631094237972,0.00733646621702156
-134.928582864908,-0.381732424003601,0.00741132811719525
-133.551760590776,-0.284936075860824,0.00748773356170242
-132.174938316644,-0.207075430820471,0.00756573078630349
-130.798116042513,-0.14532082327951,0.00764537005773826
-129.421293768381,-0.097154360711604,0.00772670378175675
-128.044471494249,-0.0603459289102301,0.00780978661811973
-126.667649220117,-0.0329303561734461,0.00789467560309929
-125.290826945986,-0.0131857098193701,0.00798143028005642
-123.914004671854,0.000387301578542493,0.00807011283872372
-122.537182397722,0.00908484684736079,0.00816078826387792
-121.160360123591,0.0140184383725961,0.00825352449414926
-119.783537849459,0.0161323723691037,0.00834839259178316
-118.406715575327,0.016220169875894,0.00844546692424575
-117.029893301195,0.0149400450857772,0.00854482535864864
-115.653071027064,0.0128294276207687,0.00864654947006113
-114.276248752932,0.010318565364178,0.00875072476488114
-112.8994264788,0.00774323446030857,0.00885744092055042
-111.522604204669,0.00535658309269181,0.00896679204302635
-110.145781930537,0.00334013565178276,0.00907887694356418
-108.768959656405,0.0018139839030405,0.00919379943652069
-107.392137382273,0.000846191766319802,0.00931166866006583
-106.015315108142,0.000461440317498969,0.00943259942188487
-104.63849283401,0.000648939623269006,0.00955671257217282
-103.261670559878,0.00136963402000936,0.00968413540646846
-101.884848285747,0.00256272744767559,0.00981500210115047
-100.508026011615,0.00415155544962413,0.00994945418472787
-99.1312037374832,0.00604883044929925,0.0100876410484046
-97.7543814633515,0.00816128691470775,0.0102297204997906
-96.3775591892198,0.0103937530216063,0.0103758593640734
-95.0007369150881,0.0126526754263272,0.0105262341374657
-93.6239146409564,0.0148491237591663,0.0106810316983108
-92.2470923668247,0.0169013014492613,0.0108404500818677
-90.870270092693,0.0187365894918817,0.0110046993255323
-89.4934478185612,0.0202931497690595,0.011174002392079
-88.1166255444295,0.0215211145344828,0.0113485961794552
-86.7398032702978,0.0223833886735796,0.0115287326267482
-85.3629809961661,0.0228560913497162,0.0117146799271796
-83.9861587220344,0.0229286636474351,0.011906723860412
-82.6093364479027,0.0226036688236584,0.0121051692580856
-81.232514173771,0.0218963117777819,0.0123103416183921
-79.8556918996393,0.0208337043515837,0.0125225888876747
-78.4788696255076,0.0194539030698752,0.0127422834295638
-77.1020473513758,0.0178047459328168,0.0129698242050917
-75.7252250772441,0.0159425148708259,0.0132056391906388
-74.3484028031124,0.0139304504730009,0.0134501880645395
-72.9715805289807,0.0118371455999873,0.0137039651978327
-71.594758254849,0.00973484449221065,0.0139675029900987
-70.2179359807173,0.00769767398440186,0.0142413755977477
-68.8411137065856,0.00579983343734013,0.0145262031097027
-67.4642914324539,0.00411376999773837,0.0148226562343905
-66.0874691583222,0.00270836579719682,0.015131461572607
-64.7106468841904,0.00164716370114978,0.0154534075635135
-63.3338246100587,0.000986658218730831,0.0157893512061986
-61.957002335927,0.000774678184481677,0.0161402256774474
-60.5801800617953,0.00104888782283001,0.0165070489882985
-59.2033577876636,0.00183543280626145,0.0168909338484915
-57.8265355135319,0.00314775791811095,0.0172930989401223
-56.4497132394002,0.00498562293089871,0.0177148818411008
-55.0728909652685,0.00733434331113614,0.0181577538871284
-53.6960686911367,0.0101642823615267,0.0186233373201317
-52.319246417005,0.0134306214114872,0.0191134251443456
-50.9424241428733,0.017073434666915,0.0196300042023009
-49.5656018687416,0.021018095330125,0.0201752820968093
-48.1887795946099,0.025176039600884,0.0207517187281467
-46.8119573204782,0.0294459151694654,0.0213620633966216
-45.4351350463465,0.0337151408126506,0.0220093986510647
-44.0583127722148,0.0378619037036027,0.0226971923589105
-42.6814904980831,0.041757621046536,0.0234293598543592
-41.3046682239513,0.0452698926471094,0.0242103385161712
-39.9278459498196,0.0482659710294653,0.0250451777753495
-38.5510236756879,0.0506167757108431,0.0259396484101834
-37.1742014015562,0.0522014782446891,0.0269003761290791
-35.7973791274245,0.0529126846431907,0.0279350059801975
-34.4205568532928,0.052662241790158,0.0290524062194053
-33.0437345791611,0.0513876944551799,0.0302629231452138
-31.6669123050294,0.0490594195199784,0.0315787024123966
-30.2900900308976,0.0456884640278876,0.0330140979765947
-28.9132677567659,0.0413351136673818,0.0345861978802349
-27.5364454826342,0.0361182183005776,0.0363155077742168
-26.1596232085025,0.0302253011476368,0.0382268502885248
-24.7828009343708,0.0239234782379938,0.0403505641929222
-23.4059786602391,0.0175712147393331,0.0427241267903219
-22.0291563861074,0.0116309447752432,0.0453943847055222
-20.6523341119757,0.00668258134246989,0.0484206769803623
-19.275511837844,0.0034379429386967,0.0518792965996955
-17.8986895637123,0.00275612351177612,0.0558700110187728
-16.5218672895805,0.00565983234133727,0.0605258422485325
-15.1450450154488,0.0133527304636951,0.066028178482106
-13.7682227413171,0.0272377902509873,0.072630939400434
-12.3914004671854,0.0489367047554622,0.0807007931418883
-11.0145781930537,0.0803103734298451,0.0907872750537378
-9.63775591892197,0.123480490834707,0.10375182658329
-8.26093364479027,0.180852264943759,0.121020410691978
-6.88411137065856,0.255138291658005,0.145113293578641
-5.50728909652685,0.349383612139669,0.180840862296016
-4.13046682239514,0.466991979576824,0.238211483006837
-2.75364454826342,0.611753361989654,0.340023807178129
-1.37682227413171,0.787872707689272,0.543004526983304
0,1,1


==> data/text/Phi_9.csv <==
z,Phim,phi
-172.506665922867,0.753572208880249,0.00579687744036006
-170.764174347889,0.559233456536041,0.00585602925097598
-169.021682772911,0.406634181180388,0.00591640068655305
-167.279191197932,0.288565190579778,0.00597802986037131
-165.536699622954,0.198792021501875,0.00604095649048048
-163.794208047975,0.13195544036415,0.00610522198506006
-162.051716472997,0.0834791784299024,0.00617086953328652
-160.309224898018,0.0494845662956081,0.00623794420212659
-158.56673332304,0.0267117398870542,0.00630649303951259
-156.824241748061,0.0124470976551809,0.00637656518439607
-155.081750173083,0.00445669613606551,0.00644821198422074
-153.339258598104,0.000925278512950749,0.00652148712040507
-151.596767023126,0.000400638291722191,0.00659644674247869
-149.854275448148,0.00174302767471626,0.00667314961157728
-148.111783873169,0.0040793276912374,0.00675165725406642
-146.369292298191,0.00676170461664603,0.00683203412613864
-144.626800723212,0.00933048468536855,0.00691434779030899
-142.884309148234,0.0114809865766691,0.00699866910482495
-141.141817573255,0.0130340586255095,0.00708507242710674
-139.399325998277,0.0139100751843147,0.00717363583244557
-137.656834423298,0.0141061540349447,0.00726444134931197
-135.91434284832,0.0136763642236673,0.00735757521276469
-134.171851273341,0.0127147011654099,0.00745312813760579
-132.429359698363,0.0113406133370588,0.0075511956131006
-130.686868123384,0.00968687235306175,0.00765187822127528
-128.944376548406,0.00788958569007924,0.00775528198102224
-127.201884973428,0.00608015880091417,0.0078615187204883
-125.459393398449,0.0043790208314435,0.00797070648049508
-123.716901823471,0.00289093562775783,0.00808296995205135
-121.974410248492,0.00170172719420686,0.00819844095136637
-120.231918673514,0.000876256236535232,0.00831725893616878
-118.489427098535,0.000457491897781418,0.00843957156758303
-116.746935523557,0.000466530268100752,0.00856553532232307
-115.004443948578,0.000903418723161729,0.00869531616054009
-113.2619523736,0.00174865261925265,0.00882909025531763
-111.519460798621,0.00296521834672413,0.00896704479055697
-109.776969223643,0.0045010642168805,0.00910937883485152
-108.034477648664,0.00629188813092224,0.00925630429992977
-106.291986073686,0.00826413845302851,0.00940804699337124
-104.549494498708,0.0103381319831578,0.0095648477765941
-102.807002923729,0.0124312003986326,0.00972696384060417
-101.064511348751,0.0144607840070623,0.00989467011371803
-99.3220197737722,0.0163473991266456,0.0100682608174675
-97.5795281987937,0.0180174128833838,0.010248051189208
-95.8370366238153,0.0194055666882221,0.0104343793926481
-94.0945450488368,0.0204571971306268,0.0106276086406601
-92.3520534738583,0.0211301104985914,0.0108281295584084
-90.6095618988799,0.021396074608555,0.011036362819147
-88.8670703239014,0.0212418991022046,0.0112527620901107
-87.124578748923,0.0206700828406181,0.0114778173319129
-85.3820871739445,0.0196990144996975,0.011712058501952
-83.6395955989661,0.0183627199443254,0.0119560597207426
-81.8971040239876,0.0167101574321694,0.0122104439701201
-80.1546124490091,0.0148040691715445,0.0124758884042532
-78.4121208740307,0.0127194052312343,0.0127531303687921
-76.6696292990522,0.0105413432736577,0.0130429742408101
-74.9271377240738,0.00836293505625702,0.0133462992231546
-73.1846461490953,0.00628241811947114,0.0136640682522773
-71.4421545741168,0.0044002385531462,0.0139973382096499
-69.6996629991384,0.00281583820672303,0.0143472716648911
-67.9571714241599,0.00162426718203018,0.0147151504255294
-66.2146798491815,0.000912689920998397,0.0151023912262012
-64.472188274203,0.000756860674100962,0.0155105639620445
-62.7296966992245,0.00121765160881261,0.0159414129609902
-60.9872051242461,0.00233772429086726,0.0163968819027327
-59.2447135492676,0.00413844274458361,0.0168791431351661
-57.5022219742892,0.00661713377201524,0.0173906323210802
-55.7597303993107,0.00974480768416998,0.0179340895811139
-54.0172388243323,0.0134644600710321,0.0185126085998595
-52.2747472493538,0.017690082710608,0.0191296955531882
-50.5322556743753,0.0223065191907049,0.0197893402274361
-48.7897640993969,0.0271703082906397,0.0204961023784159
-47.0472725244184,0.0321116656435641,0.0212552172813202
-45.3047809494399,0.0369377616735783,0.0220727256382941
-43.5622893744615,0.0414374612752973,0.0229556346638258
-41.819797799483,0.0453876981770168,0.0239121194414853
-40.0773062245046,0.0485616644021184,0.0249517768085064
-38.3348146495261,0.0507390027168409,0.0260859484816203
-36.5923230745476,0.0517181974260294,0.0273281365045546
-34.8498314995692,0.0513313663519663,0.0286945433297823
-33.1073399245907,0.0494616643048753,0.0302047824524023
-31.3648483496123,0.0460635158271736,0.0318828259219796
-29.6223567746338,0.0411859024670439,0.0337582862703275
-27.8798651996553,0.0349989373103759,0.0358681791621999
-26.1373736246769,0.0278239669736235,0.038259391106206
-24.3948820496984,0.0201674487336079,0.0409922047557892
-22.65239047472,0.0127588579437845,0.0441454512701749
-20.9098988997415,0.00659288835998293,0.0478242388432884
-19.167407324763,0.00297621547211289,0.0521718967159899
-17.4249157497846,0.00357910041182202,0.0573890851061601
-15.6824241748061,0.0104921194795751,0.0637656419857857
-13.9399325998277,0.0262883118081151,0.0717362949807423
-12.1974410248492,0.0540910451527552,0.0819839960380099
-10.4549494498708,0.0976479072724331,0.0956457225781328
-8.71245787489229,0.16141093783896,0.114759289626193
-6.96996629991384,0.250623523285364,0.143337897550465
-5.22747472493538,0.371414284477744,0.190270253004724
-3.48498314995695,0.530898294568502,0.27814932908966
-1.74249157497846,0.737285971862368,0.473411974616412
0,1,1


==> data/text/RKC_1_s_10_damping_polynomial_data.csv <==
xk,px
-200,17.7014956367116
-199.599198396794,15.7977405875721
-199.198396793587,14.0432757604321
-198.797595190381,12.4294137303853
-198.396793587174,10.9478491456346
-197.995991983968,9.59064592856284
-197.595190380762,8.35022480136755
-197.194388777555,7.21935113018019
-196.793587174349,6.19112308166445
-196.392785571142,5.25896008617028
-195.991983967936,4.41659160159818
-195.591182364729,3.65804617220771
-195.190380761523,2.97764077667866
-194.789579158317,2.36997045981353
-194.38877755511,1.82989824234369
-193.987975951904,1.35254530337773
-193.587174348697,0.933281430106075
-193.186372745491,0.567715729448431
-192.785571142285,0.251687596405819
-192.384769539078,-0.0187420660489596
-191.983967935872,-0.247299380636486
-191.583166332665,-0.437505788013428
-191.182364729459,-0.592686102544195
-190.781563126253,-0.7159763364821
-190.380761523046,-0.810331297371503
-189.97995991984,-0.878531963412623
-189.579158316633,-0.923192641462678
-189.178356713427,-0.946767912278886
-188.77755511022,-0.951559367541756
-188.376753507014,-0.939722143130325
-187.975951903808,-0.913271253055027
-187.575150300601,-0.874087728388418
-187.174348697395,-0.823924565469154
-186.773547094188,-0.764412487590372
-186.372745490982,-0.69706552432
-185.971943887776,-0.623286412537547
-185.571142284569,-0.544371823209318
-185.170340681363,-0.461517417862328
-184.769539078156,-0.375822738655799
-184.36873747495,-0.288295935888525
-183.967935871743,-0.199858336720149
-183.567134268537,-0.111348858825172
-183.166332665331,-0.0235282726391458
-182.765531062124,0.062916684201455
-182.364729458918,0.147369336682262
-181.963927855711,0.229279243010566
-181.563126252505,0.308158502561817
-181.162324649299,0.3835781977995
-180.761523046092,0.455164966850392
-180.360721442886,0.522597703472106
-179.959919839679,0.585604381204386
-179.559118236473,0.643958998549319
-179.158316633267,0.697478642079094
-178.75751503006,0.746020664422514
-178.356713426854,0.789479974133943
-177.955911823647,0.827786434499792
-177.555110220441,0.860902368388929
-177.154308617234,0.888820166303983
-176.753507014028,0.911559994840486
-176.352705410822,0.929167602810451
-175.951903807615,0.941712222335899
-175.551102204409,0.949284562266313
-175.150300601202,0.951994891322015
-174.749498997996,0.949971208412805
-174.34869739479,0.943357497628168
-173.947895791583,0.932312065441707
-173.547094188377,0.917005957718332
-173.14629258517,0.897621454158137
-172.745490981964,0.874350637855699
-172.344689378758,0.847394037697899
-171.943887775551,0.816959341367231
-171.543086172345,0.78326017676087
-171.142284569138,0.746514959678627
-170.741482965932,0.706945805675272
-170.340681362725,0.66477750401456
-169.939879759519,0.620236551703624
-169.539078156313,0.573550245627356
-169.138276553106,0.524945830842673
-168.7374749499,0.47464970313256
-168.336673346693,0.422886663959187
-167.935871743487,0.3698792259943
-167.535070140281,0.315846967443654
-167.134268537074,0.261005933420152
-166.733466933868,0.20556808265795
-166.332665330661,0.149740777896831
-165.931863727455,0.0937263183028022
-165.531062124249,0.0377215123268642
-165.130260521042,-0.0180827105601895
-164.729458917836,-0.0735016507841258
-164.328657314629,-0.128357153726944
-163.927855711423,-0.182477890387917
-163.527054108216,-0.235699605070046
-163.12625250501,-0.287865331482613
-162.725450901804,-0.338825578617561
-162.324649298597,-0.388438487724759
-161.923847695391,-0.436569961679333
-161.523046092184,-0.483093768002358
-161.122244488978,-0.527891616765107
-160.721442885772,-0.570853214576215
-160.320641282565,-0.611876295820702
-159.919839679359,-0.650866632289957
-159.519038076152,-0.687738022312121
-159.118236472946,-0.722412260463323
-158.717434869739,-0.754819088911428
-158.316633266533,-0.784896131415791
-157.915831663327,-0.81258881097855
-157.51503006012,-0.837850252115576
-157.114228456914,-0.860641168688196
-156.713426853707,-0.88092973821006
-156.312625250501,-0.898691463517395
-155.911823647295,-0.913909022664952
-155.511022044088,-0.926572107884571
-155.110220440882,-0.936677254418197
-154.709418837675,-0.94422766001254
-154.308617234469,-0.949232995838289
-153.907815631263,-0.951709209572902
-153.507014028056,-0.951678321362486
-153.10621242485,-0.949168213355171
-152.705410821643,-0.944212413475625
-152.304609218437,-0.936849874087971
-151.90380761523,-0.927124746172407
-151.503006012024,-0.915086149619149
-151.102204408818,-0.900787940222121
-150.701402805611,-0.884288473933833
-150.300601202405,-0.865650368922455
-149.899799599198,-0.844940265951817
-149.498997995992,-0.82222858758533
-149.098196392786,-0.797589296695311
-148.697394789579,-0.771099654740091
-148.296593186373,-0.742839980252527
-147.895791583166,-0.712893407965132
-147.49498997996,-0.68134564897893
-147.094188376753,-0.648284752365436
-146.693386773547,-0.613800868573779
-146.292585170341,-0.577986014997863
-145.891783567134,-0.540933844041849
-145.490981963928,-0.502739414005714
-145.090180360721,-0.463498963096664
-144.689378757515,-0.423309686856433
-144.288577154309,-0.382269519279
-143.887775551102,-0.340476917878316
-143.486973947896,-0.298030652950637
-143.086172344689,-0.255029601261788
-142.685370741483,-0.211572544375408
-142.284569138277,-0.167757971824454
-141.88376753507,-0.123683889314627
-141.482965931864,-0.0794476321352168
-141.082164328657,-0.0351456839399125
-140.681362725451,0.00912649895252796
-140.280561122244,0.0532746576001881
-139.879759519038,0.0972058946969317
-139.478957915832,0.140828832934634
-139.078156312625,0.184053767366326
-138.677354709419,0.226792811679201
-138.276553106212,0.268960038297191
-137.875751503006,0.310471612243486
-137.4749498998,0.351245918703755
-137.074148296593,0.391203684240731
-136.673346693387,0.430268091620871
-136.27254509018,0.468364888223004
-135.871743486974,0.505422488008406
-135.470941883768,0.541372067040561
-135.070140280561,0.576147652551602
-134.669338677355,0.609686205561025
-134.268537074148,0.641927697060255
-133.867735470942,0.672815177784802
-133.466933867735,0.702294841603294
-133.066132264529,0.730316082560227
-132.665330661323,0.756831545616408
-132.264529058116,0.781797171138047
-131.86372745491,0.805172233192216
-131.462925851703,0.826919371712764
-131.062124248497,0.847004618607162
-130.661322645291,0.865397417880657
-130.260521042084,0.88207063985989
-129.859719438878,0.897000589603818
-129.458917835671,0.910167009594895
-129.058116232465,0.921553076808765
-128.657314629259,0.931145394265481
-128.256513026052,0.938933977169986
-127.855711422846,0.944912233754008
-127.454909819639,0.949076940935791
-127.054108216433,0.951428214918079
-126.653306613226,0.951969476848628
-126.25250501002,0.950707413671084
-125.851703406814,0.947651934297539
-125.450901803607,0.942816121237248
-125.050100200401,0.936216177819026
-124.649298597194,0.927871371147657
-124.248496993988,0.917803970937305
-123.847695390782,0.906039184367326
-123.446893787575,0.892605087108152
-123.046092184369,0.877532550667018
-122.645290581162,0.86085516620514
-122.244488977956,0.84260916497972
-121.843687374749,0.822833335565675
-121.442885771543,0.80156893801333
-121.042084168337,0.778859615099545
-120.64128256513,0.754751300830769
-120.240480961924,0.729292126357337
-119.839679358717,0.702532323459099
-119.438877755511,0.674524125762917
-119.038076152305,0.645321667853054
-118.637274549098,0.614980882435606
-118.236472945892,0.583559395718285
-117.835671342685,0.551116421166734
-117.434869739479,0.51771265179836
-117.034068136273,0.483410151174319
-116.633266533066,0.44827224324972
-116.23246492986,0.412363401241586
-115.831663326653,0.375749135673181
-115.430861723447,0.338495881752521
-115.03006012024,0.300670886241798
-114.629258517034,0.26234209397324
-114.228456913828,0.223578034165673
-113.827655310621,0.184447706694634
-113.426853707415,0.145020468467286
-113.026052104208,0.10536592005178
-112.625250501002,0.0655537927089177
-112.224448897796,0.0256538359720504
-111.823647294589,-0.014264294080793
-111.422845691383,-0.0541311457207438
-111.022044088176,-0.0938775814881932
-110.62124248497,-0.133434887001899
-110.220440881764,-0.172734878522112
-109.819639278557,-0.21171000913538
-109.418837675351,-0.250293473431198
-109.018036072144,-0.288419310543394
-108.617234468938,-0.326022505431959
-108.216432865731,-0.363039088283866
-107.815631262525,-0.399406231914357
-107.414829659319,-0.435062347053291
-107.014028056112,-0.469947175404185
-106.613226452906,-0.504001880366791
-106.212424849699,-0.537169135317352
-105.811623246493,-0.569393209343968
-105.410821643287,-0.600620050337917
-105.01002004008,-0.630797365345286
-104.609218436874,-0.659874698086727
-104.208416833667,-0.687803503556795
-103.807615230461,-0.714537219617983
-103.406813627255,-0.740031335508205
-103.006012024048,-0.764243457184325
-102.605210420842,-0.787133369428052
-102.204408817635,-0.808663094644447
-101.803607214429,-0.82879694828711
-101.402805611222,-0.847501590848133
-101.002004008016,-0.864746076354818
-100.60120240481,-0.880501897319197
-100.200400801603,-0.894743026090466
-99.7995991983968,-0.907445952564473
-99.3987975951904,-0.91858971820855
-98.997995991984,-0.928155946364094
-98.5971943887776,-0.936128868793472
-98.1963927855711,-0.942495348441981
-97.7955911823647,-0.947244898389827
-97.3947895791583,-0.950369696973256
-96.9939879759519,-0.951864599058238
-96.5931863727455,-0.951727143454302
-96.1923847695391,-0.949957556460399
-95.7915831663327,-0.946558751538887
-95.3907815631263,-0.941536325117992
-94.9899799599198,-0.93489854852738
-94.5891783567134,-0.926656356075658
-94.188376753507,-0.91682332928293
-93.7875751503006,-0.905415677285733
-93.3867735470942,-0.892452213435897
-92.9859719438878,-0.877954328119106
-92.5851703406814,-0.86194595782312
-92.184368737475,-0.844453550489776
-91.7835671342685,-0.825506027189073
-91.3827655310621,-0.805134740157752
-90.9819639278557,-0.783373427248893
-90.5811623246493,-0.760258162843125
-90.1803607214429,-0.735827305276089
-89.7795591182365,-0.710121440840809
-89.3787575150301,-0.683183324427569
-88.9779559118236,-0.655057816867885
-88.5771543086172,-0.625791819052976
-88.1763527054108,-0.595434202901027
-87.7755511022044,-0.564035739251371
-87.374749498998,-0.531649022767344
-86.9739478957916,-0.498328393933414
-86.5731462925852,-0.464129858235699
-86.1723446893788,-0.42911100261865
-85.7715430861723,-0.393330909314137
-85.3707414829659,-0.356850067142704
-84.9699398797595,-0.319730280390065
-84.5691382765531,-0.282034575365302
-84.1683366733467,-0.243827104750473
-83.7675350701403,-0.205173049854455
-83.3667334669339,-0.166138520887045
-82.9659318637274,-0.12679045537227
-82.565130260521,-0.0871965148228764
-82.1643286573146,-0.0474249798007606
-81.7635270541082,-0.00754464349094308
-81.3627254509018,0.0323752960807198
-80.9619238476954,0.0722653450531966
-80.561122244489,0.112055823824034
-80.1603206412826,0.151676978093461
-79.7595190380761,0.191059090718803
-79.3587174348697,0.230132594237037
-78.9579158316633,0.268828183911135
-78.5571142284569,0.307076931153946
-78.1563126252505,0.34481039718145
-77.7555110220441,0.381960746745464
-77.3547094188377,0.418460861794261
-76.9539078156313,0.454244454908004
-76.5531062124249,0.489246182354547
-76.1523046092184,0.523401756609805
-75.751503006012,0.556648058185809
-75.3507014028056,0.588923246608517
-74.9498997995992,0.620166870386513
-74.5490981963928,0.650319975811065
-74.1482965931864,0.679325214427288
-73.74749498998,0.707126949015756
-73.3466933867736,0.73367135792351
-72.9458917835671,0.758906537583261
-72.5450901803607,0.782782603059494
-72.1442885771543,0.80525178646032
-71.7434869739479,0.826268533054154
-71.3426853707415,0.845789594930705
-70.9418837675351,0.863774122046348
-70.5410821643287,0.880183750494661
-70.1402805611222,0.894982687843807
-69.7394789579158,0.908137795383488
-69.3386773547094,0.919618667125437
-68.937875751503,0.929397705402803
-68.5370741482966,0.937450192915333
-68.1362725450902,0.943754361069033
-67.7354709418838,0.948291454460905
-67.3346693386773,0.951045791361423
-66.933867735471,0.952004820049767
-66.5330661322645,0.951159170859245
-66.1322645290581,0.948502703793043
-65.7314629258517,0.944032551573271
-65.3306613226453,0.937749157989345
-64.9298597194389,0.929656311414971
-64.5290581162325,0.919761173366471
-64.1282565130261,0.90807430197881
-63.7274549098196,0.894609670279569
-63.3266533066132,0.879384679145153
-62.9258517034068,0.862420164827791
-62.5250501002004,0.843740400946398
-62.124248496994,0.823373094839038
-61.7234468937876,0.801349378179659
-61.3226452905812,0.777703791766935
-60.9218436873747,0.752474264398359
-60.5210420841683,0.725702085748377
-60.1202404809619,0.697431873175139
-59.7194388777555,0.667711532386499
-59.3186372745491,0.636592211902173
-58.9178356713427,0.604128251255519
-58.5170340681363,0.570377122885091
-58.1162324649299,0.535399367673202
-57.7154308617234,0.499258524095909
-57.314629258517,0.462021050956365
-56.9138276553106,0.423756243681204
-56.5130260521042,0.384536144167645
-56.1122244488978,0.344435444177195
-55.7114228456914,0.303531382280406
-55.310621242485,0.261903634365858
-54.9098196392786,0.219634197735592
-54.5090180360721,0.176807268818482
-54.1082164328657,0.133509114542668
-53.7074148296593,0.0898279374178978
-53.3066132264529,0.0458537343888286
-52.9058116232465,0.00167814953066926
-52.5050100200401,-0.0426056793307889
-52.1042084168337,-0.0869032799817237
-51.7034068136273,-0.131119011061246
-51.3026052104208,-0.175156233065007
-50.9018036072144,-0.218917484983918
-50.501002004008,-0.262304666438361
-50.1002004008016,-0.305219225155903
-49.6993987975952,-0.347562349627756
-49.2985971943888,-0.389235166766366
-48.8977955911824,-0.430138944373139
-48.4969939879759,-0.470175298211756
-48.0961923847696,-0.509246403468609
-47.6953907815631,-0.547255210367744
-47.2945891783567,-0.584105663693066
-46.8937875751503,-0.619702925955868
-46.4929859719439,-0.653953603930461
-46.0921843687375,-0.686765978265297
-45.6913827655311,-0.718050235861132
-45.2905811623247,-0.747718704691703
-44.8897795591182,-0.775686090725849
-44.4889779559118,-0.801869716593364
-44.0881763527054,-0.826189761619621
-43.687374749499,-0.848569502836632
-43.2865731462926,-0.868935556560395
-42.8857715430862,-0.887218120106255
-42.4849699398798,-0.903351213195511
-42.0841683366733,-0.917272918587713
-41.6833667334669,-0.928925621453878
-41.2825651302605,-0.938256246986373
-40.8817635270541,-0.945216495721297
-40.4809619238477,-0.949763076028989
-40.0801603206413,-0.95185793320767
-39.6793587174349,-0.951468474594275
-39.2785571142284,-0.948567790085229
-38.877755511022,-0.943134867438188
-38.4769539078156,-0.935154801703745
-38.0761523046092,-0.924618998113641
-37.6753507014028,-0.911525367729225
-37.2745490981964,-0.895878515130711
-36.87374749499,-0.877689917404208
-36.4729458917836,-0.856978093659563
-36.0721442885772,-0.8337687642877
-35.6713426853707,-0.808094999141406
-35.2705410821643,-0.779997353798434
-34.8697394789579,-0.749523993040228
-34.4689378757515,-0.7167308006537
-34.0681362725451,-0.681681474637171
-33.6673346693387,-0.644447606864882
-33.2665330661323,-0.605108746237348
-32.8657314629259,-0.563752444317337
-32.4649298597194,-0.52047428242328
-32.064128256513,-0.47537787912363
-31.6633266533066,-0.428574877046879
-31.2625250501002,-0.380184907892764
-30.8617234468938,-0.330335534500681
-30.4609218436874,-0.279162168801163
-30.060120240481,-0.226807964445959
-29.6593186372745,-0.173423682881308
-29.2585170340681,-0.119167531597728
-28.8577154308617,-0.0642049732578714
-28.4569138276553,-0.00870850437188986
-28.0561122244489,0.0471425978429691
-27.6553106212425,0.103162561814761
-27.2545090180361,0.159159442611003
-26.8537074148297,0.214935479038337
-26.4529058116233,0.270287488345758
-26.0521042084168,0.325007300064392
-25.6513026052104,0.378882230552045
-25.250501002004,0.431695599846563
-24.8496993987976,0.48322729246817
-24.4488977955912,0.53325436384774
-24.0480961923848,0.581551694095025
-23.6472945891784,0.627892690858451
-23.2464929859719,0.672050043066285
-22.8456913827655,0.713796527377421
-22.4448897795591,0.752905869209101
-22.0440881763527,0.789153660248402
-21.6432865731463,0.822318334394312
-21.2424849699399,0.852182204117636
-20.8416833667335,0.878532559267024
-20.440881763527,0.901162830390771
-20.0400801603206,0.919873818686007
-19.6392785571142,0.934474994729351
-19.2384769539078,0.944785868185979
-18.8376753507014,0.950637430737526
-18.436873747495,0.951873674513138
-18.0360721442886,0.948353188352456
-17.6352705410822,0.939950834274197
-17.2344689378758,0.926559506569508
-16.8336673346693,0.908091975985189
-16.4328657314629,0.884482821508359
-16.0320641282565,0.85569045231115
-15.6312625250501,0.821699222461505
-15.2304609218437,0.782521641054206
-14.8296593186373,0.738200680464786
-14.4288577154309,0.688812185478165
-14.0280561122244,0.634467386093289
-13.627254509018,0.575315516855393
-13.2264529058116,0.511546545618077
-12.8256513026052,0.443394014688667
-12.4248496993988,0.371137997362012
-12.0240480961924,0.295108172900373
-11.623246492986,0.215687023069622
-11.2224448897796,0.133313153395689
-10.8216432865731,0.0484847423589028
-10.4208416833667,-0.0382368782014801
-10.0200400801603,-0.126223508145245
-9.61923847695391,-0.214776226168688
-9.21843687374749,-0.303121395582541
-8.81763527054107,-0.39040652523439
-8.41683366733466,-0.475695982022354
-8.01603206412827,-0.557966551388985
-7.61523046092185,-0.636102842125797
-7.21442885771543,-0.708892531759751
-6.81362725450902,-0.775021448733572
-6.4128256513026,-0.833068487531429
-6.01202404809618,-0.881500352840762
-5.61122244488979,-0.918666128779717
-5.21042084168337,-0.942791669157671
-4.80961923847696,-0.951973804673749
-4.40881763527054,-0.94417436289518
-4.00801603206412,-0.917213996793524
-3.6072144288577,-0.868765817552504
-3.20641282565131,-0.79634882729625
-2.8056112224449,-0.697321147321192
-2.40480961923848,-0.568873037348773
-2.00400801603206,-0.40801970124926
-1.60320641282564,-0.211593874619681
-1.20240480961922,0.0237618104690317
-0.801603206412835,0.301602688309398
-0.400801603206418,0.625690154802027
0,1


==> data/text/RKC_1_s_10_nodamping_polynomial_data.csv <==
xk,px
-200,1
-199.599198396794,0.625033193725758
-199.198396793587,0.299120777461039
-198.797595190381,0.018492341700924
-198.396793587174,-0.220425404667041
-197.995991983968,-0.421016056627747
-197.595190380762,-0.58648073060071
-197.194388777555,-0.719845081385735
-196.793587174349,-0.823966122521612
-196.392785571142,-0.901538854031807
-195.991983967936,-0.955102701475319
-195.591182364729,-0.987047770165982
-195.190380761523,-0.99962091836899
-194.789579158317,-0.994931653229309
-194.38877755511,-0.974957853133135
-193.987975951904,-0.941551320150407
-193.587174348697,-0.896443166153803
-193.186372745491,-0.841249036157523
-192.785571142285,-0.777474172367383
-192.384769539078,-0.706518322382658
-191.983967935872,-0.629680494939251
-191.583166332665,-0.548163566533572
-191.182364729459,-0.463078742216616
-190.781563126253,-0.375449873798431
-190.380761523046,-0.28621763865418
-189.97995991984,-0.196243582274637
-189.579158316633,-0.106314027655861
-189.178356713427,-0.0171438545753666
-188.77755511022,0.0706198482451313
-188.376753507014,0.156394255136823
-187.975951903808,0.239657396733543
-187.575150300601,0.319944871612564
-187.174348697395,0.396846673510231
-186.773547094188,0.470004131341166
-186.372745490982,0.539106959294099
-185.971943887776,0.603890414321466
-185.571142284569,0.664132558383518
-185.170340681363,0.719651622850761
-184.769539078156,0.770303472511276
-184.36873747495,0.815979166671828
-183.967935871743,0.856602614883435
-183.567134268537,0.892128324863559
-183.166332665331,0.922539240228125
-182.765531062124,0.947844665687123
-182.364729458918,0.968078277397744
-181.963927855711,0.983296216208801
-181.563126252505,0.993575261569471
-181.162324649299,0.999011083914427
-180.761523046092,0.99971657337586
-180.360721442886,0.995820242711106
-179.959919839679,0.987464702372246
-179.559118236473,0.974805205681405
-179.158316633267,0.958008262112359
-178.75751503006,0.937250316715607
-178.356713426854,0.912716493760146
-177.955911823647,0.88459940270094
-177.555110220441,0.853098004616378
-177.154308617234,0.818416537294961
-176.753507014028,0.78076349718503
-176.352705410822,0.740350676455458
-175.951903807615,0.69739225344902
-175.551102204409,0.652103934843592
-175.150300601202,0.604702147869268
-174.749498997996,0.555403280962146
-174.34869739479,0.50442297126779
-173.947895791583,0.451975437439274
-173.547094188377,0.398272856206103
-173.14629258517,0.34352478122162
-172.745490981964,0.287937602727104
-172.344689378758,0.231714046601223
-171.943887775551,0.17505271139358
-171.543086172345,0.118147641970638
-171.142284569138,0.061187938431736
-170.741482965932,0.00435739898173648
-170.340681362725,-0.0521658045244533
-169.939879759519,-0.108209419622142
-169.539078156313,-0.163607376090545
-169.138276553106,-0.218200019821175
-168.7374749499,-0.271834318874879
-168.336673346693,-0.324364042874793
-167.935871743487,-0.375649916855856
-167.535070140281,-0.425559750665529
-167.134268537074,-0.473968544984449
-166.733466933868,-0.520758575010419
-166.332665330661,-0.565819452823873
-165.931863727455,-0.609048169428339
-165.531062124249,-0.650349117434831
-165.130260521042,-0.689634095335049
-164.729458917836,-0.726822294284533
-164.328657314629,-0.76184026829336
-163.927855711423,-0.794621888698911
-163.527054108216,-0.825108283772397
-163.12625250501,-0.853247764288396
-162.725450901804,-0.878995735864408
-162.324649298597,-0.902314598855663
-161.923847695391,-0.923173636568859
-161.523046092184,-0.94154889253728
-161.122244488978,-0.957423037578852
-160.721442885772,-0.970785227338123
-160.320641282565,-0.981630950992793
-159.919839679359,-0.989961871785552
-159.519038076152,-0.9957856600222
-159.118236472946,-0.999115819157724
-158.717434869739,-0.999971505572886
-158.316633266533,-0.998377342625143
-157.915831663327,-0.994363229539198
-157.51503006012,-0.987964145684328
-157.114228456914,-0.979219950767727
-156.713426853707,-0.968175181455502
-156.312625250501,-0.954878844915652
-155.911823647295,-0.939384209760312
-155.511022044088,-0.921748594847843
-155.110220440882,-0.902033156388811
-154.709418837675,-0.880302673783818
-154.308617234469,-0.856625334605151
-153.907815631263,-0.831072519118631
-153.507014028056,-0.803718584726737
-153.10621242485,-0.774640650698841
-152.705410821643,-0.743918383539835
-152.304609218437,-0.711633783333606
-151.90380761523,-0.677870971383776
-151.503006012024,-0.642715979459949
-151.102204408818,-0.606256540944064
-150.701402805611,-0.568581884157903
-150.300601202405,-0.529782528139607
-149.899799599198,-0.489950081124038
-149.498997995992,-0.449177041969176
-149.098196392786,-0.407556604758189
-148.697394789579,-0.365182466794682
-148.296593186373,-0.322148640196575
-147.895791583166,-0.27854926728243
-147.49498997996,-0.234478439932477
-147.094188376753,-0.190030023095449
-146.693386773547,-0.14529748260127
-146.292585170341,-0.100373717428895
-145.891783567134,-0.0553508965681452
-145.490981963928,-0.0103203006039941
-145.090180360721,0.034627831858195
-144.689378757515,0.0794044528178789
-144.288577154309,0.123921848455918
-143.887775551102,0.168093777572851
-143.486973947896,0.211835604808363
-143.086172344689,0.25506442857029
-142.685370741483,0.297699203610245
-142.284569138277,0.339660858191463
-141.88376753507,0.380872405802621
-141.482965931864,0.421259051379581
-141.082164328657,0.460748292004679
-140.681362725451,0.499270012060979
-140.280561122244,0.53675657282617
-139.879759519038,0.573142896498095
-139.478957915832,0.60836654465089
-139.078156312625,0.642367791127443
-138.677354709419,0.675089689380599
-138.276553106212,0.706478134281851
-137.875751503006,0.736481918422482
-137.4749498998,0.765052782938176
-137.074148296593,0.792145462893845
-136.673346693387,0.817717727271193
-136.27254509018,0.841730413606779
-135.871743486974,0.864147457333789
-135.470941883768,0.884935915885659
-135.070140280561,0.904065987624623
-134.669338677355,0.921511025663004
-134.268537074148,0.937247546649473
-133.867735470942,0.951255234596997
-133.466933867735,0.963516939833258
-133.066132264529,0.974018673158363
-132.665330661323,0.982749595298511
-132.264529058116,0.989702001747898
-131.86372745491,0.994871303094697
-131.462925851703,0.998256000930206
-131.062124248497,0.999857659443478
-130.661322645291,0.999680872806724
-130.260521042084,0.997733228459636
-129.859719438878,0.994025266403446
-129.458917835671,0.988570434618104
-129.058116232465,0.9813850407183
-128.657314629259,0.972488199966307
-128.256513026052,0.961901779761698
-127.855711422846,0.949650340729918
-127.454909819639,0.93576107453348
-127.054108216433,0.920263738531198
-126.653306613226,0.903190587412387
-126.25250501002,0.884576301934291
-125.851703406814,0.864457914892263
-125.450901803607,0.842874734453305
-125.050100200401,0.819868264984502
-124.649298597194,0.795482125508751
-124.248496993988,0.769761965920888
-123.847695390782,0.742755381097831
-123.446893787575,0.71451182303686
-123.046092184369,0.685082511156481
-122.645290581162,0.654520340894454
-122.244488977956,0.622879790737716
-121.843687374749,0.590216827818891
-121.442885771543,0.556588812213871
-121.042084168337,0.522054400074738
-120.64128256513,0.48667344573194
-120.240480961924,0.45050690289908
-119.839679358717,0.413616725113124
-119.438877755511,0.376065765542191
-119.038076152305,0.337917676292174
-118.637274549098,0.299236807342605
-118.236472945892,0.260088105241233
-117.835671342685,0.220537011685549
-117.434869739479,0.180649362118385
-117.034068136273,0.140491284463469
-116.633266533066,0.100129098125315
-116.23246492986,0.059629213376463
-115.831663326653,0.0190580312534849
-115.430861723447,-0.0215181559184601
-115.03006012024,-0.0620332632544638
-114.629258517034,-0.10242151117585
-114.228456913828,-0.142617522298933
-113.827655310621,-0.182556417234145
-113.426853707415,-0.22217390918518
-113.026052104208,-0.261406397239889
-112.625250501002,-0.300191058246867
-112.224448897796,-0.338465937173919
-111.823647294589,-0.376170035846901
-111.422845691383,-0.413243399969837
-111.022044088176,-0.449627204329659
-110.62124248497,-0.48526383609141
-110.220440881764,-0.520096976092355
-109.819639278557,-0.554071678046032
-109.418837675351,-0.587134445570013
-109.018036072144,-0.619233306953823
-108.617234468938,-0.650317887586302
-108.216432865731,-0.68033947996452
-107.815631262525,-0.709251111209223
-107.414829659319,-0.737007608014765
-107.014028056112,-0.763565658964402
-106.613226452906,-0.788883874144897
-106.212424849699,-0.812922841997398
-105.811623246493,-0.835645183344687
-105.410821643287,-0.85701560253799
-105.01002004008,-0.877000935669741
-104.609218436874,-0.895570195801864
-104.208416833667,-0.912694615162366
-103.807615230461,-0.928347684266325
-103.406813627255,-0.942505187920578
-103.006012024048,-0.95514523807476
-102.605210420842,-0.966248303484679
-102.204408817635,-0.97579723615732
-101.803607214429,-0.983777294550158
-101.402805611222,-0.990176163500867
-101.002004008016,-0.994983970866837
-100.60120240481,-0.998193300857391
-100.200400801603,-0.999799204044968
-99.7995991983968,-0.999799204044968
-99.3987975951904,-0.998193300857391
-98.997995991984,-0.994983970866837
-98.5971943887776,-0.990176163500867
-98.1963927855711,-0.983777294550158
-97.7955911823647,-0.97579723615732
-97.3947895791583,-0.966248303484679
-96.9939879759519,-0.95514523807476
-96.5931863727455,-0.942505187920578
-96.1923847695391,-0.928347684266326
-95.7915831663327,-0.912694615162366
-95.3907815631263,-0.895570195801864
-94.9899799599198,-0.877000935669742
-94.5891783567134,-0.85701560253799
-94.188376753507,-0.835645183344687
-93.7875751503006,-0.812922841997397
-93.3867735470942,-0.788883874144897
-92.9859719438878,-0.763565658964402
-92.5851703406814,-0.737007608014765
-92.184368737475,-0.709251111209223
-91.7835671342685,-0.68033947996452
-91.3827655310621,-0.650317887586302
-90.9819639278557,-0.619233306953823
-90.5811623246493,-0.587134445570013
-90.1803607214429,-0.554071678046032
-89.7795591182365,-0.520096976092355
-89.3787575150301,-0.48526383609141
-88.9779559118236,-0.449627204329659
-88.5771543086172,-0.413243399969838
-88.1763527054108,-0.376170035846901
-87.7755511022044,-0.338465937173919
-87.374749498998,-0.300191058246868
-86.9739478957916,-0.261406397239889
-86.5731462925852,-0.22217390918518
-86.1723446893788,-0.182556417234146
-85.7715430861723,-0.142617522298933
-85.3707414829659,-0.10242151117585
-84.9699398797595,-0.062033263254465
-84.5691382765531,-0.0215181559184601
-84.1683366733467,0.0190580312534849
-83.7675350701403,0.0596292133764619
-83.3667334669339,0.100129098125315
-82.9659318637274,0.140491284463469
-82.565130260521,0.180649362118383
-82.1643286573146,0.220537011685548
-81.7635270541082,0.260088105241234
-81.3627254509018,0.299236807342604
-80.9619238476954,0.337917676292173
-80.561122244489,0.376065765542191
-80.1603206412826,0.413616725113123
-79.7595190380761,0.450506902899079
-79.3587174348697,0.48667344573194
-78.9579158316633,0.522054400074737
-78.5571142284569,0.55658881221387
-78.1563126252505,0.590216827818891
-77.7555110220441,0.622879790737715
-77.3547094188377,0.654520340894453
-76.9539078156313,0.685082511156481
-76.5531062124249,0.71451182303686
-76.1523046092184,0.74275538109783
-75.751503006012,0.769761965920888
-75.3507014028056,0.795482125508751
-74.9498997995992,0.819868264984501
-74.5490981963928,0.842874734453305
-74.1482965931864,0.864457914892263
-73.74749498998,0.88457630193429
-73.3466933867736,0.903190587412387
-72.9458917835671,0.920263738531198
-72.5450901803607,0.93576107453348
-72.1442885771543,0.949650340729918
-71.7434869739479,0.961901779761698
-71.3426853707415,0.972488199966307
-70.9418837675351,0.9813850407183
-70.5410821643287,0.988570434618104
-70.1402805611222,0.994025266403446
-69.7394789579158,0.997733228459636
-69.3386773547094,0.999680872806724
-68.937875751503,0.999857659443478
-68.5370741482966,0.998256000930206
-68.1362725450902,0.994871303094697
-67.7354709418838,0.989702001747898
-67.3346693386773,0.982749595298511
-66.933867735471,0.974018673158364
-66.5330661322645,0.963516939833258
-66.1322645290581,0.951255234596997
-65.7314629258517,0.937247546649473
-65.3306613226453,0.921511025663004
-64.9298597194389,0.904065987624624
-64.5290581162325,0.884935915885658
-64.1282565130261,0.864147457333791
-63.7274549098196,0.84173041360678
-63.3266533066132,0.817717727271193
-62.9258517034068,0.792145462893845
-62.5250501002004,0.765052782938174
-62.124248496994,0.736481918422485
-61.7234468937876,0.706478134281852
-61.3226452905812,0.6750896893806
-60.9218436873747,0.642367791127443
-60.5210420841683,0.60836654465089
-60.1202404809619,0.573142896498095
-59.7194388777555,0.53675657282617
-59.3186372745491,0.49927001206098
-58.9178356713427,0.46074829200468
-58.5170340681363,0.421259051379582
-58.1162324649299,0.380872405802621
-57.7154308617234,0.33966085819146
-57.314629258517,0.297699203610245
-56.9138276553106,0.255064428570289
-56.5130260521042,0.211835604808364
-56.1122244488978,0.168093777572852
-55.7114228456914,0.123921848455918
-55.310621242485,0.0794044528178789
-54.9098196392786,0.034627831858195
-54.5090180360721,-0.0103203006039941
-54.1082164328657,-0.055350896568144
-53.7074148296593,-0.100373717428893
-53.3066132264529,-0.14529748260127
-52.9058116232465,-0.190030023095448
-52.5050100200401,-0.234478439932477
-52.1042084168337,-0.27854926728243
-51.7034068136273,-0.322148640196577
-51.3026052104208,-0.365182466794681
-50.9018036072144,-0.407556604758188
-50.501002004008,-0.449177041969173
-50.1002004008016,-0.489950081124038
-49.6993987975952,-0.529782528139607
-49.2985971943888,-0.568581884157903
-48.8977955911824,-0.606256540944063
-48.4969939879759,-0.642715979459949
-48.0961923847696,-0.677870971383775
-47.6953907815631,-0.711633783333606
-47.2945891783567,-0.743918383539835
-46.8937875751503,-0.774640650698841
-46.4929859719439,-0.803718584726736
-46.0921843687375,-0.831072519118633
-45.6913827655311,-0.856625334605148
-45.2905811623247,-0.880302673783818
-44.8897795591182,-0.902033156388811
-44.4889779559118,-0.921748594847843
-44.0881763527054,-0.939384209760312
-43.687374749499,-0.954878844915651
-43.2865731462926,-0.968175181455502
-42.8857715430862,-0.979219950767727
-42.4849699398798,-0.987964145684328
-42.0841683366733,-0.994363229539198
-41.6833667334669,-0.998377342625143
-41.2825651302605,-0.999971505572886
-40.8817635270541,-0.999115819157724
-40.4809619238477,-0.995785660022201
-40.0801603206413,-0.989961871785552
-39.6793587174349,-0.981630950992793
-39.2785571142284,-0.970785227338123
-38.877755511022,-0.957423037578853
-38.4769539078156,-0.94154889253728
-38.0761523046092,-0.92317363656886
-37.6753507014028,-0.902314598855663
-37.2745490981964,-0.878995735864408
-36.87374749499,-0.853247764288396
-36.4729458917836,-0.825108283772396
-36.0721442885772,-0.794621888698911
-35.6713426853707,-0.761840268293363
-35.2705410821643,-0.726822294284534
-34.8697394789579,-0.689634095335049
-34.4689378757515,-0.650349117434831
-34.0681362725451,-0.609048169428342
-33.6673346693387,-0.565819452823873
-33.2665330661323,-0.520758575010419
-32.8657314629259,-0.47396854498445
-32.4649298597194,-0.425559750665529
-32.064128256513,-0.375649916855856
-31.6633266533066,-0.324364042874793
-31.2625250501002,-0.271834318874879
-30.8617234468938,-0.218200019821175
-30.4609218436874,-0.163607376090546
-30.060120240481,-0.108209419622143
-29.6593186372745,-0.0521658045244533
-29.2585170340681,0.00435739898173648
-28.8577154308617,0.061187938431736
-28.4569138276553,0.118147641970638
-28.0561122244489,0.175052711393576
-27.6553106212425,0.231714046601221
-27.2545090180361,0.287937602727104
-26.8537074148297,0.34352478122162
-26.4529058116233,0.398272856206103
-26.0521042084168,0.451975437439274
-25.6513026052104,0.50442297126779
-25.250501002004,0.555403280962144
-24.8496993987976,0.604702147869269
-24.4488977955912,0.652103934843591
-24.0480961923848,0.69739225344902
-23.6472945891784,0.740350676455458
-23.2464929859719,0.78076349718503
-22.8456913827655,0.81841653729496
-22.4448897795591,0.853098004616377
-22.0440881763527,0.884599402700939
-21.6432865731463,0.912716493760146
-21.2424849699399,0.937250316715607
-20.8416833667335,0.958008262112359
-20.440881763527,0.974805205681405
-20.0400801603206,0.987464702372247
-19.6392785571142,0.995820242711106
-19.2384769539078,0.99971657337586
-18.8376753507014,0.999011083914427
-18.436873747495,0.993575261569471
-18.0360721442886,0.983296216208801
-17.6352705410822,0.968078277397746
-17.2344689378758,0.947844665687124
-16.8336673346693,0.922539240228126
-16.4328657314629,0.892128324863559
-16.0320641282565,0.856602614883435
-15.6312625250501,0.815979166671828
-15.2304609218437,0.770303472511276
-14.8296593186373,0.719651622850761
-14.4288577154309,0.66413255838352
-14.0280561122244,0.603890414321468
-13.627254509018,0.539106959294099
-13.2264529058116,0.470004131341166
-12.8256513026052,0.396846673510231
-12.4248496993988,0.319944871612564
-12.0240480961924,0.239657396733546
-11.623246492986,0.156394255136826
-11.2224448897796,0.0706198482451313
-10.8216432865731,-0.0171438545753666
-10.4208416833667,-0.106314027655861
-10.0200400801603,-0.196243582274637
-9.61923847695391,-0.286217638654183
-9.21843687374749,-0.37544987379843
-8.81763527054107,-0.463078742216614
-8.41683366733466,-0.548163566533572
-8.01603206412827,-0.629680494939251
-7.61523046092185,-0.706518322382658
-7.21442885771543,-0.777474172367383
-6.81362725450902,-0.841249036157522
-6.4128256513026,-0.896443166153802
-6.01202404809618,-0.941551320150407
-5.61122244488979,-0.974957853133135
-5.21042084168337,-0.994931653229309
-4.80961923847696,-0.99962091836899
-4.40881763527054,-0.987047770165983
-4.00801603206412,-0.95510270147532
-3.6072144288577,-0.901538854031807
-3.20641282565131,-0.823966122521616
-2.8056112224449,-0.719845081385735
-2.40480961923848,-0.58648073060071
-2.00400801603206,-0.42101605662774
-1.60320641282564,-0.220425404667046
-1.20240480961922,0.0184923417009209
-0.801603206412835,0.299120777461031
-0.400801603206418,0.625033193725758
0,1


==> data/text/RKC_1_s_5_damping_polynomial_data.csv <==
xk,px
-50.9018036072144,-4.56174567957412
-50.501002004008,-3.8049482776422
-50.1002004008016,-3.12134614971126
-49.6993987975952,-2.50662374603873
-49.2985971943888,-1.95661305589041
-48.8977955911824,-1.46729132164314
-48.4969939879759,-1.03477875288713
-48.0961923847696,-0.65533624052841
-47.6953907815631,-0.325363070891261
-47.2945891783567,-0.041394639820744
-46.8937875751503,0.199899833214939
-46.4929859719439,0.401719591021966
-46.0921843687375,0.567134624578471
-45.6913827655311,0.699087958932077
-45.2905811623247,0.800397939097494
-44.8897795591182,0.873760515954015
-44.4889779559118,0.921751532143118
-44.0881763527054,0.946829007966008
-43.687374749499,0.951335427281174
-43.2865731462926,0.937500023401949
-42.8857715430862,0.907441064994056
-42.4849699398798,0.863168141973178
-42.0841683366733,0.806584451402503
-41.6833667334669,0.739489083390291
-41.2825651302605,0.66357930698742
-40.8817635270541,0.580452856084957
-40.4809619238477,0.491610215311682
-40.0801603206413,0.398456905931692
-39.6793587174349,0.302305771741921
-39.2785571142284,0.204379264969708
-38.877755511022,0.105811732170358
-38.4769539078156,0.00765170012469671
-38.0761523046092,-0.0891358382633955
-37.6753507014028,-0.183667138069388
-37.2745490981964,-0.275137416450566
-36.87374749499,-0.362818566748476
-36.4729458917836,-0.446056872591361
-36.0721442885772,-0.524270721996604
-35.6713426853707,-0.596948321473191
-35.2705410821643,-0.663645410124122
-34.8697394789579,-0.723982973748877
-34.4689378757515,-0.777644958945854
-34.0681362725451,-0.824375987214809
-33.6673346693387,-0.863979069059313
-33.2665330661323,-0.896313318089176
-32.8657314629259,-0.921291665122902
-32.4649298597194,-0.938878572290132
-32.064128256513,-0.949087747134087
-31.6633266533066,-0.951979856714009
-31.2625250501002,-0.947660241707608
-30.8617234468938,-0.936276630513504
-30.4609218436874,-0.918016853353668
-30.060120240481,-0.893106556375872
-29.6593186372745,-0.861806915756126
-29.2585170340681,-0.824412351801128
-28.8577154308617,-0.781248243050696
-28.4569138276553,-0.732668640380226
-28.0561122244489,-0.67905398110313
-27.6553106212425,-0.620808803073274
-27.2545090180361,-0.558359458787429
-26.8537074148297,-0.492151829487715
-26.4529058116233,-0.422649039264029
-26.0521042084168,-0.350329169156513
-25.6513026052104,-0.275682971257983
-25.250501002004,-0.199211582816372
-24.8496993987976,-0.12142424033718
-24.4488977955912,-0.042835993685917
-24.0480961923848,0.0360345798094721
-23.6472945891784,0.11466766125613
-23.2464929859719,0.19254447609387
-22.8456913827655,0.269149579992722
-22.4448897795591,0.343973144750489
-22.0440881763527,0.416513244190304
-21.6432865731463,0.486278140058202
-21.2424849699399,0.552788567920645
-20.8416833667335,0.615580023062104
-20.440881763527,0.674205046382604
-20.0400801603206,0.728235510295285
-19.6392785571142,0.777264904623953
-19.2384769539078,0.820910622500653
-18.8376753507014,0.858816246263199
-18.436873747495,0.890653833352749
-18.0360721442886,0.916126202211358
-17.6352705410822,0.93496921817953
-17.2344689378758,0.946954079393783
-16.8336673346693,0.951889602684195
-16.4328657314629,0.949624509471966
-16.0320641282565,0.940049711666975
-15.6312625250501,0.923100597565336
-15.2304609218437,0.898759317746954
-14.8296593186373,0.867057070973075
-14.4288577154309,0.828076390083857
-14.0280561122244,0.781953427895912
-13.627254509018,0.728880243099873
-13.2264529058116,0.66910708615794
-12.8256513026052,0.602944685201454
-12.4248496993988,0.530766531928422
-12.0240480961924,0.453011167501109
-11.623246492986,0.370184468443574
-11.2224448897796,0.282861932539231
-10.8216432865731,0.191690964728406
-10.4208416833667,0.0973931630058964
-10.0200400801603,0.000766604318507788
-9.61923847695391,-0.097311869537356
-9.21843687374749,-0.195884366018159
-8.81763527054107,-0.293909655935673
-8.41683366733466,-0.390260887559422
-8.01603206412827,-0.483723300719112
-7.61523046092185,-0.572991940907109
-7.21442885771543,-0.656669373380841
-6.81362725450902,-0.733263397265265
-6.4128256513026,-0.801184759655305
-6.01202404809618,-0.8587448697183
-5.61122244488979,-0.904153512796438
-5.21042084168337,-0.935516564509218
-4.80961923847696,-0.950833704855867
-4.40881763527054,-0.947996132317805
-4.00801603206412,-0.924784277961079
-3.6072144288577,-0.878865519538811
-3.20641282565131,-0.807791895593645
-2.8056112224449,-0.708997819560168
-2.40480961923848,-0.579797793867385
-2.00400801603206,-0.417384124041143
-1.60320641282564,-0.218824632806586
-1.20240480961922,0.0189396258094186
-0.801603206412835,0.299096652375793
-0.400801603206418,0.624965787954906
0,1


==> data/text/R_5_3_damp_0p05.csv <==
lambdas,Rsm1,Rsm2,Rsm3
-137.593894470666,0.459987744672479,-0.664547234488055,-0.876896432770098
-136.204057152781,-0.208623257223643,-0.924532722224169,-0.629880603181297
-134.814219834895,-0.718398177472628,-0.917310590077339,-0.282014106305662
-133.42438251701,-0.942107245029933,-0.698550971229783,0.0949548674446267
-132.034545199124,-0.884003378952918,-0.350078097167145,0.441335433121507
-130.644707881239,-0.614891068951462,0.0445014101441052,0.713990941764324
-129.254870563353,-0.229281161253889,0.413885834687371,0.887250281337967
-127.865033245468,0.181058632229574,0.705867157054559,0.9515334133163
-126.475195927582,0.541695332048415,0.889149278365203,0.910664275485149
-125.085358609697,0.80183575664199,0.951979605299605,0.778580015656436
-123.695521291811,0.935111978469236,0.898932221803934,0.575934525781584
-122.305683973926,0.936950242990712,0.746819520844696,0.326928130916631
-120.91584665604,0.820083922673491,0.520419757349748,0.0565667695312585
-119.526009338155,0.609332736889231,0.248479518741518,-0.211543288460668
-118.136172020269,0.336420971265668,-0.0397271053164973,-0.456830744448737
-116.746334702383,0.0353331857664333,-0.31713535507029,-0.662840869980619
-115.356497384498,-0.261505102883558,-0.560874532583276,-0.817813633039485
-113.966660066612,-0.526092612143302,-0.753522917069547,-0.914829305364507
-112.576822748727,-0.736749125028548,-0.883702320221535,-0.951602984867123
-111.186985430841,-0.879109296774561,-0.946110506692574,-0.930012221930686
-109.797148112956,-0.946329968890706,-0.941104169713146,-0.855439062933846
-108.40731079507,-0.938656353857368,-0.873948780815451,-0.736001044046528
-107.017473477185,-0.862504044659092,-0.753847331023725,-0.58173638459754
-105.627636159299,-0.729212492496639,-0.592850155581618,-0.403797961734577
-104.237798841414,-0.553615018935859,-0.404734653385641,-0.213699472957726
-102.847961523528,-0.352553596560515,-0.203928359457829,-0.0226461781175496
-101.458124205643,-0.143446004090393,-0.00453275325380775,0.159027751783894
-100.068286887757,0.0570094879911194,0.180510652293492,0.322302623436707
-98.6784495698718,0.233929466494709,0.340085283462451,0.459792853311762
-97.2886122519862,0.375100133785314,0.465382316498524,0.565945181988395
-95.8987749341007,0.471570879673648,0.55019975620547,0.637123279332662
-94.5089376162152,0.517983723211176,0.591065903831039,0.671590682540238
-93.1191002983297,0.512650582062838,0.587203002785744,0.669406882089789
-91.7292629804442,0.457402293571899,0.540352524633105,0.632253094203416
-90.3394256625586,0.357242311883924,0.454487342925552,0.563204967077211
-88.9495883446731,0.219844130735243,0.335438097568091,0.466469310633434
-87.5597510267876,0.0549349178398911,0.190461574308474,0.347101070663446
-86.1699137089021,-0.126391148986417,0.0277781336747405,0.210715342321544
-84.7800763910166,-0.312387475520251,-0.143896645483677,0.0632073836173268
-83.3902390731311,-0.491358116561165,-0.315803655044866,-0.0895085143454375
-82.0004017552455,-0.652314201654684,-0.479556152043839,-0.24173269115296
-80.61056443736,-0.785554038419189,-0.627504452487936,-0.388179985784926
-79.2207271194745,-0.88314337694224,-0.753037935171871,-0.524141699127534
-77.830889801589,-0.939278896106544,-0.850816799065284,-0.645607617172782
-76.4410524837035,-0.950524661005865,-0.916929811907278,-0.749347938756571
-75.051215165818,-0.91591783084827,-0.94897781292152,-0.832956583022187
-73.6613778479324,-0.836946035311406,-0.946085885197527,-0.894858708315108
-72.2715405300469,-0.717404388566913,-0.908849815292204,-0.934286340966544
-70.8817032121614,-0.563144917798147,-0.839224656090263,-0.951226787181084
-69.4918658942759,-0.381735130230571,-0.740364874720152,-0.946348992842749
-68.1020285763904,-0.182045451556375,-0.616426693003112,-0.920913242607694
-66.7121912585048,0.0262127014657499,-0.472343825804413,-0.876669576722381
-65.3223539406193,0.232975406125134,-0.313587922189141,-0.815750082772518
-63.9325166227338,0.428318381161715,-0.145924659346978,-0.740559825047638
-62.5426793048483,0.602930716353822,0.0248243146218361,-0.653670643565133
-61.1528419869628,0.748549741674645,0.193004481436637,-0.557721425791143
-59.7630046690773,0.858338951466662,0.353328842017784,-0.455327763663685
-58.3731673511917,0.9271938592125,0.501049383167683,-0.349003191566958
-56.9833300333062,0.951964089492304,0.632095070321569,-0.241093489262593
-55.5934927154207,0.931583776045332,0.74317351953845,-0.133724855411269
-54.2036553975352,0.867106284760129,0.831835182270261,-0.0287661356939308
-52.8138180796497,0.761643274075248,0.896500470433919,0.0721952567251617
-51.4239807617641,0.620212002645007,0.936451702184222,0.167864547999713
-50.0341434438786,0.449498462593829,0.951793014768018,0.257239117175167
-48.6443061259931,0.257547234367447,0.943382434118176,0.339597754815094
-47.2544688081076,0.05339181791205,0.912741086235383,0.414481263422797
-45.8646314902221,-0.153358497226015,0.861945068670085,0.481666059420025
-44.4747941723366,-0.352957476760105,0.793505768238226,0.541132412391708
-43.084956854451,-0.535967749519644,0.710244420714996,0.593028857477206
-41.6951195365655,-0.693694530186846,0.615166476736306,0.637634154838593
-40.30528221868,-0.818588632260933,0.511340891433966,0.675317961573553
-38.9154449007945,-0.904601277292484,0.401788826934594,0.706501143254001
-37.525607582909,-0.947475009924841,0.289385486285126,0.731616402751506
-36.1357702650235,-0.944957448857878,0.176777928418291,0.751069662838032
-34.7459329471379,-0.896927565766055,0.0663207925725606,0.765202427735615
-33.3560956292524,-0.805427593407682,-0.0399690664382351,0.774255191543163
-31.9662583113669,-0.674597410479913,-0.140438918939569,0.778331886606012
-30.5764209934814,-0.51051221050488,-0.233808172693554,0.777365406851756
-29.1865836755959,-0.320928300948636,-0.31915944699674,0.771084443208691
-27.7967463577103,-0.114945855464328,-0.395914652502985,0.758982286231983
-26.4069090398248,0.0973987883288616,-0.463798416340639,0.740288957780159
-25.0170717219393,0.305595275338118,-0.522791423545829,0.713949124437238
-23.6272344040538,0.499156887617867,-0.573076318992947,0.67860984525062
-22.2373970861683,0.668132468238129,-0.614978747313266,0.632624477765802
-20.8475597682828,0.803609814364665,-0.648905932663374,0.574082219074334
-19.4577224503972,0.898187021021135,-0.675284958228478,0.500877060986341
-18.0678851325117,0.946388460765341,-0.694502649688,0.410835730428963
-16.6780478146262,0.945003264635384,-0.706848757721354,0.301931894282922
-15.2882104967407,0.893326351099095,-0.712464036079138,0.172624062311308
-13.8983731788552,0.793285224697094,-0.711294886944826,0.0223678758681541
-12.5085358609697,0.649439891503072,-0.703056550309651,-0.147629378170741
-11.1186985430841,0.468848233633241,-0.687207390138728,-0.333322171887371
-9.72886122519861,0.26079492976968,-0.662937694375469,-0.526290156706482
-8.33902390731311,0.0363883430069616,-0.629177540239123,-0.711598230904006
-6.9491865894276,-0.191963478427678,-0.584629614415536,-0.864855347718123
-5.55934927154206,-0.411179665945397,-0.527834289658344,-0.948218599687383
-4.16951195365655,-0.608211485066136,-0.457275533921303,-0.905020250307036
-2.77967463577104,-0.770794277042738,-0.371537053169365,-0.652610543976557
-1.38983731788551,-0.88820971735178,-0.269518008279567,-0.0729052097374376
0,-0.952017262491995,-0.150716114197411,1


==> data/text/R_5_3_damp_1.csv <==
lambdas,Rsm1,Rsm2,Rsm3
-59.8036524358104,-0.344253915203217,-0.178768898995575,0.439744665384816
-59.199575138479,-0.221403032167771,-0.037192583380861,0.460155363692331
-58.5954978411476,-0.0806757313387805,0.101661766365546,0.453933763558543
-57.9914205438161,0.0615011769089679,0.226027417703829,0.423891561616532
-57.3873432464847,0.192014917365908,0.327639702529313,0.373753538449994
-56.7832659491533,0.301415649608315,0.4015761933464,0.307776986046603
-56.1791886518219,0.383824496750461,0.445867317562562,0.230421445120507
-55.5751113544905,0.436560831508362,0.460980822751133,0.146075023855765
-54.9710340571591,0.459610946661934,0.449256788279474,0.058838952724826
-54.3669567598276,0.455028875846243,0.41434808566801,-0.027631361478667
-53.7628794624962,0.426334527074999,0.36070363768212,-0.110232902270263
-53.1588021651648,0.377953652371601,0.293117902841336,-0.18647491382708
-52.5547248678334,0.314727791703867,0.216359172595852,-0.254498664640216
-51.950647570502,0.241509563567646,0.134881028807909,-0.313064084127649
-51.3465702731705,0.162848963649128,0.0526152413747647,-0.361510245151903
-50.7424929758391,0.0827691770802725,-0.0271598868765338,-0.399696363110445
-50.1384156785077,0.00462536805603792,-0.101884528402921,-0.427929469292621
-49.5343383811763,-0.0689634037591814,-0.169726122242525,-0.446884262876387
-48.9302610838449,-0.136120914991362,-0.229543078650858,-0.457519909830283
-48.3261837865135,-0.195671760445063,-0.280814511908615,-0.46099778443312
-47.722106489182,-0.247063168613887,-0.323546567072069,-0.458603376693576
-47.1180291918506,-0.290262585498703,-0.358164977469596,-0.451674844753735
-46.5139518945192,-0.325641864301069,-0.385402309266997,-0.441539996241628
-45.9098745971878,-0.353857505473024,-0.406187023260635,-0.429462851166685
-45.3057972998564,-0.375734828384078,-0.42154009805572,-0.416600380796286
-44.7017200025249,-0.392162324795915,-0.432483581187242,-0.403969537156252
-44.0976427051935,-0.404000826889243,-0.439964118373987,-0.392424287970241
-43.4935654078621,-0.412010581966909,-0.44479329540381,-0.382642050759631
-42.8894881105307,-0.416797909429409,-0.447605540034911,-0.375118674010181
-42.2854108131993,-0.41878185666792,-0.44883339082163,-0.370170937635599
-41.6813335158678,-0.418180190820763,-0.448699155687352,-0.367945433080792
-41.0772562185364,-0.415013174561181,-0.447221358216216,-0.368432628153158
-40.473178921205,-0.409122879532386,-0.444233901217285,-0.371484915434908
-39.8691016238736,-0.400205287150393,-0.439415557813626,-0.376837478132053
-39.2650243265422,-0.387852104155107,-0.432327219307279,-0.384130875751591
-38.6609470292108,-0.371599066080443,-0.4224542729498,-0.392934346634688
-38.0568697318793,-0.350977499063325,-0.40925153627785,-0.402768938106015
-37.4527924345479,-0.325566040156654,-0.392188321508271,-0.413129701370435
-36.8487151372165,-0.295039658141028,-0.370791426764056,-0.423506321473931
-36.2446378398851,-0.259213449616726,-0.344684133754972,-0.433401687512094
-35.6405605425537,-0.218079087692301,-0.313619617526408,-0.442348040404529
-35.0364832452223,-0.171832252118213,-0.277507527367202,-0.44992046127607
-34.4324059478908,-0.12088985040412,-0.236432864359193,-0.455747579836251
-33.8283286505594,-0.0658963307508588,-0.190666647090471,-0.459519486863759
-33.224251353228,-0.00771887254905664,-0.140668210948121,-0.460992926376887
-32.6201740558966,0.0525682964174031,-0.0870793179548363,-0.459993920307511
-32.0160967585652,0.113709778258168,-0.0307105547811836,-0.45641804104964
-31.4120194612337,0.174304018099319,0.027479240491787,-0.450228595168094
-30.8079421639023,0.232846063308688,0.0864095622254183,-0.441453015294786
-30.2038648665709,0.287776413575299,0.144909697397468,-0.430177777630139
-29.5997875692395,0.337534106313507,0.201753802484992,-0.416542170611493
-28.9957102719081,0.38061205042232,0.255698260931727,-0.400731237533581
-28.3916329745767,0.41561255947716,0.305519956469044,-0.382968203686144
-27.7875556772452,0.441301041774314,0.350054114725108,-0.363506678480707
-27.1834783799138,0.456655876410106,0.388230425273141,-0.342622896678243
-26.5794010825824,0.460912637361058,0.419106254381215,-0.320608231791521
-25.975323785251,0.453601015606899,0.441895890305039,-0.297762180548516
-25.3712464879196,0.434573025834093,0.455994922475773,-0.274385981392558
-24.7671691905881,0.404021361366346,0.46099903739932,-0.250776993652348
-24.1630918932567,0.362487070154818,0.456716711245826,-0.227223928368848
-23.5590145959253,0.310856056870835,0.44317548559443,-0.204002987760416
-22.9549372985939,0.250344262014989,0.42062172227065,-0.181374938685313
-22.3508600012625,0.182471719021142,0.38951393951532,-0.159583116752315
-21.7467827039311,0.109026035218893,0.350510029014796,-0.138852332245337
-21.1427054065996,0.032016173133981,0.304448836202613,-0.119388626851272
-20.5386281092682,-0.0463822836735266,0.252326749864602,-0.101379811166924
-19.9345508119368,-0.123888919206879,0.195270087241439,-0.0849966967343927
-19.3304735146054,-0.198185628324384,0.134504174052001,-0.0703949223009925
-18.726396217274,-0.266987220681772,0.0713201024775497,-0.0577172612615543
-18.1223189199425,-0.328113446662568,0.00704020231095406,-0.0470962847017636
-17.5182416226111,-0.379560315833748,-0.0570167197818492,-0.0386572407266982
-16.9141643252797,-0.419568544407954,-0.119569330705085,-0.0325209941259308
-16.3100870279483,-0.446686992535743,-0.179405913376372,-0.0288068488411253
-15.7060097306169,-0.459829035337547,-0.235413778010108,-0.0276350467004628
-15.1019324332855,-0.45831995243617,-0.286605121229086,-0.0291286965178417
-14.497855135954,-0.441933617067992,-0.332138638521664,-0.0334148343927991
-13.8937778386226,-0.410917014043758,-0.371336342565401,-0.0406242446545536
-13.2897005412912,-0.366001411062843,-0.403695202912047,-0.0508895762817898
-12.6856232439598,-0.30839934414946,-0.428893396474612,-0.0643411656743712
-12.0815459466284,-0.23978694818282,-0.44679113779771,-0.0810998159766608
-11.4774686492969,-0.162271559570153,-0.457426237598013,-0.101265576866599
-10.8733913519655,-0.0783449311518283,-0.461004711787921,-0.124901306130107
-10.2693140546341,0.00917718017498487,-0.457886925427295,-0.152009462574426
-9.66523675730269,0.0972278750136498,-0.448569901250461,-0.182500163468397
-9.06115945997127,0.182572839770149,-0.433666545388307,-0.216148020276162
-8.45708216263986,0.261902978863711,-0.413882638938153,-0.252534621964104
-7.85300486530844,0.331933642163975,-0.389992509061778,-0.290972739452639
-7.24892756797702,0.389507838045701,-0.362814324044165,-0.330407346883517
-6.64485027064561,0.431700576337916,-0.333185950889642,-0.369287358745809
-6.04077297331418,0.455921303340173,-0.301942270306797,-0.405400523620058
-5.43669567598276,0.460011281260795,-0.269894762267178,-0.435662145109987
-4.83261837865134,0.442332734030324,-0.237814056935738,-0.45584615984119
-4.22854108131992,0.401846636221253,-0.20641599325632,-0.460244523152523
-3.6244637839885,0.338176165945742,-0.176351544854638,-0.4412377565169
-3.02038648665709,0.251653078507582,-0.148200765670955,-0.388755805968408
-2.41630918932567,0.143344585683503,-0.122470682779969,-0.289603943503357
-1.81223189199425,0.015058744093394,-0.0995968295250008,-0.126623194029178
-1.20815459466284,-0.130673138808911,-0.0799478780314834,0.122351447484569
-0.604077297331415,-0.29063798743618,-0.063832607196599,0.485779085691625
0,-0.461006579438694,-0.0515082421938945,1


==> data/text/S_SbarVScF.csv <==
c,S4,S16,S64,Sbar4,Sbar16,Sbar64
0,2.23606797749979,4.12310562561766,8.06225774829855,2.23606797749979,4.12310562561766,8.06225774829855
0.0101010101010101,2.17872672303424,3.88749958986808,7.13331024529962,2.21215443879593,3.99633723274627,7.50995115649275
0.0202020202020202,2.12425283250693,3.67736447690224,6.39631553154514,2.18874697266765,3.87713152307973,7.02846476157886
0.0303030303030303,2.07243647729567,3.48878168321494,5.79734881312957,2.16582968260593,3.76483134272776,6.60499775228762
0.0404040404040404,2.02308781445608,3.318597210863,5.30095440472237,2.14338733098096,3.65885353179811,6.2296590172404
0.0505050505050505,1.97603466257846,3.1642438522182,4.88286233564632,2.12140530525567,3.55867879509071,5.89468485954055
0.0606060606060606,1.9311204946035,3.02361079211962,4.52589968002236,2.09986958625721,3.4638431924135,5.59389621787381
0.0707070707070707,1.88820269828762,2.89494650309325,4.2175731287425,2.07876671836155,3.37393095423193,5.32231399826282
0.0808080808080808,1.8471510635848,2.77678542133434,3.94857666160664,2.05808378145796,3.28856838792999,5.07588127081856
0.0909090909090909,1.80784646314589,2.66789187539966,3.71183606291783,2.03780836457075,3.20741868629674,4.85125922794908
0.101010101010101,1.77017969776999,2.56721671029024,3.50187771636517,2.01792854102495,3.13017748614649,4.64567502324586
0.111111111111111,1.73405048324114,2.4738633753706,3.31440015421095,1.99843284505153,3.05656905359282,4.45680672671197
0.121212121212121,1.69936655875496,2.38706115167338,3.14597623891797,1.97931024973588,2.98634299519305,4.28269524631403
0.131313131313131,1.66604290024485,2.30614382449801,2.9938417569564,1.96055014622025,2.91927141228766,4.12167611877164
0.141414141414141,1.63400102448556,2.23053255156365,2.85574252278393,1.94214232407783,2.85514643038805,3.97232612981613
0.151515151515152,1.60316837198376,2.15972199437116,2.72982193344101,1.92407695278222,2.79377804718355,3.83342113400204
0.161616161616162,1.57347775844169,2.09326900992897,2.61453701568417,1.90634456420147,2.73499225223788,3.70390242529879
0.171717171717172,1.54486688606567,2.03078336784153,2.50859488395072,1.88893603605138,2.67862937918189,3.58284970223752
0.181818181818182,1.51727790723831,1.97192008181714,2.41090404521974,1.87184257624718,2.62454265754091,3.469459166675
0.191919191919192,1.49065703412347,1.91637303725891,2.32053665524874,1.85505570809722,2.57259693653808,3.36302565377766
0.202020202020202,1.46495418865968,1.86386966637511,2.23669895658215,1.83856725628627,2.52266755750941,3.26292795332368
0.212121212121212,1.44012268815012,1.81416647527177,2.15870790131056,1.82236933359983,2.4746393551251,3.16861667663305
0.222222222222222,1.41611896229571,1.76704526812185,2.08597249985976,1.80645432834395,2.42840577057169,3.07960416854461
0.232323232323232,1.39290229806302,1.72230994487826,2.01797881747273,1.79081489241859,2.3838680623213,2.99545607328335
0.242424242424242,1.37043460924392,1.67978377339979,1.95427781236416,1.77544393000526,2.3409346021851,2.91578424629197
0.252525252525253,1.34868022796355,1.63930705596847,1.89447540684599,1.76033458683214,2.29952024608951,2.84024076792347
0.262626262626263,1.32760571573561,1.6007351252398,1.83822432731178,1.74548023998283,2.25954577048234,2.76851286420897
0.272727272727273,1.30717969195982,1.5639366166136,1.78521735603247,1.73087448821671,2.22093736651897,2.70031857829839
0.282828282828283,1.28737267801156,1.52879197354363,1.73518171777446,1.71651114277124,2.18362618523385,2.63540306625113
0.292929292929293,1.26815695529448,1.49519214994926,1.68787438466421,1.70238421861852,2.14754792780048,2.57353541457784
0.303030303030303,1.24950643581865,1.46303748005788,1.64307812870744,1.68848792614995,2.11264247575004,2.51450589576094
0.313131313131313,1.23139654403351,1.43223669100403,1.60059818665442,1.67481666326497,2.07885355667491,2.45812359300892
0.323232323232323,1.21380410878995,1.40270603758127,1.56025942918369,1.66136500784101,2.04612844150706,2.40421433756052
0.333333333333333,1.19670726443299,1.37436854187255,1.5219039476214,1.64812771056337,2.01441766994576,2.35261891158675
0.343434343434343,1.18008536013716,1.34715332322161,1.48538898807099,1.63509968809525,1.98367480102744,2.30319147763007
0.353535353535354,1.16391887669421,1.32099500626585,1.45058517597245,1.62227601656914,1.95385618619223,2.25579820195021
0.363636363636364,1.14818935004813,1.29583319662269,1.41737498454683,1.60965192538206,1.92492076251493,2.21031604440935
0.373737373737374,1.13287930094774,1.27161201537741,1.38565140891575,1.59722279127835,1.89682986404059,2.16663169185653
0.383838383838384,1.11797217015334,1.24827968482003,1.35531681437745,1.58498413270441,1.86954704940196,2.12464061554317
0.393939393939394,1.10345225869239,1.22578815896741,1.32628193272268,1.57293160442107,1.84303794410255,2.08424623606311
0.404040404040404,1.08930467271124,1.20409279332197,1.29846498485617,1.56106099235991,1.81727009603018,2.04535918177395
0.414141414141414,1.07551527251555,1.18315204909029,1.27179091156063,1.5493682087107,1.79221284292392,2.00789662871432
0.424242424242424,1.06207062543281,1.16292722773831,1.24619069716586,1.53784928722803,1.76783719065644,1.9717817117565
0.434343434343434,1.04895796216679,1.14338223231414,1.22160077329019,1.52650037874573,1.74411570131583,1.93694299818377
0.444444444444444,1.03616513634567,1.12448335244118,1.19796249180849,1.51531774688846,1.72102239017872,1.90331401610592
0.454545454545455,1.02368058699458,1.10619907028767,1.17522165784784,1.5042977639704,1.69853263076131,1.87083283116203
0.464646464646465,1.01149330368882,1.08849988516306,1.15332811498291,1.49343690707162,1.67662306721897,1.83944166583879
0.474747474747475,0.999592794166925,1.07135815468805,1.13223537594856,1.48273175428323,1.65527153343921,1.8090865564818
0.484848484848485,0.98796905420344,1.0547479507394,1.11190029314697,1.47217898111279,1.63445697823908,1.77971704371616
0.494949494949495,0.976612539559513,1.03864492859071,1.09228276403489,1.46177535704227,1.61415939613612,1.75128589254046
0.505050505050505,0.965514139846053,1.02302620786002,1.07334546715759,1.45151774223075,1.59435976321439,1.72374883882808
0.515151515151515,0.954665154148985,1.00787026403987,1.05505362517376,1.44140308435517,1.5750399776534,1.69706435937415
0.525252525252525,0.944057268279586,0.993156829528341,1.03737479170542,1.43142841558208,1.5561828045292,1.67119346297568
0.535353535353535,0.933682533524853,0.978866803204193,1.02027865926431,1.42159084966443,1.53777182453366,1.64609950033396
0.545454545454545,0.923533346783783,0.96498216769775,1.00373688586289,1.4118875791571,1.51979138629147,1.62174799083026
0.555555555555556,0.91360243198525,0.951485913604075,0.98772293822308,1.4023158727458,1.5022265619836,1.59810646445281
0.565656565656566,0.903882822692016,0.938361969968157,0.972211949758367,1.39287307268385,1.48506310601292,1.57514431735135
0.575757575757576,0.894367845803489,0.925595140444781,0.95718059173029,1.38355659233182,1.46828741647138,1.55283267966787
0.585858585858586,0.885051106277107,0.913171044599885,0.942606956175258,1.37436391379525,1.45188649918958,1.53114429444347
0.595959595959596,0.875926472794829,0.901076063876707,0.928470449366007,1.36529258565598,1.43584793416929,1.51005340653318
0.606060606060606,0.866988064307222,0.889297291799887,0.914751694718124,1.35634022079265,1.42015984421641,1.48953566057702
0.616161616161616,0.858230237393099,0.877822488034728,0.901432444178942,1.34750449428642,1.40481086560803,1.4695680071774
0.626262626262626,0.849647574377606,0.866640035957852,0.888495497246682,1.33878314140807,1.38979012064137,1.45012861652301
0.636363636363636,0.841234872156196,0.855738903430081,0.87592462686413,1.33017395568269,1.37508719192514,1.43119679877869
0.646464646464647,0.832987131676044,0.845108606493061,0.863704511515506,1.3216747870286,1.36069209828567,1.41275293063092
0.656565656565657,0.82489954803022,0.834739175738545,0.851820672929073,1.31328353996716,1.3465952721708,1.39477838744073
0.666666666666667,0.816967501123371,0.824621125123532,0.840259418852887,1.30499817190036,1.33278753844383,1.37725548051084
0.676767676767677,0.809186546870824,0.814745423026244,0.829007790428186,1.29681669145316,1.31926009446902,1.36016739902294
0.686868686868687,0.80155240889586,0.805103465357295,0.81805351373512,1.28873715687787,1.30600449139753,1.34349815624437
0.696969696969697,0.794060970692588,0.795687050557794,0.807384955129966,1.28075767451769,1.29301261657047,1.32723253964247
0.707070707070707,0.786708268224233,0.786488356331693,0.796991080032131,1.2728763973271,1.28027667696179,1.3113560645793
0.717171717171717,0.779490482928865,0.777499917973616,0.786861414854036,1.26509152344649,1.26778918359026,1.29585493129058
0.727272727272727,0.772403935106658,0.768714608166005,0.776986011797759,1.25740129482876,1.25554293683474,1.28071598488018
0.737373737373737,0.765445077664599,0.76012561813063,0.767355416269718,1.24980399591574,1.24353101259256,1.26592667808644
0.747474747474748,0.758610490196324,0.751726440029739,0.757960636689017,1.24229795236232,1.23174674922476,1.2514750365988
0.757575757575758,0.751896873376301,0.743510850521218,0.748793116486791,1.23488152980619,1.22018373523675,1.23734962672333
0.767676767676768,0.745301043649073,0.735472895380448,0.739844708113283,1.22755313268152,1.20883579764634,1.22353952521347
0.777777777777778,0.738819928195596,0.727606875108999,0.731107648886658,1.22031120307455,1.1976969909949,1.21003429109889
0.787878787878788,0.732450560159939,0.719907331457052,0.722574538533116,1.21315421961943,1.1867615869605,1.19682393935961
0.797979797979798,0.726190074120786,0.71236903479258,0.714238318281684,1.20608069643275,1.17602406453491,1.18389891630596
0.808080808080808,0.720035701793206,0.704986972255869,0.706092251389593,1.19908918208511,1.1654791007291,1.17125007653683
0.818181818181818,0.713984767947151,0.697756336642989,0.698129904985298,1.19217825860821,1.15512156177428,1.15886866135931
0.828282828282828,0.708034686530026,0.69067251596641,0.690345133126304,1.18534654053616,1.14494649478806,1.14674627856284
0.838383838383838,0.702182956981551,0.68373108364514,0.682732060978012,1.17859267397949,1.13494911987718,1.13487488344967
0.848484848484849,0.696427160729851,0.676927789280511,0.675285070027983,1.17191533573065,1.12512482265039,1.12324676103143
0.858585858585859,0.690764957858481,0.670258549977255,0.667998784257443,1.16531323239982,1.11546914711686,1.11185450930917
0.868686868686869,0.685194083934732,0.663719442172599,0.660868057198469,1.15878509957964,1.1059777889472,1.10069102356067
0.878787878787879,0.679712346990175,0.657306693939047,0.653887959811394,1.15232970103797,1.0966465890755,1.08974948156481
0.888888888888889,0.674317624645003,0.651016677729104,0.647053769122417,1.14594582793745,1.08747152762269,1.07902332969867
0.898989898989899,0.669007861368228,0.64484590353262,0.640360957566372,1.1396322980808,1.07844871812231,1.06850626984758
0.909090909090909,0.663781065866315,0.638791012419638,0.633805182984129,1.13338795518104,1.06957440203138,1.05819224707336
0.919191919191919,0.658635308593274,0.632848770443641,0.627382279228183,1.12721166815544,1.0608449435101,1.0480754379899
0.929292929292929,0.653568719375684,0.627016062881948,0.621088247333727,1.1211023304426,1.05225682445511,1.03815023979927
0.939393939393939,0.648579485146483,0.621289888791702,0.614919247215884,1.11505885934141,1.04380663977205,1.0284112599449
0.94949494949495,0.643665847781788,0.615667355861461,0.60887158985688,1.10908019537148,1.03549109287409,1.01885330634184
0.95959595959596,0.638826102035291,0.610145675539833,0.602941729949761,1.10316530165387,1.02730699139396,1.00947137814663
0.96969696969697,0.634058593565155,0.604722158423924,0.59712625896782,1.09731316331166,1.01925124309765,1.00026065703265
0.97979797979798,0.629361717048605,0.599394209891554,0.591421898631272,1.0915227868894,1.01132085198897,0.99121649893867
0.98989898989899,0.624733914379701,0.59415932596237,0.585825494744869,1.08579319979091,1.0035129145945,0.982334426261117
1,0.620173672946042,0.589015089373952,0.5803340113821,1.08012344973464,0.99582461641931,0.973610120462327


==> data/text/cFmax.csv <==
r,cFmax,r_logv,cFmax10logr
0,NaN,0.1,0.348198324603845
1.01010101010101,0.414644987943251,0.1176811952435,0.350508679229981
2.02020202020202,0.445258089603016,0.138488637139387,0.353125903326797
3.03030303030303,0.462902053099392,0.162975083462064,0.356075365740925
4.04040404040404,0.474802375696714,0.191791026167249,0.359380327014246
5.05050505050505,0.483546977185398,0.225701971963392,0.363060717859452
6.06060606060606,0.490332726427693,0.265608778294669,0.367131835331565
7.07070707070707,0.495801783842422,0.312571584968824,0.371603038087899
8.08080808080808,0.500334464885437,0.367837977182863,0.376476541811139
9.09090909090909,0.504172576219157,0.432876128108306,0.38174642706335
10.1010101010101,0.507478334761022,0.509413801481638,0.38739797065544
11.1111111111111,0.510365241487215,0.599484250318941,0.393407395606472
12.1212121212121,0.512915452369254,0.705480231071864,0.399742103783517
13.1313131313131,0.515190121209985,0.830217568131975,0.406361412011483
14.1414141414141,0.517235849067932,0.977009957299225,0.413217762209561
15.1515151515152,0.519088863639808,1.14975699539774,0.420258326307757
16.1616161616162,0.520777817261962,1.35304777457981,0.427426885285965
17.1717171717172,0.522325713192942,1.59228279334109,0.434665835496251
18.1818181818182,0.523751264316678,1.87381742286038,0.441918168569223
19.1919191919192,0.525069872090752,2.20513073990305,0.44912928402117
20.2020202020202,0.526294345255606,2.59502421139974,0.456248522776345
21.2121212121212,0.527435436385604,3.05385550883342,0.463230349057366
22.2222222222222,0.528502248500706,3.59381366380463,0.47003515024109
23.2323232323232,0.529502547399882,4.2292428743895,0.476629662732107
24.2424242424242,0.530443004532698,4.97702356433211,0.482987061994312
25.2525252525253,0.531329387975304,5.85702081805667,0.48908677438315
26.2626262626263,0.532166714139088,6.8926121043497,0.494914077395229
27.2727272727273,0.532959369419633,8.11130830789687,0.500459555084827
28.2828282828283,0.533711208587177,9.54548456661834,0.505718469196922
29.2929292929293,0.53442563500255,11.2332403297803,0.510690096656413
30.3030303030303,0.535105666501058,13.2194114846603,0.515377072691175
31.3131313131313,0.535753989878232,15.5567614393047,0.519784767718406
32.3232323232323,0.536373006239021,18.3073828029537,0.523920716232401
33.3333333333333,0.536964868969154,21.5443469003188,0.527794107808476
34.3434343434343,0.53753151570777,25.3536449397011,0.531415344101606
35.3535353535354,0.538074695411027,29.8364724028334,0.534795661240522
36.3636363636364,0.538595991374058,35.1119173421513,0.537946814038717
37.3737373737374,0.539096840906377,41.3201240011534,0.540880816657973
38.3838383838384,0.539578552221332,48.6260158006535,0.543609733470626
39.3939393939394,0.540042318994517,57.2236765935022,0.54614551361359
40.4040404040404,0.540489232962386,67.3415065775082,0.548499862898126
41.4141414141414,0.540920294865654,79.2482898353917,0.55068414717116
42.4242424242424,0.541336423988722,93.260334688322,0.552709321796867
43.4343434343434,0.541738466503318,109.749876549306,0.554585882557715
44.4444444444444,0.542127202789688,129.154966501488,0.556323833906658
45.4545454545455,0.542503353880322,151.991108295293,0.557932671102487
46.4646464646465,0.542867587147935,178.864952905744,0.559421373309149
47.4747474747475,0.543220521340366,210.490414451202,0.560798405228266
48.4848484848485,0.54356273104926,247.707635599171,0.562071725260131
49.4949494949495,0.543894750686347,291.505306282518,0.563248798554238
50.5050505050505,0.544217078030224,343.046928631492,0.564336613620561
51.5151515151515,0.544530177397459,403.701725859655,0.565341701433025
52.5252525252525,0.544834482484185,475.08101621028,0.566270156173162
53.5353535353535,0.545130398917938,559.081018251222,0.567127656940678
54.5454545454545,0.545418306554036,657.933224657568,0.567919489904342
55.5555555555556,0.545698561546216,774.263682681127,0.568650570486163
56.5656565656566,0.545971498217308,911.16275611549,0.569325465268801
57.5757575757576,0.546237430752387,1072.26722201032,0.569948413394318
58.5858585858586,0.546496654734,1261.85688306602,0.570523347285099
59.5959595959596,0.54674944853659,1484.96826225447,0.571053912567741
60.6060606060606,0.546996074595134,1747.52840000768,0.571543487120327
61.6161616161616,0.54723678056122,2056.51230834865,0.571995199194619
62.6262626262626,0.547471800358158,2420.12826479438,0.572411944589021
63.6363636363636,0.547701355145409,2848.0358684358,0.572796402866895
64.6464646464647,0.547925654201409,3351.60265093884,0.573151052629102
65.6565656565657,0.548144895732817,3944.20605943766,0.573478185860373
66.6666666666667,0.54835926761734,4641.58883361278,0.573779921376938
67.6767676767677,0.548568948086489,5462.27721768434,0.574058217408467
68.6868686868687,0.54877410635392,6428.07311728432,0.574314883351135
69.6969696969697,0.548974903194425,7564.63327554629,0.574551590731013
70.7070707070707,0.549171491478082,8902.15085445039,0.57476988341826
71.7171717171717,0.549364016663625,10476.1575278966,0.574971187133012
72.7272727272727,0.549552617254653,12328.4673944207,0.57515681828362
73.7373737373737,0.549737425221956,14508.2877849594,0.575327992177191
74.7474747474748,0.549918566394889,17073.5264747069,0.575485830641265
75.7575757575758,0.550096160824431,20092.3300256505,0.575631369094142
76.7676767676768,0.550270323120345,23644.8941264541,0.575765563099827
77.7777777777778,0.550441162764569,27825.5940220713,0.57588929444192
78.7878787878788,0.550608784402811,32745.4916287773,0.576003376749061
79.7979797979798,0.550773288116114,38535.2859371053,0.576108560702816
80.8080808080808,0.550934769673996,45348.7850812858,0.576205538857124
81.8181818181818,0.551093320770628,53366.9923120631,0.576294950096734
82.8282828282828,0.55124902924538,62802.9144183425,0.576377383760386
83.8383838383838,0.551401979288931,73907.2203352577,0.576453383452854
84.8484848484848,0.551552251636071,86974.9002617783,0.576523450568434
85.8585858585859,0.551699923746173,102353.102189903,0.576588047546962
86.8686868686869,0.551845069972277,120450.354025878,0.576647600882028
87.8787878787879,0.551987761719614,141747.41629268,0.576702503899718
88.8888888888889,0.552128067594351,166810.053720006,0.576753119324935
89.8989898989899,0.552266053543247,196304.065004027,0.576799781651178
90.9090909090909,0.552401782984892,231012.970008316,0.576842799328489
91.9191919191919,0.5525353169331,271858.824273294,0.576882456783286
92.9292929292929,0.552666714113017,319926.713779738,0.576919016282742
93.9393939393939,0.552796031070449,376493.580679247,0.576952719655521
94.9494949494949,0.552923322274866,443062.145758388,0.576983789879746
95.959595959596,0.553048640216507,521400.828799968,0.577012432548333
96.969696969697,0.553172035498002,613590.727341318,0.577038837221038
97.979797979798,0.553293556920844,722080.901838547,0.577063178671877
98.989898989899,0.553413251567072,849753.435908644,0.577085618039942
100,0.55353116487647,1000000,0.577106303891025


==> data/text/db_m_8.csv <==
z,db
-128,-1.04761904761905
-127.871871871872,-1.0041937932434
-127.743743743744,-0.961804555438211
-127.615615615616,-0.920435120319323
-127.487487487487,-0.880069446330914
-127.359359359359,-0.840691663028018
-127.231231231231,-0.802286069864328
-127.103103103103,-0.764837134985158
-126.974974974975,-0.728329494025637
-126.846846846847,-0.692747948914089
-126.718718718719,-0.658077466680578
-126.590590590591,-0.624303178270645
-126.462462462462,-0.591410377364197
-126.334334334334,-0.559384519199534
-126.206206206206,-0.528211219402553
-126.078078078078,-0.49787625282102
-125.94994994995,-0.468365552364022
-125.821821821822,-0.439665207846489
-125.693693693694,-0.411761464838828
-125.565565565566,-0.384640723521651
-125.437437437437,-0.358289537545556
-125.309309309309,-0.332694612896
-125.181181181181,-0.307842806763218
-125.053053053053,-0.283721126417186
-124.924924924925,-0.26031672808763
-124.796796796797,-0.237616915849038
-124.668668668669,-0.215609140510713
-124.540540540541,-0.194280998511815
-124.412412412412,-0.173620230821395
-124.284284284284,-0.153614721843434
-124.156156156156,-0.134252498326819
-124.028028028028,-0.115521728280315
-123.8998998999,-0.0974107198924723
-123.771771771772,-0.0799079204564793
-123.643643643644,-0.0630019152999546
-123.515515515516,-0.046681426719641
-123.387387387387,-0.030935312921033
-123.259259259259,-0.0157525669628885
-123.131131131131,-0.00112231570663885
-123.003003003003,0.0129661812293209
-122.874874874875,0.0265235325104826
-122.746746746747,0.0395602161222041
-122.618618618619,0.05208658040085
-122.49049049049,0.0641128450600813
-122.362362362362,0.0756491022123365
-122.234234234234,0.0867053173854782
-122.106106106106,0.0972913305346405
-121.977977977978,0.107416857049282
-121.84984984985,0.11709148875544
-121.721721721722,0.126324694913234
-121.593593593594,0.135125823209574
-121.465465465465,0.143504100746134
-121.337337337337,0.151468635022581
-121.209209209209,0.159028414915051
-121.081081081081,0.166192311649926
-120.952952952953,0.172969079772881
-120.824824824825,0.179367358113235
-120.696696696697,0.185395670743607
-120.568568568569,0.191062427934888
-120.44044044044,0.196375927106547
-120.312312312312,0.201344353772273
-120.184184184184,0.205975782480962
-120.056056056056,0.210278177753069
-119.927927927928,0.214259395012327
-119.7997997998,0.217927181512846
-119.671671671672,0.221289177261608
-119.543543543544,0.224352915936351
-119.415415415415,0.227125825798878
-119.287287287287,0.22961523060378
-119.159159159159,0.231828350502589
-119.031031031031,0.233772302943386
-118.902902902903,0.235454103565844
-118.774774774775,0.236880667091751
-118.646646646647,0.238058808210994
-118.518518518519,0.238995242463038
-118.39039039039,0.23969658711389
-118.262262262262,0.240169362028575
-118.134134134134,0.240419990539123
-118.006006006006,0.240454800308084
-117.877877877878,0.240280024187578
-117.74974974975,0.239901801073893
-117.621621621622,0.239326176757637
-117.493493493493,0.238559104769463
-117.365365365365,0.237606447221362
-117.237237237237,0.236473975643557
-117.109109109109,0.235167371816982
-116.980980980981,0.233692228601381
-116.852852852853,0.232054050759021
-116.724724724725,0.230258255774033
-116.596596596597,0.228310174667399
-116.468468468468,0.226215052807583
-116.34034034034,0.223978050716825
-116.212212212212,0.221604244873115
-116.084084084084,0.219098628507828
-115.955955955956,0.216466112399077
-115.827827827828,0.213711525660743
-115.6996996997,0.210839616527242
-115.571571571572,0.207855053133992
-115.443443443443,0.204762424293635
-115.315315315315,0.201566240267986
-115.187187187187,0.198270933535746
-115.059059059059,0.194880859555978
-114.930930930931,0.191400297527355
-114.802802802803,0.1878334511432
-114.674674674675,0.184184449342313
-114.546546546547,0.180457347055613
-114.418418418418,0.176656125948594
-114.29029029029,0.172784695159603
-114.162162162162,0.168846892033963
-114.034034034034,0.164846482853944
-113.905905905906,0.16078716356458
-113.777777777778,0.156672560495374
-113.64964964965,0.152506231077868
-113.521521521522,0.148291664559106
-113.393393393393,0.144032282710997
-113.265265265265,0.139731440535594
-113.137137137137,0.135392426966283
-113.009009009009,0.131018465564911
-112.880880880881,0.126612715214855
-112.752752752753,0.12217827081004
-112.624624624625,0.117718163939919
-112.496496496496,0.113235363570431
-112.368368368368,0.108732776720934
-112.24024024024,0.104213249137141
-112.112112112112,0.0996795659600499
-111.983983983984,0.0951344523908959
-111.855855855856,0.090580574352123
-111.727727727728,0.0860205391443958
-111.5995995996,0.0814568960996505
-111.471471471471,0.0768921372302067
-111.343343343343,0.0723286978739438
-111.215215215215,0.0677689573355532
-111.087087087087,0.0632152395238807
-110.958958958959,0.0586698135853607
-110.830830830831,0.0541348945335636
-110.702702702703,0.0496126438748595
-110.574574574575,0.0451051702302089
-110.446446446446,0.0406145299530965
-110.318318318318,0.0361427277436086
-110.19019019019,0.0316917172586761
-110.062062062062,0.0272634017184839
-109.933933933934,0.0228596345090615
-109.805805805806,0.0184822197810684
-109.677677677678,0.0141329130447732
-109.54954954955,0.00981342176125182
-109.421421421421,0.00552540592980446
-109.293293293293,0.00127047867160475
-109.165165165165,-0.00294979319040467
-109.037037037037,-0.00713388855536905
-108.908908908909,-0.0112803314721094
-108.780780780781,-0.0153876905704384
-108.652652652653,-0.0194545784961924
-108.524524524525,-0.0234796513499659
-108.396396396396,-0.0274616081295447
-108.268268268268,-0.0313991901760196
-108.14014014014,-0.0352911806235761
-108.012012012012,-0.0391364038529469
-107.883883883884,-0.0429337249485167
-107.755755755756,-0.0466820491590723
-107.627627627628,-0.0503803213621818
-107.4994994995,-0.054027525532198
-107.371371371371,-0.0576226842118724
-107.243243243243,-0.0611648579875694
-107.115115115115,-0.0646531449680742
-106.986986986987,-0.0680866802669775
-106.858858858859,-0.0714646354886327
-106.730730730731,-0.0747862182176714
-106.602602602603,-0.0780506715120672
-106.474474474474,-0.0812572733997418
-106.346346346346,-0.0844053363786951
-106.218218218218,-0.0874942069206561
-106.09009009009,-0.0905232649782406
-105.961961961962,-0.0934919234956046
-105.833833833834,-0.0963996279225881
-105.705705705706,-0.0992458557323315
-105.577577577578,-0.10203011594236
-105.449449449449,-0.104751948639124
-105.321321321321,-0.107410924505981
-105.193193193193,-0.11000664435462
-105.065065065065,-0.1125387386599
-104.936936936937,-0.115006867098113
-104.808808808809,-0.117410718088643
-104.680680680681,-0.11975000833902
-104.552552552553,-0.12202448239336
-104.424424424424,-0.124233912184176
-104.296296296296,-0.126378096587545
-104.168168168168,-0.128456860981639
-104.04004004004,-0.130470056808584
-103.911911911912,-0.132417561139659
-103.783783783784,-0.134299276243814
-103.655655655656,-0.136115129159492
-103.527527527528,-0.137865071269761
-103.399399399399,-0.139549077880724
-103.271271271271,-0.141167147803216
-103.143143143143,-0.14271930293777
-103.015015015015,-0.14420558786283
-102.886886886887,-0.145626069426229
-102.758758758759,-0.14698083633989
-102.630630630631,-0.148269998777759
-102.502502502502,-0.149493687976955
-102.374374374374,-0.150652055842127
-102.246246246246,-0.151745274553005
-102.118118118118,-0.152773536175136
-101.98998998999,-0.153737052273795
-101.861861861862,-0.154636053531063
-101.733733733734,-0.155470789366058
-101.605605605606,-0.156241527558307
-101.477477477477,-0.156948553874253
-101.349349349349,-0.157592171696889
-101.221221221221,-0.1581727016585
-101.093093093093,-0.158690481276505
-100.964964964965,-0.159145864592398
-100.836836836837,-0.159539221813767
-100.708708708709,-0.15987093895938
-100.580580580581,-0.160141417507336
-100.452452452452,-0.160351074046269
-100.324324324324,-0.160500339929584
-100.196196196196,-0.160589660932728
-100.068068068068,-0.160619496913479
-99.9399399399399,-0.160590321475244
-99.8118118118118,-0.160502621633352
-99.6836836836837,-0.160356897484342
-99.5555555555556,-0.160153661878218
-99.4274274274274,-0.159893440093682
-99.2992992992993,-0.159576769516314
-99.1711711711712,-0.159204199319707
-99.043043043043,-0.158776290149533
-98.9149149149149,-0.158293613810533
-98.7867867867868,-0.157756752956425
-98.6586586586587,-0.157166300782718
-98.5305305305305,-0.156522860722415
-98.4024024024024,-0.155827046144609
-98.2742742742743,-0.155079480055938
-98.1461461461462,-0.15428079480492
-98.018018018018,-0.153431631789128
-97.8898898898899,-0.152532641165214
-97.7617617617618,-0.151584481561761
-97.6336336336336,-0.15058781979496
-97.5055055055055,-0.149543330587096
-97.3773773773774,-0.148451696287835
-97.2492492492492,-0.147313606598302
-97.1211211211211,-0.146129758297938
-96.992992992993,-0.144900854974129
-96.8648648648649,-0.143627606754587
-96.7367367367367,-0.142310730042495
-96.6086086086086,-0.140950947254369
-96.4804804804805,-0.139548986560668
-96.3523523523524,-0.138105581629109
-96.2242242242242,-0.136621471370695
-96.0960960960961,-0.135097399688437
-95.967967967968,-0.133534115228763
-95.8398398398398,-0.131932371135607
-95.7117117117117,-0.130292924807155
-95.5835835835836,-0.128616537655255
-95.4554554554554,-0.126903974867467
-95.3273273273273,-0.125156005171749
-95.1991991991992,-0.123373400603766
-95.0710710710711,-0.121556936276815
-94.9429429429429,-0.119707390154348
-94.8148148148148,-0.117825542825097
-94.6866866866867,-0.11591217728077
-94.5585585585586,-0.113968078696329
-94.4304304304304,-0.111994034212825
-94.3023023023023,-0.109990832722783
-94.1741741741742,-0.107959264658133
-94.046046046046,-0.105900121780664
-93.9179179179179,-0.103814196975008
-93.7897897897898,-0.101702284044123
-93.6616616616617,-0.0995651775072844
-93.5335335335335,-0.0974036724005569
-93.4054054054054,-0.0952185640797551
-93.2772772772773,-0.0930106480258618
-93.1491491491491,-0.0907807196529107
-93.021021021021,-0.0885295741183153
-92.8928928928929,-0.0862580061356311
-92.7647647647648,-0.0839668097897509
-92.6366366366366,-0.0816567783545096
-92.5085085085085,-0.0793287041126989
-92.3803803803804,-0.076983378178477
-92.2522522522522,-0.0746215903221596
-92.1241241241241,-0.0722441287973924
-91.995995995996,-0.0698517801706802
-91.8678678678679,-0.067445329153275
-91.7397397397397,-0.0650255584354062
-91.6116116116116,-0.062593248522841
-91.4834834834835,-0.0601491775757732
-91.3553553553554,-0.0576941212500183
-91.2272272272272,-0.0552288525405134
-91.0990990990991,-0.0527541416271097
-90.970970970971,-0.0502707557226409
-90.8428428428428,-0.04777945892327
-90.7147147147147,-0.0452810120610887
-90.5865865865866,-0.0427761725589713
-90.4584584584585,-0.0402656942876676
-90.3303303303303,-0.0377503274251214
-90.2022022022022,-0.0352308183180136
-90.0740740740741,-0.0327079093455077
-89.9459459459459,-0.0301823387851963
-89.8178178178178,-0.0276548406812363
-89.6896896896897,-0.0251261447146553
-89.5615615615616,-0.0225969760758336
-89.4334334334334,-0.0200680553391341
-89.3053053053053,-0.0175400983396829
-89.1771771771772,-0.0150138160522852
-89.049049049049,-0.0124899144724622
-88.9209209209209,-0.00996909449960967
-88.7927927927928,-0.00745205182225405
-88.6646646646647,-0.0049394768054063
-88.5365365365365,-0.00243205437999954
-88.4084084084084,6.95360656044041e-05
-88.2802802802803,0.00256462079203873
-88.1521521521522,0.00505253181331009
-88.024024024024,0.00753260699913078
-87.8958958958959,0.0100041901752195
-87.7677677677678,0.0124666312215847
-87.6396396396396,0.0149192861687912
-87.5115115115115,0.017361517292232
-87.3833833833834,0.0197926932044072
-87.2552552552553,0.0222121889452225
-87.1271271271271,0.024619386070323
-86.998998998999,0.0270136727374612
-86.8708708708709,0.0293944437909238
-86.7427427427427,0.0317611008440158
-86.6146146146146,0.0341130523596175
-86.4864864864865,0.0364497137288278
-86.3583583583584,0.0387705073476946
-86.2302302302302,0.0410748626920551
-86.1021021021021,0.043362216390486
-85.973973973974,0.0456320122953781
-85.8458458458458,0.0478837015521498
-85.7177177177177,0.0501167426665989
-85.5895895895896,0.0523306015704168
-85.4614614614615,0.0545247516848644
-85.3333333333333,0.0566986739826245
-85.2052052052052,0.0588518570478447
-85.0770770770771,0.0609837971343713
-84.948948948949,0.0630939982221968
-84.8208208208208,0.0651819720721211
-84.6926926926927,0.0672472382786423
-84.5645645645646,0.0692893243210883
-84.4364364364364,0.0713077656129925
-84.3083083083083,0.0733021055497349
-84.1801801801802,0.0752718955544488
-84.0520520520521,0.0772166951222087
-83.9239239239239,0.0791360718625114
-83.7957957957958,0.0810296015400534
-83.6676676676677,0.0828968681138248
-83.5395395395395,0.0847374637745218
-83.4114114114114,0.0865509889802914
-83.2832832832833,0.0883370524908224
-83.1551551551552,0.0900952713997833
-83.027027027027,0.09182527116563
-82.8988988988989,0.093526685640783
-82.7707707707708,0.0951991570991897
-82.6426426426426,0.0968423362622839
-82.5145145145145,0.0984558823233459
-82.3863863863864,0.100039462970282
-82.2582582582583,0.101592754406826
-82.1301301301301,0.103115441372183
-82.002002002002,0.104607217159113
-81.8738738738739,0.106067783630471
-81.7457457457458,0.107496851234226
-81.6176176176176,0.108894139016942
-81.4894894894895,0.110259374635759
-81.3613613613614,0.111592294368867
-81.2332332332332,0.112892643124489
-81.1051051051051,0.114160174448386
-80.976976976977,0.115394650529891
-80.8488488488488,0.116595842206479
-80.7207207207207,0.117763528966895
-80.5925925925926,0.118897498952837
-80.4644644644645,0.119997548959213
-80.3363363363363,0.121063484432976
-80.2082082082082,0.122095119470559
-80.0800800800801,0.123092276813902
-79.951951951952,0.124054787845103
-79.8238238238238,0.124982492579681
-79.6956956956957,0.125875239658484
-79.5675675675676,0.126732886338231
-79.4394394394394,0.127555298480716
-79.3113113113113,0.128342350540671
-79.1831831831832,0.129093925552308
-79.055055055055,0.12980991511455
-78.9269269269269,0.130490219374947
-78.7987987987988,0.131134747012307
-78.6706706706707,0.131743415218047
-78.5425425425425,0.132316149676261
-78.4144144144144,0.132852884542532
-78.2862862862863,0.133353562421491
-78.1581581581582,0.133818134343138
-78.03003003003,0.134246559737922
-77.9019019019019,0.13463880641061
-77.7737737737738,0.134994850512943
-77.6456456456456,0.135314676515088
-77.5175175175175,0.135598277175905
-77.3893893893894,0.135845653512035
-77.2612612612613,0.136056814765812
-77.1331331331331,0.136231778372028
-77.005005005005,0.136370569923541
-76.8768768768769,0.136473223135746
-76.7487487487487,0.136539779809926
-76.6206206206206,0.136570289795479
-76.4924924924925,0.136564810951037
-76.3643643643644,0.1365234091045
-76.2362362362362,0.13644615801197
-76.1081081081081,0.136333139315621
-75.97997997998,0.136184442500498
-75.8518518518518,0.136000164850265
-75.7237237237237,0.135780411401905
-75.5955955955956,0.13552529489939
-75.4674674674675,0.135234935746327
-75.3393393393393,0.134909461957587
-75.2112112112112,0.134549009109939
-75.0830830830831,0.134153720291686
-74.954954954955,0.133723746051322
-74.8268268268268,0.133259244345212
-74.6986986986987,0.132760380484325
-74.5705705705706,0.132227327079998
-74.4424424424424,0.131660263988772
-74.3143143143143,0.131059378256301
-74.1861861861862,0.130424864060326
-74.0580580580581,0.129756922652759
-73.9299299299299,0.129055762300853
-73.8018018018018,0.128321598227496
-73.6736736736737,0.127554652550617
-73.5455455455455,0.126755154221729
-73.4174174174174,0.12592333896362
-73.2892892892893,0.125059449207188
-73.1611611611612,0.124163734027446
-73.033033033033,0.123236449078699
-72.9049049049049,0.122277856528908
-72.7767767767768,0.121288224993244
-72.6486486486486,0.120267829466854
-72.5205205205205,0.119216951256836
-72.3923923923924,0.118135877913446
-72.2642642642643,0.117024903160538
-72.1361361361361,0.115884326825252
-72.008008008008,0.114714454766958
-71.8798798798799,0.113515598805474
-71.7517517517518,0.112288076648551
-71.6236236236236,0.111032211818655
-71.4954954954955,0.109748333579049
-71.3673673673674,0.108436776859176
-71.2392392392392,0.107097882179371
-71.1111111111111,0.105731995574894
-70.982982982983,0.104339468519315
-70.8548548548549,0.102920657847236
-70.7267267267267,0.101475925676386
-70.5985985985986,0.100005639329085
-70.4704704704705,0.0985101712530828
-70.3423423423423,0.0969898989417996
-70.2142142142142,0.0954452048539654
-70.0860860860861,0.0938764763326714
-69.957957957958,0.0922841055238489
-69.8298298298298,0.090668489294178
-69.7017017017017,0.0890300291484434
-69.5735735735736,0.0873691311463455
-69.4454454454454,0.0856862058187732
-69.3173173173173,0.0839816680835577
-69.1891891891892,0.082255937160707
-69.0610610610611,0.0805094364871403
-68.9329329329329,0.0787425936309289
-68.8048048048048,0.0769558402050513
-68.6766766766767,0.0751496117806807
-68.5485485485486,0.0733243478000064
-68.4204204204204,0.0714804914886056
-68.2922922922923,0.0696184897673743
-68.1641641641642,0.0677387931640246
-68.036036036036,0.0658418557241664
-67.9079079079079,0.0639281349219741
-67.7797797797798,0.0619980915704567
-67.6516516516517,0.0600521897313388
-67.5235235235235,0.0580908966245592
-67.3953953953954,0.056114682537407
-67.2672672672673,0.0541240207332935
-67.1391391391391,0.0521193873601805
-67.011011011011,0.0501012613586709
-66.8828828828829,0.0480701243697692
-66.7547547547548,0.0460264606423306
-66.6266266266266,0.0439707569401997
-66.4984984984985,0.0419035024490554
-66.3703703703704,0.0398251886829716
-66.2422422422422,0.037736309390699
-66.1141141141141,0.0356373604616883
-65.985985985986,0.0335288398318535
-65.8578578578579,0.0314112473890953
-65.7297297297297,0.0292850848785902
-65.6016016016016,0.0271508558078555
-65.4734734734735,0.0250090653516031
-65.3453453453454,0.022860220256391
-65.2172172172172,0.0207048287450823
-65.0890890890891,0.0185434004211244
-64.960960960961,0.0163764461726551
-64.8328328328328,0.0142044780764494
-64.7047047047047,0.0120280093017168
-64.5765765765766,0.00984755401375688
-64.4484484484484,0.00766362727748835
-64.3203203203203,0.00547674496085549
-64.1921921921922,0.00328742363812911
-64.0640640640641,0.00109618049310789
-63.9359359359359,-0.00109646677776806
-63.8078078078078,-0.00329000006237981
-63.6796796796797,-0.0054839009299617
-63.5515515515516,-0.00767765072818755
-63.4234234234234,-0.00987073068030434
-63.2952952952953,-0.0120626219823017
-63.1671671671672,-0.0142528059001057
-63.039039039039,-0.0164407638667899
-62.9109109109109,-0.0186259775797888
-62.7827827827828,-0.0208079290981068
-62.6546546546546,-0.0229861009395105
-62.5265265265265,-0.0251599761776943
-62.3983983983984,-0.0273290385394102
-62.2702702702703,-0.0294927725015489
-62.1421421421421,-0.0316506633881638
-62.014014014014,-0.0338021974674268
-61.8858858858859,-0.0359468620485051
-61.7577577577578,-0.0380841455783506
-61.6296296296296,-0.0402135377383885
-61.5015015015015,-0.0423345295410962
-61.3733733733734,-0.0444466134264635
-61.2452452452452,-0.0465492833583198
-61.1171171171171,-0.0486420349205242
-60.988988988989,-0.0507243654130004
-60.8608608608609,-0.0527957739476125
-60.7327327327327,-0.0548557615438677
-60.6046046046046,-0.0569038312244359
-60.4764764764765,-0.0589394881104791
-60.3483483483484,-0.0609622395167741
-60.2202202202202,-0.062971595046624
-60.0920920920921,-0.0649670666865447
-59.963963963964,-0.0669481689007164
-59.8358358358358,-0.0689144187251924
-59.7077077077077,-0.0708653358618501
-59.5795795795796,-0.0728004427720782
-59.4514514514514,-0.0747192647701865
-59.3233233233233,-0.0766213301165311
-59.1951951951952,-0.0785061701103408
-59.0670670670671,-0.0803733191822378
-58.9389389389389,-0.0822223149864402
-58.8108108108108,-0.0840526984926359
-58.6826826826827,-0.0858640140775198
-58.5545545545546,-0.0876558096159808
-58.4264264264264,-0.0894276365719298
-58.2982982982983,-0.091179050088759
-58.1701701701702,-0.0929096090794196
-58.042042042042,-0.0946188763161115
-57.9139139139139,-0.0963064185195702
-57.7857857857858,-0.0979718064479433
-57.6576576576577,-0.099614614985246
-57.5295295295295,-0.101234423229383
-57.4014014014014,-0.102830814579731
-57.2732732732733,-0.104403376824264
-57.1451451451452,-0.105951702226223
-57.017017017017,-0.107475387610302
-56.8888888888889,-0.108974034448358
-56.7607607607608,-0.110447248944624
-56.6326326326326,-0.111894642120419
-56.5045045045045,-0.113315829898339
-56.3763763763764,-0.114710433185926
-56.2482482482482,-0.116078077958799
-56.1201201201201,-0.117418395343242
-55.991991991992,-0.118731021698234
-55.8638638638639,-0.120015598696906
-55.7357357357357,-0.12127177340743
-55.6076076076076,-0.122499198373314
-55.4794794794795,-0.123697531693103
-55.3513513513514,-0.124866437099465
-55.2232232232232,-0.126005584037666
-55.0950950950951,-0.127114647743409
-54.966966966967,-0.128193309320034
-54.8388388388388,-0.129241255815075
-54.7107107107107,-0.130258180296146
-54.5825825825826,-0.131243781926162
-54.4544544544544,-0.132197766037879
-54.3263263263263,-0.133119844207739
-54.1981981981982,-0.134009734329015
-54.0700700700701,-0.134867160684242
-53.9419419419419,-0.13569185401693
-53.8138138138138,-0.136483551602533
-53.6856856856857,-0.137241997318686
-53.5575575575576,-0.137966941714681
-53.4294294294294,-0.13865814208018
-53.3013013013013,-0.139315362513153
-53.1731731731732,-0.139938373987031
-53.045045045045,-0.140526954417063
-52.9169169169169,-0.141080888725869
-52.7887887887888,-0.14159996890817
-52.6606606606607,-0.1420839940947
-52.5325325325325,-0.142532770615273
-52.4044044044044,-0.142946112061008
-52.2762762762763,-0.143323839345692
-52.1481481481482,-0.143665780766275
-52.02002002002,-0.14397177206249
-51.8918918918919,-0.144241656475578
-51.7637637637638,-0.144475284806118
-51.6356356356356,-0.144672515470942
-51.5075075075075,-0.144833214559136
-51.3793793793794,-0.144957255887106
-51.2512512512512,-0.145044521052701
-51.1231231231231,-0.145094899488389
-50.994994994995,-0.145108288513468
-50.8668668668669,-0.145084593385306
-50.7387387387387,-0.145023727349597
-50.6106106106106,-0.144925611689622
-50.4824824824825,-0.144790175774513
-50.3543543543544,-0.144617357106496
-50.2262262262262,-0.14440710136711
-50.0980980980981,-0.144159362462399
-49.96996996997,-0.143874102567047
-49.8418418418418,-0.143551292167469
-49.7137137137137,-0.143190910103827
-49.5855855855856,-0.142792943610973
-49.4574574574575,-0.142357388358308
-49.3293293293293,-0.14188424848854
-49.2012012012012,-0.141373536655335
-49.0730730730731,-0.140825274059852
-48.944944944945,-0.140239490486145
-48.8168168168168,-0.139616224335437
-48.6886886886887,-0.138955522659228
-48.5605605605606,-0.13825744119126
-48.4324324324324,-0.137522044378303
-48.3043043043043,-0.13674940540976
-48.1761761761762,-0.135939606246087
-48.048048048048,-0.135092737646011
-47.9199199199199,-0.134208899192527
-47.7917917917918,-0.133288199317686
-47.6636636636637,-0.132330755326145
-47.5355355355355,-0.131336693417473
-47.4074074074074,-0.130306148707204
-47.2792792792793,-0.129239265246631
-47.1511511511512,-0.12813619604132
-47.023023023023,-0.126997103068345
-46.8948948948949,-0.125822157292224
-46.7667667667668,-0.124611538679553
-46.6386386386386,-0.123365436212325
-46.5105105105105,-0.122084047899918
-46.3823823823824,-0.120767580789753
-46.2542542542542,-0.119416250976603
-46.1261261261261,-0.118030283610543
-45.997997997998,-0.116609912903536
-45.8698698698699,-0.115155382134638
-45.7417417417417,-0.113666943653817
-45.6136136136136,-0.112144858884373
-45.4854854854855,-0.110589398323948
-45.3573573573574,-0.109000841544117
-45.2292292292292,-0.10737947718855
-45.1011011011011,-0.105725602969734
-44.972972972973,-0.104039525664241
-44.8448448448448,-0.102321561106542
-44.7167167167167,-0.10057203418134
-44.5885885885886,-0.0987912788144308
-44.4604604604605,-0.096979637962066
-44.3323323323323,-0.0951374635988139
-44.2042042042042,-0.0932651167039099
-44.0760760760761,-0.091362967246081
-43.947947947948,-0.0894313941668375
-43.8198198198198,-0.0874707853622214
-43.6916916916917,-0.0854815376629994
-43.5635635635636,-0.0834640568132903
-43.4354354354354,-0.0814187574476188
-43.3073073073073,-0.079346063066382
-43.1791791791792,-0.0772464060097206
-43.051051051051,-0.0751202274297845
-42.9229229229229,-0.0729679772613786
-42.7947947947948,-0.0707901141909845
-42.6666666666667,-0.0685871056241427
-42.5385385385385,-0.0663594276511874
-42.4104104104104,-0.0641075650113228
-42.2822822822823,-0.0618320110550298
-42.1541541541542,-0.0595332677047944
-42.026026026026,-0.0572118454141461
-41.8978978978979,-0.0548682631249956
-41.7697697697698,-0.0525030482232641
-41.6416416416416,-0.0501167364927884
-41.5135135135135,-0.0477098720674979
-41.3853853853854,-0.0452830073818486
-41.2572572572573,-0.0428367031195045
-41.1291291291291,-0.0403715281602588
-41.001001001001,-0.0378880595251792
-40.8728728728729,-0.0353868823199724
-40.7447447447448,-0.0328685896765537
-40.6166166166166,-0.0303337826928135
-40.4884884884885,-0.0277830703705697
-40.3603603603604,-0.0252170695516928
-40.2322322322322,-0.0226364048523989
-40.1041041041041,-0.0200417085956956
-39.975975975976,-0.017433620741972
-39.8478478478478,-0.0148127888177232
-39.7197197197197,-0.0121798678423964
-39.5915915915916,-0.00953552025335124
-39.4634634634635,-0.00688041582892226
-39.3353353353353,-0.004215231609573
-39.2072072072072,-0.00154065181713312
-39.0790790790791,0.00114263222789584
-38.950950950951,0.00383392219097109
-38.8228228228228,0.00653251281009036
-38.6946946946947,0.009237691984333
-38.5665665665666,0.0119487408643707
-38.4384384384384,0.0146649339449612
-38.3103103103103,0.0173855391594307
-38.1821821821822,0.0201098179761584
-38.054054054054,0.0228370254970743
-37.9259259259259,0.025566410558176
-37.7977977977978,0.028297215832083
-37.6696696696697,0.0310286779326298
-37.5415415415415,0.0337600275215143
-37.4134134134134,0.0364904894170102
-37.2852852852853,0.0392192827047522
-37.1571571571572,0.0419456208506084
-37.029029029029,0.0446687118156457
-36.9009009009009,0.0473877581732008
-36.7727727727728,0.050101957228068
-36.6446446446446,0.0528105011378115
-36.5165165165165,0.0555125770362175
-36.3883883883884,0.0582073671588893
-36.2602602602603,0.0608940489710032
-36.1321321321321,0.0635717952972302
-36.004004004004,0.0662397744538356
-35.8758758758759,0.0688971503829701
-35.7477477477478,0.0715430827891563
-35.6196196196196,0.0741767272779871
-35.4914914914915,0.0767972354970413
-35.3633633633634,0.0794037552790333
-35.2352352352352,0.0819954307871995
-35.1071071071071,0.0845714026629376
-34.978978978979,0.0871308081757072
-34.8508508508508,0.0896727813752008
-34.7227227227227,0.0921964532457994
-34.5945945945946,0.0947009518633181
-34.4664664664665,0.0971854025540562
-34.3383383383383,0.0996489280561605
-34.2102102102102,0.10209064868331
-34.0820820820821,0.10450968249074
-33.953953953954,0.106905145443605
-33.8258258258258,0.109276151587699
-33.6976976976977,0.111621813222542
-33.5695695695696,0.11394124107684
-33.4414414414414,0.116233544486334
-33.3133133133133,0.118497831574041
-33.1851851851852,0.120733209432909
-33.0570570570571,0.12293878431088
-32.9289289289289,0.125113661798387
-32.8008008008008,0.127256947018291
-32.6726726726727,0.12936774481826
-32.5445445445446,0.131445159965608
-32.4164164164164,0.133488297344609
-32.2882882882883,0.135496262156287
-32.1601601601602,0.137468160120691
-32.032032032032,0.13940309768168
-31.9039039039039,0.141300182214214
-31.7757757757758,0.143158522234161
-31.6476476476476,0.144977227610649
-31.5195195195195,0.146755409780944
-31.3913913913914,0.148492181967893
-31.2632632632633,0.150186659399926
-31.1351351351351,0.151837959533624
-31.007007007007,0.153445202278885
-30.8788788788789,0.155007510226671
-30.7507507507508,0.156524008879362
-30.6226226226226,0.157993826883735
-30.4944944944945,0.159416096266552
-30.3663663663664,0.160789952672795
-30.2382382382382,0.162114535606544
-30.1101101101101,0.163388988674511
-29.981981981982,0.16461245983224
-29.8538538538538,0.165784101632985
-29.7257257257257,0.166903071479274
-29.5975975975976,0.167968531877175
-29.4694694694695,0.168979650693266
-29.3413413413413,0.169935601414326
-29.2132132132132,0.170835563409753
-29.0850850850851,0.171678722196724
-28.956956956957,0.172464269708104
-28.8288288288288,0.173191404563115
-28.7007007007007,0.173859332340775
-28.5725725725726,0.17446726585612
-28.4444444444444,0.175014425439214
-28.3163163163163,0.175500039216967
-28.1881881881882,0.175923343397757
-28.0600600600601,0.176283582558884
-27.9319319319319,0.176580009936847
-27.8038038038038,0.176811887720474
-27.6756756756757,0.176978487346899
-27.5475475475476,0.177079089800405
-27.4194194194194,0.177112985914144
-27.2912912912913,0.17707947667474
-27.1631631631632,0.176977873529788
-27.035035035035,0.176807498698257
-26.9069069069069,0.176567685483813
-26.7787787787788,0.176257778591062
-26.6506506506506,0.17587713444474
-26.5225225225225,0.175425121511842
-26.3943943943944,0.17490112062671
-26.2662662662663,0.174304525319093
-26.1381381381381,0.173634742145182
-26.01001001001,0.172891191021637
-25.8818818818819,0.172073305562608
-25.7537537537538,0.171180533419772
-25.6256256256256,0.170212336625389
-25.4974974974975,0.169168191938381
-25.3693693693694,0.168047591193466
-25.2412412412412,0.166850041653327
-25.1131131131131,0.16557506636386
-24.984984984985,0.164222204512474
-24.8568568568569,0.162791011789497
-24.7287287287287,0.161281060752653
-24.6006006006006,0.159691941194655
-24.4724724724725,0.15802326051391
-24.3443443443443,0.156274644088346
-24.2162162162162,0.154445735652371
-24.0880880880881,0.152536197676985
-23.95995995996,0.150545711753039
-23.8318318318318,0.148473978977663
-23.7037037037037,0.146320720343872
-23.5755755755756,0.144085677133354
-23.4474474474474,0.141768611312461
-23.3193193193193,0.139369305931399
-23.1911911911912,0.136887565526641
-23.0630630630631,0.134323216526574
-22.9349349349349,0.131676107660365
-22.8068068068068,0.128946110370104
-22.6786786786787,0.126133119226176
-22.5505505505506,0.123237052345927
-22.4224224224224,0.120257851815597
-22.2942942942943,0.117195484115547
-22.1661661661662,0.114049940548787
-22.038038038038,0.110821237672814
-21.9099099099099,0.107509417734773
-21.7817817817818,0.104114549109949
-21.6536536536536,0.100636726743602
-21.5255255255255,0.0970760725961557
-21.3973973973974,0.0934327360917442
-21.2692692692693,0.0897068945701406
-21.1411411411411,0.0858987537420628
-21.013013013013,0.0820085481478764
-20.8848848848849,0.0780365416197033
-20.7567567567568,0.0739830277469417
-20.6286286286286,0.0698483303452158
-20.5005005005005,0.065632803928759
-20.3723723723724,0.0613368341862437
-20.2442442442442,0.0569608384600701
-20.1161161161161,0.0525052662291177
-19.987987987988,0.047970599594978
-19.8598598598599,0.0433573537716736
-19.7317317317317,0.0386660775788772
-19.6036036036036,0.0338973539386359
-19.4754754754755,0.0290518003756178
-19.3473473473474,0.024130069520887
-19.2192192192192,0.0191328496192178
-19.0910910910911,0.0140608650399616
-18.962962962963,0.00891487679146962
-18.8348348348348,0.00369568303909226
-18.7067067067067,-0.00159588037324387
-18.5785785785786,-0.0069589393978661
-18.4504504504504,-0.0123925812545808
-18.3223223223223,-0.0178958538982926
-18.1941941941942,-0.0234677654829933
-18.0660660660661,-0.0291072838221214
-17.9379379379379,-0.0348133358452778
-17.8098098098098,-0.040584807051283
-17.6816816816817,-0.0464205409575776
-17.5535535535536,-0.0523193385459407
-17.4254254254254,-0.0582799577045253
-17.2972972972973,-0.0643011126661999
-17.1691691691692,-0.0703814734431785
-17.041041041041,-0.0765196652579422
-16.9129129129129,-0.0827142679704259
-16.7847847847848,-0.088963815501472
-16.6566566566567,-0.0952667952525367
-16.5285285285285,-0.101621647521633
-16.4004004004004,-0.108026764915513
-16.2722722722723,-0.114480491758065
-16.1441441441441,-0.120981123494924
-16.016016016016,-0.127526906094283
-15.8878878878879,-0.134116035443889
-15.7597597597598,-0.140746656744228
-15.6316316316316,-0.147416863897869
-15.5035035035035,-0.154124698894976
-15.3753753753754,-0.160868151194958
-15.2472472472472,-0.167645157104267
-15.1191191191191,-0.174453599150317
-14.990990990991,-0.181291305451524
-14.8628628628629,-0.188156049083446
-14.7347347347347,-0.195045547441033
-14.6066066066066,-0.201957461596942
-14.4784784784785,-0.208889395655951
-14.3503503503504,-0.215838896105421
-14.2222222222222,-0.22280345116182
-14.0940940940941,-0.229780490113288
-13.965965965966,-0.236767382658239
-13.8378378378378,-0.243761438239988
-13.7097097097097,-0.250759905377384
-13.5815815815816,-0.257759970991453
-13.4534534534534,-0.264758759728031
-13.3253253253253,-0.271753333276377
-13.1971971971972,-0.278740689683758
-13.0690690690691,-0.285717762666004
-12.9409409409409,-0.292681420913995
-12.8128128128128,-0.29962846739611
-12.6846846846847,-0.306555638656586
-12.5565565565566,-0.313459604109817
-12.4284284284284,-0.320336965330542
-12.3003003003003,-0.327184255339947
-12.1721721721722,-0.333997937887647
-12.044044044044,-0.340774406729551
-11.9159159159159,-0.347509984901589
-11.7877877877878,-0.354200923989305
-11.6596596596597,-0.360843403393288
-11.5315315315315,-0.36743352959044
-11.4034034034034,-0.37396733539108
-11.2752752752753,-0.380440779191854
-11.1471471471472,-0.386849744224449
-11.019019019019,-0.393190037800113
-10.8908908908909,-0.399457390549945
-10.7627627627628,-0.405647455660973
-10.6346346346346,-0.411755808107986
-10.5065065065065,-0.417777943881123
-10.3783783783784,-0.423709279209203
-10.2502502502502,-0.42954514977879
-10.1221221221221,-0.435280809948982
-9.993993993994,-0.440911431961903
-9.86586586586587,-0.446432105148908
-9.73773773773773,-0.451837835132469
-9.60960960960961,-0.457123543023744
-9.48148148148148,-0.462284064615825
-9.35335335335336,-0.467314149572631
-9.22522522522523,-0.472208460613464
-9.09709709709709,-0.476961572693192
-8.96896896896897,-0.481567972178068
-8.84084084084084,-0.486022056017171
-8.71271271271272,-0.490318130909441
-8.58458458458459,-0.494450412466325
-8.45645645645645,-0.498413024370006
-8.32832832832833,-0.5021999975272
-8.2002002002002,-0.505805269218535
-8.07207207207207,-0.509222682243473
-7.94394394394395,-0.512445984060781
-7.81581581581581,-0.515468825924542
-7.68768768768768,-0.51828476201568
-7.55955955955956,-0.520887248569012
-7.43143143143143,-0.523269642995795
-7.30330330330331,-0.525425203001767
-7.17517517517517,-0.527347085700674
-7.04704704704704,-0.529028346723273
-6.91891891891892,-0.530461939321785
-6.79079079079079,-0.531640713469814
-6.66266266266267,-0.532557414957699
-6.53453453453453,-0.5332046844833
-6.4064064064064,-0.533575056738203
-6.27827827827828,-0.533660959489334
-6.15015015015015,-0.533454712655982
-6.02202202202203,-0.532948527382199
-5.89389389389389,-0.532134505104584
-5.76576576576576,-0.531004636615444
-5.63763763763764,-0.529550801121293
-5.50950950950951,-0.527764765296728
-5.38138138138139,-0.525638182333609
-5.25325325325325,-0.523162590985598
-5.12512512512512,-0.520329414607992
-4.996996996997,-0.51712996019287
-4.86886886886887,-0.513555417399543
-4.74074074074075,-0.509596857580276
-4.61261261261261,-0.505245232801294
-4.48448448448448,-0.500491374859056
-4.35635635635636,-0.495325994291769
-4.22822822822823,-0.489739679386163
-4.10010010010011,-0.483722895179489
-3.97197197197197,-0.477265982456739
-3.84384384384384,-0.470359156743096
-3.71571571571572,-0.462992507291553
-3.58758758758759,-0.455155996065762
-3.45945945945945,-0.446839456718038
-3.33133133133133,-0.438032593562546
-3.2032032032032,-0.428724980543643
-3.07507507507508,-0.418906060199375
-2.94694694694695,-0.408565142620114
-2.81881881881881,-0.39769140440232
-2.69069069069069,-0.386273887597426
-2.56256256256256,-0.374301498655836
-2.43443443443444,-0.361763007366004
-2.30630630630631,-0.348647045788629
-2.17817817817817,-0.334942107185895
-2.05005005005005,-0.320636544945819
-1.92192192192192,-0.305718571501604
-1.7937937937938,-0.290176257246092
-1.66566566566567,-0.273997529441218
-1.53753753753753,-0.25717017112248
-1.40940940940941,-0.239681819998486
-1.28128128128128,-0.221519967345426
-1.15315315315316,-0.202671956896605
-1.02502502502503,-0.183124983726897
-0.896896896896891,-0.162866093132242
-0.768768768768766,-0.141882179504045
-0.64064064064064,-0.120159985198617
-0.512512512512515,-0.097686099401324
-0.38438438438439,-0.074446956986165
-0.25625625625625,-0.0504288373693882
-0.128128128128125,-0.025617863359173
0,0


==> data/text/db_m_8_zeros.csv <==
z,dbz
-18.745166004061,-2.20684003807118e-16
-64,-1.21595855077993e-16
-109.254833995939,-1.75824219273295e-16


==> data/text/db_m_9.csv <==
z,db
-162,1.03703703703704
-161.837837837838,0.9825676061746
-161.675675675676,0.929765417913991
-161.513513513514,0.878596280075727
-161.351351351351,0.829026493550869
-161.189189189189,0.781022847285247
-161.027027027027,0.734552613298427
-160.864864864865,0.689583541737206
-160.702702702703,0.646083855963554
-160.540540540541,0.604022247676762
-160.378378378378,0.563367872069769
-160.216216216216,0.524090343019415
-160.054054054054,0.486159728310541
-159.891891891892,0.44954654489374
-159.72972972973,0.414221754176679
-159.567567567568,0.380156757348749
-159.405405405405,0.347323390739006
-159.243243243243,0.315693921207179
-159.081081081081,0.285241041567633
-158.918918918919,0.255937866046136
-158.756756756757,0.227757925769306
-158.594594594595,0.200675164286527
-158.432432432432,0.174663933124286
-158.27027027027,0.149698987372732
-158.108108108108,0.125755481304291
-157.945945945946,0.102808964024259
-157.783783783784,0.0808353751531864
-157.621621621622,0.059811040540914
-157.459459459459,0.0397126680121353
-157.297297297297,0.0205173431433419
-157.135135135135,0.00220252507098096
-156.972972972973,-0.0152539576692697
-156.810810810811,-0.0318739112722827
-156.648648648649,-0.0476787807624474
-156.486486486486,-0.0626896540619668
-156.324324324324,-0.0769272660286099
-156.162162162162,-0.0904120024630866
-156,-0.103163904086152
-155.837837837838,-0.115202670485606
-155.675675675676,-0.126547664033305
-155.513513513514,-0.137217913772342
-155.351351351351,-0.147232119274528
-155.189189189189,-0.156608654468295
-155.027027027027,-0.165365571437193
-154.864864864865,-0.17352060418908
-154.702702702703,-0.181091172396173
-154.540540540541,-0.18809438510607
-154.378378378378,-0.194547044423907
-154.216216216216,-0.200465649165758
-154.054054054054,-0.205866398483436
-153.891891891892,-0.210765195460815
-153.72972972973,-0.215177650681818
-153.567567567568,-0.219119085770199
-153.405405405405,-0.222604536901259
-153.243243243243,-0.225648758285623
-153.081081081081,-0.228266225625224
-152.918918918919,-0.230471139541608
-152.756756756757,-0.232277428976718
-152.594594594595,-0.233698754566264
-152.432432432432,-0.234748511985837
-152.27027027027,-0.235439835269875
-152.108108108108,-0.235785600103635
-151.945945945946,-0.235798427088284
-151.783783783784,-0.235490684979255
-151.621621621622,-0.234874493897994
-151.459459459459,-0.233961728517219
-151.297297297297,-0.232764021219843
-151.135135135135,-0.23129276523167
-150.972972972973,-0.229559117728007
-150.810810810811,-0.227574002914315
-150.648648648649,-0.225348115081033
-150.486486486486,-0.222891921632703
-150.324324324324,-0.22021566609152
-150.162162162162,-0.217329371075443
-150,-0.214242841250987
-149.837837837838,-0.210965666260839
-149.675675675676,-0.207507223626397
-149.513513513514,-0.203876681625397
-149.351351351351,-0.200083002144723
-149.189189189189,-0.19613494350854
-149.027027027027,-0.192041063281881
-148.864864864865,-0.187809721049805
-148.702702702703,-0.183449081172254
-148.540540540541,-0.17896711551474
-148.378378378378,-0.174371606154982
-148.216216216216,-0.169670148065615
-148.054054054054,-0.164870151773106
-147.891891891892,-0.159978845992991
-147.72972972973,-0.155003280241563
-147.567567567568,-0.149950327424134
-147.405405405405,-0.144826686399991
-147.243243243243,-0.139638884524169
-147.081081081081,-0.134393280166179
-146.918918918919,-0.129096065205782
-146.756756756757,-0.12375326750597
-146.594594594595,-0.118370753363242
-146.432432432432,-0.112954229935312
-146.27027027027,-0.107509247646386
-146.108108108108,-0.102041202570085
-145.945945945946,-0.0965553387901882
-145.783783783784,-0.0910567507392752
-145.621621621622,-0.0855503855154093
-145.459459459459,-0.0800410451769736
-145.297297297297,-0.0745333890157858
-145.135135135135,-0.0690319358085989
-144.972972972973,-0.063541066047123
-144.810810810811,-0.0580650241466743
-144.648648648649,-0.0526079206335752
-144.486486486486,-0.047173734311422
-144.324324324324,-0.0417663144063415
-144.162162162162,-0.0363893826913458
-144,-0.0310465355899127
-143.837837837838,-0.0257412462589022
-143.675675675676,-0.0204768666509275
-143.513513513514,-0.0152566295562957
-143.351351351351,-0.0100836506246376
-143.189189189189,-0.00496093036633974
-143.027027027027,0.000108643866108571
-142.864864864865,0.00512229591673125
-142.702702702703,0.0100773588845346
-142.540540540541,0.0149712732017136
-142.378378378378,0.0198015847314825
-142.216216216216,0.0245659428854104
-142.054054054054,0.0292620987601586
-141.891891891892,0.0338879032934931
-141.72972972973,0.0384413054394705
-141.567567567568,0.0429203503626774
-141.405405405405,0.047323177651415
-141.243243243243,0.0516480195497122
-141.081081081081,0.0558931992080605
-140.918918918919,0.0600571289527596
-140.756756756757,0.0641383085737464
-140.594594594595,0.0681353236308319
-140.432432432432,0.0720468437781849
-140.27027027027,0.075871621107005
-140.108108108108,0.0796084885062338
-139.945945945946,0.0832563580412175
-139.783783783784,0.086814219350199
-139.621621621622,0.0902811380585414
-139.459459459459,0.0936562542105631
-139.297297297297,0.0969387807188822
-139.135135135135,0.10012800183116
-138.972972972973,0.103223271614138
-138.810810810811,0.106224012454852
-138.648648648649,0.109129713578931
-138.486486486486,0.111939929585859
-138.324324324324,0.114654279001098
-138.162162162162,0.117272442844973
-138,0.119794163218196
-137.837837837838,0.122219241903945
-137.675675675676,0.124547538986366
-137.513513513514,0.126778971485424
-137.351351351351,0.128913512007963
-137.189189189189,0.130951187414902
-137.027027027027,0.132892077504443
-136.864864864865,0.134736313711189
-136.702702702703,0.136484077821075
-136.540540540541,0.13813560070201
-136.378378378378,0.139691161050108
-136.216216216216,0.141151084151429
-136.054054054054,0.142515740659116
-135.891891891892,0.143785545385819
-135.72972972973,0.144960956111318
-135.567567567568,0.146042472405234
-135.405405405405,0.147030634464727
-135.243243243243,0.147926021967083
-135.081081081081,0.148729252937082
-134.918918918919,0.149440982629067
-134.756756756757,0.150061902423576
-134.594594594595,0.150592738738476
-134.432432432432,0.151034251954476
-134.27027027027,0.151387235354928
-134.108108108108,0.151652514079813
-133.945945945946,0.151830944093811
-133.783783783784,0.151923411168372
-133.621621621622,0.151930829877663
-133.459459459459,0.151854142608321
-133.297297297297,0.15169431858289
-133.135135135135,0.151452352896865
-132.972972972973,0.151129265569231
-132.810810810811,0.150726100606405
-132.648648648649,0.150243925079493
-132.486486486486,0.149683828214747
-132.324324324324,0.149046920497146
-132.162162162162,0.148334332786992
-132,0.147547215449429
-131.837837837838,0.146686737496797
-131.675675675676,0.145754085743714
-131.513513513514,0.144750463974801
-131.351351351351,0.143677092124949
-131.189189189189,0.142535205472046
-131.027027027027,0.141326053842052
-130.864864864865,0.140050900826344
-130.702702702703,0.138711023011236
-130.540540540541,0.137307709219572
-130.378378378378,0.135842259764309
-130.216216216216,0.134315985713997
-130.054054054054,0.132730208170055
-129.891891891892,0.131086257555766
-129.72972972973,0.129385472916891
-129.567567567568,0.127629201233806
-129.405405405405,0.125818796745086
-129.243243243243,0.123955620282432
-129.081081081081,0.122041038616861
-128.918918918919,0.120076423816057
-128.756756756757,0.118063152612812
-128.594594594595,0.116002605784446
-128.432432432432,0.113896167543138
-128.27027027027,0.111745224937064
-128.108108108108,0.109551167262258
-127.945945945946,0.107315385485119
-127.783783783784,0.105039271675454
-127.621621621622,0.102724218449993
-127.459459459459,0.100371618426271
-127.297297297297,0.0979828636868071
-127.135135135135,0.0955593452534718
-126.972972972973,0.0931024525719816
-126.810810810811,0.0906135730064167
-126.648648648649,0.0880940913436826
-126.486486486486,0.0855453893078311
-126.324324324324,0.0829688450841553
-126.162162162162,0.0803658328529717
-126,0.0777377223330073
-125.837837837838,0.0750858783343077
-125.675675675676,0.0724116603205797
-125.513513513514,0.0697164219808882
-125.351351351351,0.0670015108106226
-125.189189189189,0.0642682677016496
-125.027027027027,0.06151802654157
-124.864864864865,0.0587521138219969
-124.702702702703,0.0559718482557767
-124.540540540541,0.0531785404030619
-124.378378378378,0.0503734923061671
-124.216216216216,0.0475579971331165
-124.054054054054,0.044733338829807
-123.891891891892,0.0419007917807057
-123.72972972973,0.0390616204780008
-123.567567567568,0.0362170791991272
-123.405405405405,0.0333684116925832
-123.243243243243,0.030516850871967
-123.081081081081,0.0276636185181446
-122.918918918919,0.0248099249894771
-122.756756756757,0.0219569689400252
-122.594594594595,0.0191059370456545
-122.432432432432,0.0162580037379646
-122.27027027027,0.0134143309459592
-122.108108108108,0.010576067845388
-121.945945945946,0.00774435061567742
-121.783783783784,0.00492030220437369
-121.621621621622,0.00210503209902587
-121.459459459459,-0.000700363893571477
-121.297297297297,-0.00349480386084846
-121.135135135135,-0.00627721999072293
-120.972972972973,-0.00904655877072576
-120.810810810811,-0.0118017811800678
-120.648648648649,-0.0145418628747214
-120.486486486486,-0.0172657943655913
-120.324324324324,-0.0199725811898473
-120.162162162162,-0.0226612440754964
-120,-0.025330819099263
-119.837837837838,-0.0279803578378535
-119.675675675676,-0.030608927512677
-119.513513513514,-0.0332156111280957
-119.351351351351,-0.0357995076032754
-119.189189189189,-0.0383597318977091
-119.027027027027,-0.0408954151304871
-118.864864864865,-0.0434057046933815
-118.702702702703,-0.0458897643578184
-118.540540540541,-0.0483467743758088
-118.378378378378,-0.0507759315749071
-118.216216216216,-0.0531764494472688
-118.054054054054,-0.0555475582328772
-117.891891891892,-0.0578885049970081
-117.72972972973,-0.0601985537020013
-117.567567567568,-0.0624769852734091
-117.405405405405,-0.0647230976605908
-117.243243243243,-0.0669362058918203
-117.081081081081,-0.0691156421239738
-116.918918918919,-0.0712607556868708
-116.756756756757,-0.0733709131223289
-116.594594594595,-0.0754454982180042
-116.432432432432,-0.0774839120360834
-116.27027027027,-0.0794855729368928
-116.108108108108,-0.0814499165974929
-115.945945945946,-0.0833763960253218
-115.783783783784,-0.0852644815669557
-115.621621621622,-0.0871136609120512
-115.459459459459,-0.0889234390925332
-115.297297297297,-0.0906933384770953
-115.135135135135,-0.0924228987610755
-114.972972972973,-0.0941116769517734
-114.810810810811,-0.0957592473492701
-114.648648648649,-0.0973652015228182
-114.486486486486,-0.0989291482828619
-114.324324324324,-0.100450713648751
-114.162162162162,-0.101929540812216
-114,-0.103365290096654
-113.837837837838,-0.104757638912312
-113.675675675676,-0.106106281707395
-113.513513513514,-0.107410929915196
-113.351351351351,-0.108671311897284
-113.189189189189,-0.109887172882823
-113.027027027027,-0.111058274904078
-112.864864864865,-0.11218439672817
-112.702702702703,-0.113265333785143
-112.540540540541,-0.114300898092394
-112.378378378378,-0.115290918175541
-112.216216216216,-0.116235238985766
-112.054054054054,-0.117133721813719
-111.891891891892,-0.117986244200013
-111.72972972973,-0.118792699842395
-111.567567567568,-0.119552998499629
-111.405405405405,-0.120267065892166
-111.243243243243,-0.120934843599649
-111.081081081081,-0.121556288955305
-110.918918918919,-0.122131374937301
-110.756756756757,-0.122660090057094
-110.594594594595,-0.123142438244857
-110.432432432432,-0.123578438732015
-110.27027027027,-0.123968125930964
-110.108108108108,-0.124311549312014
-109.945945945946,-0.124608773277624
-109.783783783784,-0.124859877033977
-109.621621621622,-0.125064954459945
-109.459459459459,-0.125224113973508
-109.297297297297,-0.125337478395678
-109.135135135135,-0.125405184811978
-108.972972972973,-0.125427384431528
-108.810810810811,-0.125404242443798
-108.648648648649,-0.125335937873082
-108.486486486486,-0.125222663430726
-108.324324324324,-0.125064625365197
-108.162162162162,-0.124862043310002
-108,-0.124615150129553
-107.837837837838,-0.124324191762991
-107.675675675676,-0.123989427066041
-107.513513513514,-0.12361112765095
-107.351351351351,-0.123189577724547
-107.189189189189,-0.122725073924476
-107.027027027027,-0.122217925153664
-106.864864864865,-0.121668452413067
-106.702702702703,-0.121076988632727
-106.540540540541,-0.120443878501226
-106.378378378378,-0.119769478293543
-106.216216216216,-0.119054155697394
-106.054054054054,-0.118298289638089
-105.891891891892,-0.117502270101953
-105.72972972973,-0.116666497958369
-105.567567567568,-0.115791384780473
-105.405405405405,-0.114877352664567
-105.243243243243,-0.11392483404828
-105.081081081081,-0.112934271527534
-104.918918918919,-0.111906117672358
-104.756756756757,-0.110840834841588
-104.594594594595,-0.109738894996517
-104.432432432432,-0.108600779513517
-104.27027027027,-0.107426978995695
-104.108108108108,-0.106217993083619
-103.945945945946,-0.104974330265163
-103.783783783784,-0.103696507684509
-103.621621621622,-0.102385050950356
-103.459459459459,-0.101040493943375
-103.297297297297,-0.0996633786229512
-103.135135135135,-0.0982542548332665
-102.972972972973,-0.0968136801087491
-102.810810810811,-0.0953422194789456
-102.648648648649,-0.0938404452728495
-102.486486486486,-0.0923089369227316
-102.324324324324,-0.0907482807675115
-102.162162162162,-0.089159069855712
-102,-0.0875419037480362
-101.837837837838,-0.0858973883196095
-101.675675675676,-0.0842261355619227
-101.513513513514,-0.0825287633845206
-101.351351351351,-0.0808058954164722
-101.189189189189,-0.0790581608076627
-101.027027027027,-0.0772861940299456
-100.864864864865,-0.0754906346781955
-100.702702702703,-0.0736721272712963
-100.540540540541,-0.0718313210531056
-100.378378378378,-0.0699688697934319
-100.216216216216,-0.0680854315890617
-100.054054054054,-0.0661816686648745
-99.8918918918919,-0.064258247175081
-99.7297297297297,-0.0623158370046225
-99.5675675675676,-0.0603551115707667
-99.4054054054054,-0.0583767476249348
-99.2432432432432,-0.0563814250547988
-99.0810810810811,-0.0543698266866803
-98.9189189189189,-0.0523426380882886
-98.7567567567568,-0.0503005473718312
-98.5945945945946,-0.0482442449975316
-98.4324324324324,-0.0461744235775895
-98.2702702702703,-0.0440917776806144
-98.1081081081081,-0.0419970036365692
-97.945945945946,-0.0398907993422563
-97.7837837837838,-0.0377738640673758
-97.6216216216216,-0.0356468982611942
-97.4594594594595,-0.0335106033598513
-97.2972972972973,-0.0313656815943392
-97.1351351351351,-0.0292128357991831
-96.972972972973,-0.0270527692218599
-96.8108108108108,-0.0248861853329801
-96.6486486486486,-0.0227137876372686
-96.4864864864865,-0.0205362794853707
-96.3243243243243,-0.0183543638865181
-96.1621621621622,-0.0161687433220799
-96,-0.0139801195600322
-95.8378378378378,-0.0117891934703746
-95.6756756756757,-0.00959666484152069
-95.5135135135135,-0.00740323219769438
-95.3513513513514,-0.0052095926173578
-95.1891891891892,-0.00301644155270178
-95.027027027027,-0.000824472650222444
-94.8648648648649,0.00136562242758314
-94.7027027027027,0.00355315417937906
-94.5405405405405,0.00573743544098181
-94.3783783783784,0.00791778156015425
-94.2162162162162,0.0100935105701751
-94.054054054054,0.01226394336216
-93.8918918918919,0.0144284038561063
-93.7297297297297,0.0165862191706365
-93.5675675675676,0.0187367197914157
-93.4054054054054,0.0208792397382178
-93.2432432432432,0.023013116730616
-93.0810810810811,0.0251376923522723
-92.9189189189189,0.0272523122138048
-92.7567567567568,0.0293563261142051
-92.5945945945946,0.0314490882007856
-92.4324324324324,0.0335299571276314
-92.2702702702703,0.035598296212536
-92.1081081081081,0.0376534735923968
-91.945945945946,0.0396948623770473
-91.7837837837838,0.0417218408015077
-91.6216216216216,0.0437337923766279
-91.4594594594595,0.0457301060381044
-91.2972972972973,0.0477101762938478
-91.1351351351351,0.0496734033696838
-90.972972972973,0.0516191933533631
-90.8108108108108,0.0535469583368611
-90.6486486486486,0.0554561165569513
-90.4864864864865,0.0573460925340263
-90.3243243243243,0.0592163172091529
-90.1621621621622,0.0610662280793386
-90,0.0628952693309929
-89.8378378378378,0.0647028919715646
-89.6756756756757,0.066488553959335
-89.5135135135135,0.0682517203313533
-89.3513513513514,0.0699918633294923
-89.1891891891892,0.0717084625246102
-89.027027027027,0.0734010049388
-88.8648648648649,0.0750689851657108
-88.7027027027027,0.0767119054889233
-88.5405405405405,0.0783292759983666
-88.3783783783784,0.0799206147047563
-88.2162162162162,0.0814854476520408
-88.054054054054,0.0830233090278423
-87.8918918918919,0.0845337412718733
-87.7297297297297,0.0860162951823186
-87.5675675675676,0.0874705300201645
-87.4054054054054,0.0888960136114657
-87.2432432432432,0.0902923224475313
-87.0810810810811,0.0916590417830209
-86.9189189189189,0.0929957657319345
-86.7567567567568,0.0943020973614856
-86.5945945945946,0.0955776487838437
-86.4324324324324,0.0968220412457345
-86.2702702702703,0.0980349052158867
-86.1081081081081,0.0992158804703122
-85.945945945946,0.100364616175409
-85.7837837837838,0.101480770968876
-85.6216216216216,0.102564013038432
-85.4594594594595,0.10361402019832
-85.2972972972973,0.104630479963596
-85.1351351351351,0.10561308962219
-84.972972972973,0.106561556304722
-84.8108108108108,0.10747559705208
-84.6486486486486,0.10835493888073
-84.4864864864865,0.109199318845771
-84.3243243243243,0.110008484101708
-84.1621621621622,0.110782191960949
-84,0.111520209950008
-83.8378378378378,0.112222315863415
-83.6756756756757,0.11288829781532
-83.5135135135135,0.113517954288786
-83.3513513513514,0.114111094182763
-83.1891891891892,0.114667536856743
-83.027027027027,0.115187112173076
-82.8648648648649,0.115669660536965
-82.7027027027027,0.116115032934105
-82.5405405405405,0.116523090965986
-82.3783783783784,0.11689370688284
-82.2162162162162,0.117226763614238
-82.054054054054,0.117522154797322
-81.8918918918919,0.117779784802678
-81.7297297297297,0.117999568757838
-81.5675675675676,0.118181432568419
-81.4054054054054,0.118325312936879
-81.2432432432432,0.118431157378908
-81.0810810810811,0.118498924237428
-80.9189189189189,0.118528582694226
-80.7567567567568,0.118520112779197
-80.5945945945946,0.1184735053772
-80.4324324324324,0.118388762232541
-80.2702702702703,0.118265895951057
-80.1081081081081,0.11810492999982
-79.945945945946,0.117905898704458
-79.7837837837838,0.117668847244077
-79.6216216216216,0.117393831643809
-79.4594594594595,0.117080918764966
-79.2972972972973,0.116730186292812
-79.1351351351351,0.11634172272195
-78.972972972973,0.115915627339325
-78.8108108108108,0.115452010204846
-78.6486486486486,0.114950992129635
-78.4864864864865,0.114412704651888
-78.3243243243243,0.113837290010373
-78.1621621621622,0.113224901115551
-78,0.112575701518327
-77.8378378378378,0.111889865376444
-77.6756756756757,0.111167577418511
-77.5135135135135,0.110409032905674
-77.3513513513514,0.109614437590936
-77.1891891891892,0.108784007676133
-77.027027027027,0.10791796976656
-76.8648648648649,0.107016560823268
-76.7027027027027,0.106080028113023
-76.5405405405405,0.105108629155943
-76.3783783783784,0.104102631670813
-76.2162162162162,0.10306231351809
-76.054054054054,0.101987962640596
-75.8918918918919,0.100879877001918
-75.7297297297297,0.0997383645225133
-75.5675675675676,0.0985637430135295
-75.4054054054054,0.0973563401083486
-75.2432432432432,0.0961164931918646
-75.0810810810811,0.0948445493274992
-74.9189189189189,0.0935408651819684
-74.7567567567568,0.0922058069478069
-74.5945945945946,0.0908397502636597
-74.4324324324324,0.089443080132352
-74.2702702702703,0.0880161908367464
-74.1081081081081,0.0865594858533974
-73.945945945946,0.0850733777640147
-73.7837837837838,0.0835582881647465
-73.6216216216216,0.0820146475732919
-73.4594594594595,0.0804428953338558
-73.2972972972973,0.0788434795199593
-73.1351351351351,0.0772168568351126
-72.972972972973,0.0755634925113699
-72.8108108108108,0.0738838602057718
-72.6486486486486,0.0721784418946946
-72.4864864864865,0.0704477277661149
-72.3243243243243,0.0686922161098053
-72.1621621621622,0.0669124132054751
-72,0.0651088332088703
-71.8378378378378,0.0632819980358451
-71.6756756756757,0.0614324372444228
-71.5135135135135,0.0595606879148598
-71.3513513513514,0.0576672945277271
-71.1891891891892,0.0557528088400261
-71.027027027027,0.053817789759355
-70.8648648648649,0.0518628032161403
-70.7027027027027,0.049888422033952
-70.5405405405405,0.0478952257979177
-70.3783783783784,0.045883800721253
-70.2162162162162,0.0438547395099279
-70.054054054054,0.0418086412254817
-69.8918918918919,0.0397461111460105
-69.7297297297297,0.0376677606253418
-69.5675675675676,0.0355742069504153
-69.4054054054054,0.0334660731968898
-69.2432432432432,0.031343988082995
-69.0810810810811,0.0292085858216467
-68.9189189189189,0.0270605059708469
-68.7567567567568,0.024900393282388
-68.5945945945946,0.0227288975488803
-68.4324324324324,0.0205466734491257
-68.2702702702703,0.0183543803918581
-68.1081081081081,0.0161526823578689
-67.945945945946,0.0139422477405438
-67.7837837837838,0.0117237491848293
-67.6216216216216,0.00949786342465176
-67.4594594594595,0.00726527111881224
-67.2972972972973,0.00502665668538061
-67.1351351351351,0.00278270813460791
-66.972972972973,0.000534116900386433
-66.8108108108108,-0.00171842232972459
-66.6486486486486,-0.00397421178587986
-66.4864864864865,-0.0062325507887127
-66.3243243243243,-0.00849273592346006
-66.1621621621622,-0.0107540612154209
-66,-0.0130158183067238
-65.8378378378378,-0.0152772966343795
-65.6756756756757,-0.0175377836095908
-65.5135135135135,-0.0197965647982948
-65.3513513513514,-0.0220529241029111
-65.1891891891892,-0.0243061439452701
-65.027027027027,-0.0265555054506916
-64.8648648648649,-0.0288002886331917
-64.7027027027027,-0.0310397725817853
-64.5405405405405,-0.0332732356478583
-64.3783783783784,-0.0354999556335846
-64.2162162162162,-0.0377192099813526
-64.054054054054,-0.0399302759641807
-63.8918918918919,-0.0421324308770858
-63.7297297297297,-0.0443249522293795
-63.5675675675676,-0.0465071179378622
-63.4054054054054,-0.0486782065208836
-63.2432432432432,-0.05083749729324
-63.0810810810811,-0.0529842705618803
-62.9189189189189,-0.055117807822386
-62.7567567567568,-0.0572373919561963
-62.5945945945946,-0.0593423074285489
-62.4324324324324,-0.0614318404871005
-62.2702702702703,-0.0635052793611984
-62.1081081081081,-0.0655619144617704
-61.945945945946,-0.0676010385817994
-61.7837837837838,-0.0696219470973511
-61.6216216216216,-0.0716239381691207
-61.4594594594595,-0.0736063129444667
-61.2972972972973,-0.0755683757598956
-61.1351351351351,-0.0775094343439667
-60.972972972973,-0.0794288000205797
-60.8108108108108,-0.0813257879126127
-60.6486486486486,-0.0831997171458748
-60.4864864864865,-0.0850499110533374
-60.3243243243243,-0.0868756973796109
-60.1621621621622,-0.0886764084856289
-60,-0.0904513815535041
-59.8378378378378,-0.0921999587915216
-59.6756756756757,-0.0939214876392303
-59.5135135135135,-0.0956153209725963
-59.3513513513514,-0.0972808173091825
-59.1891891891892,-0.0989173410133153
-59.027027027027,-0.1005242625012
-58.8648648648649,-0.102100958445948
-58.7027027027027,-0.10364681198248
-58.5405405405405,-0.105161212912259
-58.3783783783784,-0.106643557907821
-58.2162162162162,-0.108093250717064
-58.054054054054,-0.109509702367246
-57.8918918918919,-0.11089233136867
-57.7297297297297,-0.112240563917997
-57.5675675675676,-0.113553834101159
-57.4054054054054,-0.114831584095826
-57.2432432432432,-0.116073264373382
-57.0810810810811,-0.117278333900388
-56.9189189189189,-0.118446260339456
-56.7567567567568,-0.11957652024953
-56.5945945945946,-0.120668599285498
-56.4324324324324,-0.121721992397126
-56.2702702702703,-0.122736204027231
-56.1081081081081,-0.123710748309095
-55.945945945946,-0.124645149263035
-55.7837837837838,-0.125538940992114
-55.6216216216216,-0.126391667876939
-55.4594594594595,-0.127202884769493
-55.2972972972973,-0.127972157185974
-55.1351351351351,-0.128699061498583
-54.972972972973,-0.129383185126219
-54.8108108108108,-0.130024126724038
-54.6486486486486,-0.130621496371825
-54.4864864864865,-0.131174915761139
-54.3243243243243,-0.131684018381184
-54.1621621621622,-0.132148449703351
-54,-0.132567867364392
-53.8378378378378,-0.132941941348181
-53.6756756756757,-0.133270354166004
-53.5135135135135,-0.133552801035341
-53.3513513513514,-0.133788990057083
-53.1891891891892,-0.133978642391142
-53.027027027027,-0.134121492430404
-52.8648648648649,-0.134217287972971
-52.7027027027027,-0.134265790392646
-52.5405405405405,-0.134266774807619
-52.3783783783784,-0.134220030247287
-52.2162162162162,-0.134125359817173
-52.054054054054,-0.133982580861885
-51.8918918918919,-0.133791525126072
-51.7297297297297,-0.133552038913311
-51.5675675675676,-0.133263983242897
-51.4054054054054,-0.132927234004456
-51.2432432432432,-0.132541682110355
-51.0810810810811,-0.13210723364584
-50.9189189189189,-0.131623810016852
-50.7567567567568,-0.13109134809548
-50.5945945945946,-0.130509800362976
-50.4324324324324,-0.129879135050303
-50.2702702702703,-0.12919933627614
-50.1081081081081,-0.128470404182307
-49.945945945946,-0.127692355066544
-49.7837837837838,-0.126865221512598
-49.6216216216216,-0.125989052517554
-49.4594594594595,-0.125063913616364
-49.2972972972973,-0.124089887003513
-49.1351351351351,-0.123067071651764
-48.972972972973,-0.121995583427932
-48.8108108108108,-0.120875555205626
-48.6486486486486,-0.119707136974906
-48.4864864864865,-0.118490495948791
-48.3243243243243,-0.117225816666572
-48.1621621621622,-0.115913301093855
-48,-0.114553168719302
-47.8378378378378,-0.113145656647978
-47.6756756756757,-0.111691019691278
-47.5135135135135,-0.110189530453359
-47.3513513513514,-0.108641479414008
-47.1891891891892,-0.107047175007918
-47.027027027027,-0.105406943700271
-46.8648648648649,-0.103721130058608
-46.7027027027027,-0.101990096820898
-46.5405405405405,-0.100214224959753
-46.3783783783784,-0.0983939137427354
-46.2162162162162,-0.0965295807886891
-46.054054054054,-0.0946216621200314
-45.8918918918919,-0.0926706122109508
-45.7297297297297,-0.0906769040314436
-45.5675675675676,-0.0886410290871275
-45.4054054054054,-0.0865634974547708
-45.2432432432432,-0.0844448378134741
-45.0810810810811,-0.0822855974714389
-44.9189189189189,-0.0800863423882636
-44.7567567567568,-0.0778476571926989
-44.5945945945946,-0.075570145195801
-44.4324324324324,-0.0732544283994173
-44.2702702702703,-0.07090114749994
-44.1081081081081,-0.0685109618872623
-43.945945945946,-0.0660845496388715
-43.7837837837838,-0.0636226075090154
-43.6216216216216,-0.0611258509128721
-43.4594594594595,-0.0585950139056612
-43.2972972972973,-0.0560308491566283
-43.1351351351351,-0.0534341279178328
-42.972972972973,-0.0508056399876787
-42.8108108108108,-0.0481461936691131
-42.6486486486486,-0.0454566157224315
-42.4864864864865,-0.0427377513126182
-42.3243243243243,-0.0399904639511525
-42.1621621621622,-0.0372156354322157
-42,-0.0344141657632283
-41.8378378378378,-0.031586973089646
-41.6756756756757,-0.0287349936139486
-41.5135135135135,-0.0258591815087503
-41.3513513513514,-0.0229605088239606
-41.1891891891892,-0.0200399653879262
-41.027027027027,-0.0170985587024849
-40.8648648648649,-0.0141373138318563
-40.7027027027027,-0.011157273285302
-40.5405405405405,-0.00815949689348286
-40.3783783783784,-0.00514506167843859
-40.2162162162162,-0.00211506171712323
-40.054054054054,0.00092939200158355
-39.8918918918919,0.0039871717264545
-39.7297297297297,0.00705713310016039
-39.5675675675676,0.0101381153222541
-39.4054054054054,0.0132289413189677
-39.2432432432432,0.0163284179198973
-39.0810810810811,0.0194353360416474
-38.9189189189189,0.0225484708785114
-38.7567567567568,0.0256665821002631
-38.5945945945946,0.0287884140571323
-38.4324324324324,0.0319126959920425
-38.2702702702703,0.0350381422601857
-38.1081081081081,0.0381634525560083
-37.945945945946,0.0412873121476869
-37.7837837837838,0.0444083921191696
-37.6216216216216,0.0475253496198596
-37.4594594594595,0.0506368281220193
-37.2972972972973,0.0537414576859693
-37.1351351351351,0.0568378552331655
-36.972972972973,0.0599246248272274
-36.8108108108108,0.0630003579629973
-36.6486486486486,0.0660636338637114
-36.4864864864865,0.0691130197863583
-36.3243243243243,0.0721470713353066
-36.1621621621622,0.0751643327842803
-36,0.0781633374067627
-35.8378378378378,0.081142607814907
-35.6756756756757,0.0841006563070354
-35.5135135135135,0.0870359852238091
-35.3513513513514,0.0899470873131455
-35.1891891891892,0.0928324461039695
-35.027027027027,0.0956905362888772
-34.8648648648649,0.098519824115794
-34.7027027027027,0.101318767788711
-34.5405405405405,0.10408581787758
-34.3783783783784,0.106819417737453
-34.2162162162162,0.109518003936946
-34.054054054054,0.112180006696111
-33.8918918918919,0.114803850333805
-33.7297297297297,0.117387953724631
-33.5675675675676,0.119930730765545
-33.4054054054054,0.122430590852201
-33.2432432432433,0.124885939365138
-33.0810810810811,0.127295178165875
-32.9189189189189,0.129656706103007
-32.7567567567567,0.131968919528391
-32.5945945945946,0.134230212823507
-32.4324324324324,0.136438978936074
-32.2702702702703,0.138593609927015
-32.1081081081081,0.140692497527854
-31.9459459459459,0.142734033708637
-31.7837837837838,0.144716611256452
-31.6216216216216,0.14663862436466
-31.4594594594595,0.148498469232892
-31.2972972972973,0.150294544677936
-31.1351351351351,0.152025252755569
-30.972972972973,0.153688999393455
-30.8108108108108,0.155284195035166
-30.6486486486486,0.156809255295452
-30.4864864864865,0.158262601626806
-30.3243243243243,0.159642661997465
-30.1621621621622,0.160947871580888
-30,0.162176673456835
-29.8378378378378,0.163327519324133
-29.6756756756757,0.164398870225203
-29.5135135135135,0.16538919728246
-29.3513513513514,0.166296982446669
-29.1891891891892,0.167120719257349
-29.027027027027,0.167858913615316
-28.8648648648649,0.168510084567467
-28.7027027027027,0.169072765103889
-28.5405405405405,0.169545502967386
-28.3783783783784,0.169926861475523
-28.2162162162162,0.170215420355287
-28.0540540540541,0.170409776590435
-27.8918918918919,0.170508545281657
-27.7297297297297,0.170510360519622
-27.5675675675676,0.170413876271016
-27.4054054054054,0.170217767277664
-27.2432432432433,0.169920729968828
-27.0810810810811,0.169521483386788
-26.9189189189189,0.169018770125789
-26.7567567567567,0.168411357284458
-26.5945945945946,0.167698037431794
-26.4324324324324,0.16687762958681
-26.2702702702703,0.165948980211945
-26.1081081081081,0.164910964220332
-25.9459459459459,0.163762485997021
-25.7837837837838,0.162502480434264
-25.6216216216216,0.161129913980947
-25.4594594594595,0.159643785706279
-25.2972972972973,0.158043128377837
-25.1351351351351,0.156327009554056
-24.972972972973,0.154494532691282
-24.8108108108108,0.152544838265465
-24.6486486486486,0.150477104908622
-24.4864864864865,0.148290550560137
-24.3243243243243,0.145984433633027
-24.1621621621622,0.143558054195268
-24,0.141010755166267
-23.8378378378378,0.138341923528605
-23.6756756756757,0.135550991555145
-23.5135135135135,0.132637438051594
-23.3513513513514,0.12960078961465
-23.1891891891892,0.126440621905803
-23.027027027027,0.12315656094093
-22.8648648648649,0.119748284395753
-22.7027027027027,0.116215522927292
-22.5405405405405,0.112558061511403
-22.3783783783784,0.108775740796503
-22.2162162162162,0.104868458473602
-22.0540540540541,0.100836170662731
-21.8918918918919,0.0966788933158811
-21.7297297297297,0.0923967036365584
-21.5675675675676,0.0879897415160567
-21.4054054054054,0.0834582109865609
-21.2432432432433,0.0788023816911808
-21.0810810810811,0.0740225903710296
-20.9189189189189,0.0691192423694466
-20.7567567567567,0.0640928131534834
-20.5945945945946,0.0589438498527444
-20.4324324324324,0.0536729728157076
-20.2702702702703,0.0482808771836234
-20.1081081081081,0.0427683344821031
-19.9459459459459,0.0371361942305082
-19.7837837837838,0.0313853855692454
-19.6216216216216,0.025516918905083
-19.4594594594595,0.0195318875745927
-19.2972972972973,0.0134314695258318
-19.1351351351351,0.00721692901837431
-18.972972972973,0.000889618341803651
-18.8108108108108,-0.00554902044722762
-18.6486486486486,-0.0120974537692483
-18.4864864864865,-0.0187540547474312
-18.3243243243243,-0.0255171014141442
-18.1621621621622,-0.032384774898483
-18,-0.0393551575946723
-17.8378378378378,-0.0464262313112227
-17.6756756756757,-0.0535958754007277
-17.5135135135135,-0.060861864870188
-17.3513513513514,-0.0682218684717537
-17.1891891891892,-0.0756734467737622
-17.027027027027,-0.0832140502119641
-16.8648648648649,-0.0908410171208173
-16.7027027027027,-0.0985515717447413
-16.5405405405405,-0.106342822229206
-16.3783783783784,-0.114211758591548
-16.2162162162162,-0.122155250671397
-16.0540540540541,-0.130170046060592
-15.8918918918919,-0.138252768012473
-15.7297297297297,-0.146399913330431
-15.5675675675676,-0.154607850235605
-15.4054054054054,-0.162872816213598
-15.2432432432433,-0.1711909158401
-15.0810810810811,-0.1795581185853
-14.9189189189189,-0.187970256596973
-14.7567567567567,-0.196423022462105
-14.5945945945946,-0.204911966946971
-14.4324324324324,-0.213432496715507
-14.2702702702703,-0.221979872025889
-14.1081081081081,-0.230549204405175
-13.9459459459459,-0.239135454301915
-13.7837837837838,-0.24773342871658
-13.6216216216216,-0.256337778809711
-13.4594594594595,-0.264942997487662
-13.2972972972973,-0.27354341696581
-13.1351351351351,-0.282133206309109
-12.972972972973,-0.290706368949887
-12.8108108108108,-0.299256740182727
-12.6486486486486,-0.307777984636346
-12.4864864864865,-0.316263593722328
-12.3243243243243,-0.324706883060594
-12.1621621621622,-0.333100989881481
-12,-0.341438870404322
-11.8378378378378,-0.349713297192376
-11.6756756756757,-0.357916856484015
-11.5135135135135,-0.366041945500013
-11.3513513513514,-0.374080769726837
-11.1891891891892,-0.382025340175804
-11.027027027027,-0.389867470617974
-10.8648648648649,-0.39759877479466
-10.7027027027027,-0.405210663603435
-10.5405405405405,-0.412694342259489
-10.3783783783784,-0.420040807432236
-10.2162162162162,-0.42724084435702
-10.0540540540541,-0.43428502392181
-9.8918918918919,-0.441163699728747
-9.72972972972974,-0.447867005130423
-9.56756756756758,-0.454384850240747
-9.40540540540542,-0.460706918920297
-9.24324324324326,-0.466822665736003
-9.08108108108109,-0.472721312895048
-8.91891891891891,-0.47839184715285
-8.75675675675674,-0.483823016694999
-8.59459459459458,-0.489003327993019
-8.43243243243242,-0.493921042633827
-8.27027027027026,-0.498564174122743
-8.1081081081081,-0.502920484659953
-7.94594594594594,-0.506977481890253
-7.78378378378378,-0.510722415625978
-7.62162162162161,-0.514142274542964
-7.45945945945945,-0.517223782849416
-7.29729729729729,-0.519953396927552
-7.13513513513513,-0.522317301947889
-6.97297297297297,-0.524301408456041
-6.81081081081081,-0.525891348931882
-6.64864864864865,-0.527072474320967
-6.48648648648648,-0.527829850538056
-6.32432432432432,-0.528148254942599
-6.16216216216216,-0.528012172786087
-6,-0.527405793631089
-5.83783783783784,-0.526313007741865
-5.67567567567568,-0.524717402446424
-5.51351351351352,-0.522602258469864
-5.35135135135135,-0.519950546238896
-5.18918918918919,-0.51674492215738
-5.02702702702703,-0.512967724852768
-4.86486486486487,-0.508600971393289
-4.70270270270271,-0.503626353475756
-4.54054054054055,-0.498025233583866
-4.37837837837839,-0.491778641116824
-4.21621621621622,-0.484867268488183
-4.05405405405406,-0.47727146719475
-3.8918918918919,-0.468971243855437
-3.72972972972974,-0.459946256219857
-3.56756756756758,-0.450175809146632
-3.40540540540542,-0.439638850551157
-3.24324324324326,-0.428313967322774
-3.08108108108109,-0.416179381211157
-2.91891891891891,-0.403212944681816
-2.75675675675674,-0.389392136740499
-2.59459459459458,-0.374694058726486
-2.43243243243242,-0.35909543007445
-2.27027027027026,-0.34257258404494
-2.1081081081081,-0.325101463423228
-1.94594594594594,-0.306657616186319
-1.78378378378378,-0.287216191138195
-1.62162162162161,-0.266751933512888
-1.45945945945945,-0.245239180545548
-1.29729729729729,-0.22265185701092
-1.13513513513513,-0.198963470729555
-0.972972972972968,-0.174147108041482
-0.810810810810807,-0.148175429246814
-0.648648648648646,-0.121020664013543
-0.486486486486484,-0.0926546067528911
-0.324324324324323,-0.0630486119603013
-0.162162162162161,-0.0321735895230688
0,0


==> data/text/db_m_9_zeros.csv <==
z,dbz
-18.9504001073628,0
-66.9344976089786,-1.95254047965671e-16
-121.5,-3.10862446895044e-16
-157.115102283659,4.10009180248619e-16


==> data/text/stab_weak_coupling_a.csv <==
etalambda,rhoB,w
-123.914004671854,6.03430951049516,6.09523809523809
-122.662348059007,6.03490891130815,6.09523809523809
-121.41069144616,6.03539895365333,6.09523809523809
-120.159034833313,6.03568908611656,6.09523809523809
-118.907378220466,6.03575957543204,6.09523809523809
-117.655721607619,6.03565895442868,6.09523809523809
-116.404064994772,6.03546103514506,6.09523809523809
-115.152408381925,6.03522851822787,6.09523809523809
-113.900751769078,6.03500129344898,6.09523809523809
-112.649095156231,6.03479996987632,6.09523809523809
-111.397438543384,6.03463302470289,6.09523809523809
-110.145781930537,6.03450252145768,6.09523809523809
-108.89412531769,6.03440761949267,6.09523809523809
-107.642468704843,6.03434644691336,6.09523809523809
-106.390812091996,6.03431699491606,6.09523809523809
-105.139155479149,6.03431748089239,6.09523809523809
-103.887498866302,6.03434643470959,6.09523809523809
-102.635842253455,6.03440263929848,6.09523809523809
-101.384185640608,6.03448498795005,6.09523809523809
-100.132529027761,6.03459228581657,6.09523809523809
-98.8808724149138,6.0347230082882,6.09523809523809
-97.6292158020668,6.03487502694619,6.09523809523809
-96.3775591892198,6.03504532134943,6.09523809523809
-95.1259025763728,6.03522970999355,6.09523809523809
-93.8742459635258,6.03542265332631,6.09523809523809
-92.6225893506788,6.03561719944845,6.09523809523809
-91.3709327378318,6.03580514863933,6.09523809523809
-90.1192761249848,6.03597749345775,6.09523809523809
-88.8676195121377,6.0361251383405,6.09523809523809
-87.6159628992907,6.0362398213962,6.09523809523809
-86.3643062864437,6.03631507644808,6.09523809523809
-85.1126496735967,6.0363470246275,6.09523809523809
-83.8609930607497,6.03633480513092,6.09523809523809
-82.6093364479027,6.0362805468916,6.09523809523809
-81.3576798350557,6.03618891135347,6.09523809523809
-80.1060232222087,6.03606634630134,6.09523809523809
-78.8543666093617,6.0359202401372,6.09523809523809
-77.6027099965146,6.03575814801232,6.09523809523809
-76.3510533836676,6.03558719956019,6.09523809523809
-75.0993967708206,6.03541372675649,6.09523809523809
-73.8477401579736,6.03524309509483,6.09523809523809
-72.5960835451266,6.035079691347,6.09523809523809
-71.3444269322796,6.03492701368269,6.09523809523809
-70.0927703194326,6.03478781645739,6.09523809523809
-68.8411137065856,6.03466427432873,6.09523809523809
-67.5894570937386,6.03455814298833,6.09523809523809
-66.3378004808916,6.03447090398051,6.09523809523809
-65.0861438680445,6.0344038880845,6.09523809523809
-63.8344872551975,6.03435837585812,6.09523809523809
-62.5828306423505,6.03433567583608,6.09523809523809
-61.3311740295035,6.03433718119254,6.09523809523809
-60.0795174166565,6.03436440491553,6.09523809523809
-58.8278608038095,6.03441899202523,6.09523809523809
-57.5762041909625,6.03450270530134,6.09523809523809
-56.3245475781155,6.03461737850837,6.09523809523809
-55.0728909652685,6.03476482840551,6.09523809523809
-53.8212343524215,6.0349467142426,6.09523809523809
-52.5695777395744,6.03516433164201,6.09523809523809
-51.3179211267274,6.03541832792313,6.09523809523809
-50.0662645138804,6.03570832990135,6.09523809523809
-48.8146079010334,6.03603248554576,6.09523809523809
-47.5629512881864,6.03638694048136,6.09523809523809
-46.3112946753394,6.03676530116789,6.09523809523809
-45.0596380624924,6.03715817748765,6.09523809523809
-43.8079814496454,6.03755294075435,6.09523809523809
-42.5563248367984,6.03793386184498,6.09523809523809
-41.3046682239513,6.03828278293547,6.09523809523809
-40.0530116111043,6.03858040038792,6.09523809523809
-38.8013549982573,6.03880808930866,6.09523809523809
-37.5496983854103,6.03895001342108,6.09523809523809
-36.2980417725633,6.03899510918404,6.09523809523809
-35.0463851597163,6.03893849499664,6.09523809523809
-33.7947285468693,6.03878197947284,6.09523809523809
-32.5430719340223,6.03853359211598,6.09523809523809
-31.2914153211753,6.03820633153307,6.09523809523809
-30.0397587083283,6.03781650866319,6.09523809523809
-28.7881020954812,6.0373820994618,6.09523809523809
-27.5364454826342,6.03692143371419,6.09523809523809
-26.2847888697872,6.03645240209175,6.09523809523809
-25.0331322569402,6.03599223103633,6.09523809523809
-23.7814756440932,6.03555779455338,6.09523809523809
-22.5298190312462,6.03516641158774,6.09523809523809
-21.2781624183992,6.03483710652057,6.09523809523809
-20.0265058055522,6.03459237351181,6.09523809523809
-18.7748491927052,6.0344605725527,6.09523809523809
-17.5231925798582,6.03447919169437,6.09523809523809
-16.2715359670111,6.03469933147629,6.09523809523809
-15.0198793541641,6.03519188306139,6.09523809523809
-13.7682227413171,6.03605590305266,6.09523809523809
-12.5165661284701,6.03742940418167,6.09523809523809
-11.2649095156231,6.03950158386196,6.09523809523809
-10.0132529027761,6.04252204207523,6.09523809523809
-8.76159628992907,6.04679427577,6.09523809523809
-7.50993967708206,6.05262504543463,6.09523809523809
-6.25828306423506,6.06018300978336,6.09523809523809
-5.00662645138804,6.06923383582228,6.09523809523809
-3.75496983854104,6.07884314983619,6.09523809523809
-2.50331322569401,6.08737679354079,6.09523809523809
-1.251656612847,6.09312593304752,6.09523809523809
0,6.09523809523809,6.09523809523809


==> data/text/stab_weak_coupling_a_zoom.csv <==
etalambda,rhoB,w
-1,6.09384755701675,6.09523809523809
-0.947368421052632,6.09397924086933,6.09523809523809
-0.894736842105263,6.09410427672853,6.09523809523809
-0.842105263157895,6.09422267559242,6.09523809523809
-0.789473684210526,6.094334452488,6.09523809523809
-0.736842105263158,6.09443962640246,6.09523809523809
-0.684210526315789,6.09453822020938,6.09523809523809
-0.631578947368421,6.0946302605903,6.09523809523809
-0.578947368421053,6.09471577795176,6.09523809523809
-0.526315789473684,6.09479480633821,6.09523809523809
-0.473684210526316,6.094867383341,6.09523809523809
-0.421052631578947,6.09493355000366,6.09523809523809
-0.368421052631579,6.0949933507239,6.09523809523809
-0.315789473684211,6.09504683315248,6.09523809523809
-0.263157894736842,6.09509404808926,6.09523809523809
-0.210526315789474,6.09513504937678,6.09523809523809
-0.157894736842105,6.09516989379152,6.09523809523809
-0.105263157894737,6.09519864093329,6.09523809523809
-0.0526315789473685,6.09522135311283,6.09523809523809
0,6.09523809523809,6.09523809523809


==> data/text/stab_weak_coupling_b.csv <==
etalambda,rhoB,w
-123.914004671854,5.43087857853999,5.48571428571429
-123.789966629139,5.43093371941974,5.48571428571429
-123.665928586425,5.43098905909903,5.48571428571429
-123.54189054371,5.43104450125637,5.48571428571429
-123.417852500996,5.4310999448105,5.48571428571429
-123.293814458281,5.43115528430271,5.48571428571429
-123.169776415567,5.43121041034735,5.48571428571429
-123.045738372852,5.43126521014942,5.48571428571429
-122.921700330137,5.43131956808699,5.48571428571429
-122.797662287423,5.43137336635462,5.48571428571429
-122.673624244708,5.43142648566266,5.48571428571429
-122.549586201994,5.43147880598589,5.48571428571429
-122.425548159279,5.43153020735334,5.48571428571429
-122.301510116565,5.43158057067043,5.48571428571429
-122.17747207385,5.43162977856264,5.48571428571429
-122.053434031135,5.4316777162298,5.48571428571429
-121.929395988421,5.43172427229879,5.48571428571429
-121.805357945706,5.43176933966228,5.48571428571429
-121.681319902992,5.43181281629093,5.48571428571429
-121.557281860277,5.43185460600668,5.48571428571429
-121.433243817563,5.43189461920513,5.48571428571429
-121.309205774848,5.43193277351583,5.48571428571429
-121.185167732134,5.43196899439048,5.48571428571429
-121.061129689419,5.43200321561031,5.48571428571429
-120.937091646704,5.43203537970528,5.48571428571429
-120.81305360399,5.43206543827991,5.48571428571429
-120.689015561275,5.43209335224185,5.48571428571429
-120.564977518561,5.43211909193183,5.48571428571429
-120.440939475846,5.43214263715483,5.48571428571429
-120.316901433132,5.43216397711492,5.48571428571429
-120.192863390417,5.4321831102573,5.48571428571429
-120.068825347702,5.43220004402312,5.48571428571429
-119.944787304988,5.43221479452387,5.48571428571429
-119.820749262273,5.43222738614314,5.48571428571429
-119.696711219559,5.43223785107484,5.48571428571429
-119.572673176844,5.4322462288072,5.48571428571429
-119.44863513413,5.43225256556261,5.48571428571429
-119.324597091415,5.43225691370315,5.48571428571429
-119.2005590487,5.43225933111195,5.48571428571429
-119.076521005986,5.43225988055986,5.48571428571429
-118.952482963271,5.43225862906661,5.48571428571429
-118.828444920557,5.43225564726497,5.48571428571429
-118.704406877842,5.43225100877554,5.48571428571429
-118.580368835128,5.43224478959907,5.48571428571429
-118.456330792413,5.43223706753227,5.48571428571429
-118.332292749698,5.43222792161207,5.48571428571429
-118.208254706984,5.43221743159233,5.48571428571429
-118.084216664269,5.43220567745627,5.48571428571429
-117.960178621555,5.43219273896677,5.48571428571429
-117.83614057884,5.43217869525606,5.48571428571429
-117.712102536126,5.4321636244555,5.48571428571429
-117.588064493411,5.43214760336542,5.48571428571429
-117.464026450696,5.43213070716467,5.48571428571429
-117.339988407982,5.43211300915867,5.48571428571429
-117.215950365267,5.43209458056454,5.48571428571429
-117.091912322553,5.43207549033171,5.48571428571429
-116.967874279838,5.43205580499571,5.48571428571429
-116.843836237124,5.43203558856314,5.48571428571429
-116.719798194409,5.43201490242538,5.48571428571429
-116.595760151694,5.43199380529862,5.48571428571429
-116.47172210898,5.43197235318782,5.48571428571429
-116.347684066265,5.43195059937212,5.48571428571429
-116.223646023551,5.43192859440949,5.48571428571429
-116.099607980836,5.43190638615812,5.48571428571429
-115.975569938122,5.4318840198126,5.48571428571429
-115.851531895407,5.43186153795271,5.48571428571429
-115.727493852693,5.43183898060299,5.48571428571429
-115.603455809978,5.4318163853012,5.48571428571429
-115.479417767263,5.43179378717421,5.48571428571429
-115.355379724549,5.43177121901966,5.48571428571429
-115.231341681834,5.43174871139215,5.48571428571429
-115.10730363912,5.43172629269273,5.48571428571429
-114.983265596405,5.43170398926063,5.48571428571429
-114.859227553691,5.43168182546624,5.48571428571429
-114.735189510976,5.43165982380454,5.48571428571429
-114.611151468261,5.43163800498823,5.48571428571429
-114.487113425547,5.43161638804007,5.48571428571429
-114.363075382832,5.43159499038364,5.48571428571429
-114.239037340118,5.4315738279324,5.48571428571429
-114.114999297403,5.43155291517647,5.48571428571429
-113.990961254689,5.43153226526684,5.48571428571429
-113.866923211974,5.43151189009698,5.48571428571429
-113.742885169259,5.43149180038138,5.48571428571429
-113.618847126545,5.43147200573117,5.48571428571429
-113.49480908383,5.43145251472651,5.48571428571429
-113.370771041116,5.43143333498589,5.48571428571429
-113.246732998401,5.43141447323213,5.48571428571429
-113.122694955687,5.43139593535531,5.48571428571429
-112.998656912972,5.4313777264724,5.48571428571429
-112.874618870257,5.4313598509839,5.48571428571429
-112.750580827543,5.43134231262739,5.48571428571429
-112.626542784828,5.43132511452808,5.48571428571429
-112.502504742114,5.43130825924656,5.48571428571429
-112.378466699399,5.43129174882369,5.48571428571429
-112.254428656685,5.43127558482288,5.48571428571429
-112.13039061397,5.43125976836974,5.48571428571429
-112.006352571255,5.43124430018928,5.48571428571429
-111.882314528541,5.43122918064081,5.48571428571429
-111.758276485826,5.43121440975049,5.48571428571429
-111.634238443112,5.43119998724186,5.48571428571429
-111.510200400397,5.43118591256422,5.48571428571429
-111.386162357683,5.43117218491923,5.48571428571429
-111.262124314968,5.43115880328555,5.48571428571429
-111.138086272253,5.43114576644184,5.48571428571429
-111.014048229539,5.43113307298814,5.48571428571429
-110.890010186824,5.43112072136568,5.48571428571429
-110.76597214411,5.43110870987531,5.48571428571429
-110.641934101395,5.43109703669447,5.48571428571429
-110.517896058681,5.43108569989305,5.48571428571429
-110.393858015966,5.4310746974479,5.48571428571429
-110.269819973251,5.43106402725631,5.48571428571429
-110.145781930537,5.43105368714843,5.48571428571429
-110.021743887822,5.4310436748987,5.48571428571429
-109.897705845108,5.43103398823637,5.48571428571429
-109.773667802393,5.43102462485517,5.48571428571429
-109.649629759679,5.43101558242212,5.48571428571429
-109.525591716964,5.43100685858572,5.48571428571429
-109.401553674249,5.43099845098332,5.48571428571429
-109.277515631535,5.43099035724791,5.48571428571429
-109.15347758882,5.43098257501427,5.48571428571429
-109.029439546106,5.43097510192459,5.48571428571429
-108.905401503391,5.43096793563355,5.48571428571429
-108.781363460677,5.43096107381288,5.48571428571429
-108.657325417962,5.43095451415555,5.48571428571429
-108.533287375248,5.43094825437945,5.48571428571429
-108.409249332533,5.43094229223072,5.48571428571429
-108.285211289818,5.43093662548671,5.48571428571429
-108.161173247104,5.43093125195864,5.48571428571429
-108.037135204389,5.43092616949384,5.48571428571429
-107.913097161675,5.43092137597783,5.48571428571429
-107.78905911896,5.43091686933603,5.48571428571429
-107.665021076246,5.43091264753529,5.48571428571429
-107.540983033531,5.4309087085851,5.48571428571429
-107.416944990816,5.43090505053869,5.48571428571429
-107.292906948102,5.43090167149385,5.48571428571429
-107.168868905387,5.43089856959357,5.48571428571429
-107.044830862673,5.43089574302656,5.48571428571429
-106.920792819958,5.43089319002755,5.48571428571429
-106.796754777244,5.43089090887746,5.48571428571429
-106.672716734529,5.43088889790346,5.48571428571429
-106.548678691814,5.43088715547885,5.48571428571429
-106.4246406491,5.43088568002282,5.48571428571429
-106.300602606385,5.4308844700002,5.48571428571429
-106.176564563671,5.43088352392092,5.48571428571429
-106.052526520956,5.43088284033957,5.48571428571429
-105.928488478242,5.4308824178547,5.48571428571429
-105.804450435527,5.43088225510816,5.48571428571429
-105.680412392812,5.43088235078428,5.48571428571429
-105.556374350098,5.430882703609,5.48571428571429
-105.432336307383,5.43088331234895,5.48571428571429
-105.308298264669,5.4308841758104,5.48571428571429
-105.184260221954,5.43088529283823,5.48571428571429
-105.06022217924,5.43088666231477,5.48571428571429
-104.936184136525,5.4308882831586,5.48571428571429
-104.81214609381,5.43089015432331,5.48571428571429
-104.688108051096,5.4308922747962,5.48571428571429
-104.564070008381,5.43089464359693,5.48571428571429
-104.440031965667,5.43089725977609,5.48571428571429
-104.315993922952,5.43090012241376,5.48571428571429
-104.191955880238,5.43090323061803,5.48571428571429
-104.067917837523,5.43090658352343,5.48571428571429
-103.943879794808,5.43091018028934,5.48571428571429
-103.819841752094,5.43091402009838,5.48571428571429
-103.695803709379,5.43091810215473,5.48571428571429
-103.571765666665,5.43092242568236,5.48571428571429
-103.44772762395,5.43092698992335,5.48571428571429
-103.323689581236,5.43093179413605,5.48571428571429
-103.199651538521,5.43093683759322,5.48571428571429
-103.075613495807,5.43094211958016,5.48571428571429
-102.951575453092,5.43094763939282,5.48571428571429
-102.827537410377,5.43095339633579,5.48571428571429
-102.703499367663,5.4309593897203,5.48571428571429
-102.579461324948,5.43096561886218,5.48571428571429
-102.455423282234,5.4309720830798,5.48571428571429
-102.331385239519,5.43097878169189,5.48571428571429
-102.207347196805,5.43098571401541,5.48571428571429
-102.08330915409,5.43099287936333,5.48571428571429
-101.959271111375,5.43100027704234,5.48571428571429
-101.835233068661,5.43100790635063,5.48571428571429
-101.711195025946,5.43101576657548,5.48571428571429
-101.587156983232,5.43102385699093,5.48571428571429
-101.463118940517,5.43103217685535,5.48571428571429
-101.339080897803,5.43104072540896,5.48571428571429
-101.215042855088,5.43104950187135,5.48571428571429
-101.091004812373,5.43105850543892,5.48571428571429
-100.966966769659,5.43106773528232,5.48571428571429
-100.842928726944,5.43107719054378,5.48571428571429
-100.71889068423,5.43108687033449,5.48571428571429
-100.594852641515,5.43109677373185,5.48571428571429
-100.470814598801,5.43110689977677,5.48571428571429
-100.346776556086,5.43111724747083,5.48571428571429
-100.222738513371,5.43112781577349,5.48571428571429
-100.098700470657,5.43113860359923,5.48571428571429
-99.9746624279423,5.43114960981462,5.48571428571429
-99.8506243852277,5.43116083323542,5.48571428571429
-99.7265863425132,5.4311722726236,5.48571428571429
-99.6025482997986,5.43118392668433,5.48571428571429
-99.478510257084,5.43119579406297,5.48571428571429
-99.3544722143695,5.43120787334198,5.48571428571429
-99.2304341716549,5.43122016303787,5.48571428571429
-99.1063961289403,5.43123266159806,5.48571428571429
-98.9823580862257,5.43124536739778,5.48571428571429
-98.8583200435112,5.43125827873688,5.48571428571429
-98.7342820007966,5.43127139383669,5.48571428571429
-98.610243958082,5.43128471083683,5.48571428571429
-98.4862059153675,5.43129822779202,5.48571428571429
-98.3621678726529,5.43131194266888,5.48571428571429
-98.2381298299383,5.43132585334275,5.48571428571429
-98.1140917872238,5.43133995759445,5.48571428571429
-97.9900537445092,5.43135425310714,5.48571428571429
-97.8660157017946,5.43136873746312,5.48571428571429
-97.74197765908,5.43138340814065,5.48571428571429
-97.6179396163655,5.43139826251085,5.48571428571429
-97.4939015736509,5.43141329783455,5.48571428571429
-97.3698635309364,5.43142851125921,5.48571428571429
-97.2458254882218,5.43144389981589,5.48571428571429
-97.1217874455072,5.43145946041628,5.48571428571429
-96.9977494027926,5.43147518984969,5.48571428571429
-96.8737113600781,5.43149108478022,5.48571428571429
-96.7496733173635,5.43150714174394,5.48571428571429
-96.6256352746489,5.4315233571461,5.48571428571429
-96.5015972319344,5.43153972725854,5.48571428571429
-96.3775591892198,5.43155624821704,5.48571428571429
-96.2535211465052,5.43157291601892,5.48571428571429
-96.1294831037907,5.43158972652063,5.48571428571429
-96.0054450610761,5.43160667543551,5.48571428571429
-95.8814070183615,5.43162375833171,5.48571428571429
-95.757368975647,5.43164097063013,5.48571428571429
-95.6333309329324,5.43165830760263,5.48571428571429
-95.5092928902178,5.43167576437035,5.48571428571429
-95.3852548475032,5.43169333590214,5.48571428571429
-95.2612168047887,5.43171101701327,5.48571428571429
-95.1371787620741,5.43172880236421,5.48571428571429
-95.0131407193595,5.43174668645973,5.48571428571429
-94.889102676645,5.43176466364805,5.48571428571429
-94.7650646339304,5.43178272812039,5.48571428571429
-94.6410265912158,5.43180087391058,5.48571428571429
-94.5169885485013,5.43181909489499,5.48571428571429
-94.3929505057867,5.43183738479272,5.48571428571429
-94.2689124630721,5.431855737166,5.48571428571429
-94.1448744203576,5.43187414542087,5.48571428571429
-94.020836377643,5.43189260280814,5.48571428571429
-93.8967983349284,5.43191110242467,5.48571428571429
-93.7727602922139,5.43192963721486,5.48571428571429
-93.6487222494993,5.43194819997254,5.48571428571429
-93.5246842067847,5.4319667833431,5.48571428571429
-93.4006461640702,5.43198537982598,5.48571428571429
-93.2766081213556,5.43200398177747,5.48571428571429
-93.152570078641,5.43202258141383,5.48571428571429
-93.0285320359264,5.43204117081476,5.48571428571429
-92.9044939932119,5.43205974192728,5.48571428571429
-92.7804559504973,5.4320782865698,5.48571428571429
-92.6564179077827,5.43209679643671,5.48571428571429
-92.5323798650682,5.43211526310326,5.48571428571429
-92.4083418223536,5.43213367803072,5.48571428571429
-92.284303779639,5.43215203257208,5.48571428571429
-92.1602657369245,5.43217031797789,5.48571428571429
-92.0362276942099,5.43218852540266,5.48571428571429
-91.9121896514953,5.43220664591147,5.48571428571429
-91.7881516087808,5.43222467048702,5.48571428571429
-91.6641135660662,5.43224259003696,5.48571428571429
-91.5400755233516,5.43226039540163,5.48571428571429
-91.4160374806371,5.43227807736208,5.48571428571429
-91.2919994379225,5.43229562664846,5.48571428571429
-91.1679613952079,5.43231303394867,5.48571428571429
-91.0439233524934,5.43233028991741,5.48571428571429
-90.9198853097788,5.43234738518542,5.48571428571429
-90.7958472670642,5.43236431036907,5.48571428571429
-90.6718092243496,5.43238105608019,5.48571428571429
-90.5477711816351,5.43239761293615,5.48571428571429
-90.4237331389205,5.4324139715702,5.48571428571429
-90.2996950962059,5.432430122642,5.48571428571429
-90.1756570534914,5.43244605684833,5.48571428571429
-90.0516190107768,5.43246176493399,5.48571428571429
-89.9275809680622,5.4324772377029,5.48571428571429
-89.8035429253477,5.43249246602921,5.48571428571429
-89.6795048826331,5.43250744086867,5.48571428571429
-89.5554668399185,5.43252215326993,5.48571428571429
-89.4314287972039,5.43253659438596,5.48571428571429
-89.3073907544894,5.43255075548556,5.48571428571429
-89.1833527117748,5.43256462796473,5.48571428571429
-89.0593146690603,5.43257820335811,5.48571428571429
-88.9352766263457,5.43259147335037,5.48571428571429
-88.8112385836311,5.43260442978741,5.48571428571429
-88.6872005409165,5.43261706468758,5.48571428571429
-88.563162498202,5.43262937025264,5.48571428571429
-88.4391244554874,5.43264133887863,5.48571428571429
-88.3150864127728,5.43265296316645,5.48571428571429
-88.1910483700583,5.4326642359323,5.48571428571429
-88.0670103273437,5.43267515021779,5.48571428571429
-87.9429722846291,5.43268569929979,5.48571428571429
-87.8189342419146,5.43269587669993,5.48571428571429
-87.6948961992,5.43270567619381,5.48571428571429
-87.5708581564854,5.43271509181977,5.48571428571429
-87.4468201137709,5.43272411788734,5.48571428571429
-87.3227820710563,5.4327327489852,5.48571428571429
-87.1987440283417,5.43274097998871,5.48571428571429
-87.0747059856272,5.43274880606703,5.48571428571429
-86.9506679429126,5.43275622268968,5.48571428571429
-86.826629900198,5.43276322563267,5.48571428571429
-86.7025918574834,5.43276981098402,5.48571428571429
-86.5785538147689,5.4327759751488,5.48571428571429
-86.4545157720543,5.43278171485365,5.48571428571429
-86.3304777293397,5.43278702715068,5.48571428571429
-86.2064396866252,5.4327919094208,5.48571428571429
-86.0824016439106,5.4327963593765,5.48571428571429
-85.958363601196,5.43280037506406,5.48571428571429
-85.8343255584815,5.4328039548651,5.48571428571429
-85.7102875157669,5.43280709749761,5.48571428571429
-85.5862494730523,5.43280980201633,5.48571428571429
-85.4622114303378,5.4328120678126,5.48571428571429
-85.3381733876232,5.43281389461357,5.48571428571429
-85.2141353449086,5.43281528248086,5.48571428571429
-85.0900973021941,5.4328162318086,5.48571428571429
-84.9660592594795,5.432816743321,5.48571428571429
-84.8420212167649,5.43281681806924,5.48571428571429
-84.7179831740503,5.43281645742795,5.48571428571429
-84.5939451313358,5.43281566309105,5.48571428571429
-84.4699070886212,5.43281443706715,5.48571428571429
-84.3458690459067,5.43281278167443,5.48571428571429
-84.2218310031921,5.43281069953506,5.48571428571429
-84.0977929604775,5.43280819356915,5.48571428571429
-83.9737549177629,5.43280526698828,5.48571428571429
-83.8497168750484,5.43280192328862,5.48571428571429
-83.7256788323338,5.43279816624363,5.48571428571429
-83.6016407896192,5.43279399989648,5.48571428571429
-83.4776027469047,5.432789428552,5.48571428571429
-83.3535647041901,5.43278445676844,5.48571428571429
-83.2295266614755,5.43277908934891,5.48571428571429
-83.105488618761,5.43277333133249,5.48571428571429
-82.9814505760464,5.43276718798519,5.48571428571429
-82.8574125333318,5.43276066479068,5.48571428571429
-82.7333744906173,5.43275376744077,5.48571428571429
-82.6093364479027,5.43274650182587,5.48571428571429
-82.4852984051881,5.43273887402518,5.48571428571429
-82.3612603624736,5.43273089029685,5.48571428571429
-82.237222319759,5.43272255706806,5.48571428571429
-82.1131842770444,5.43271388092503,5.48571428571429
-81.9891462343298,5.43270486860302,5.48571428571429
-81.8651081916153,5.43269552697625,5.48571428571429
-81.7410701489007,5.432685863048,5.48571428571429
-81.6170321061861,5.43267588394055,5.48571428571429
-81.4929940634716,5.43266559688536,5.48571428571429
-81.368956020757,5.4326550092132,5.48571428571429
-81.2449179780424,5.43264412834446,5.48571428571429
-81.1208799353279,5.43263296177956,5.48571428571429
-80.9968418926133,5.43262151708947,5.48571428571429
-80.8728038498987,5.43260980190647,5.48571428571429
-80.7487658071842,5.43259782391493,5.48571428571429
-80.6247277644696,5.43258559084246,5.48571428571429
-80.500689721755,5.43257311045112,5.48571428571429
-80.3766516790404,5.43256039052886,5.48571428571429
-80.2526136363259,5.4325474388813,5.48571428571429
-80.1285755936113,5.43253426332353,5.48571428571429
-80.0045375508967,5.4325208716724,5.48571428571429
-79.8804995081822,5.43250727173883,5.48571428571429
-79.7564614654676,5.43249347132055,5.48571428571429
-79.632423422753,5.432479478195,5.48571428571429
-79.5083853800385,5.43246530011255,5.48571428571429
-79.3843473373239,5.43245094478996,5.48571428571429
-79.2603092946093,5.43243641990414,5.48571428571429
-79.1362712518948,5.43242173308617,5.48571428571429
-79.0122332091802,5.43240689191562,5.48571428571429
-78.8881951664656,5.43239190391511,5.48571428571429
-78.7641571237511,5.43237677654521,5.48571428571429
-78.6401190810365,5.43236151719956,5.48571428571429
-78.5160810383219,5.43234613320031,5.48571428571429
-78.3920429956074,5.43233063179378,5.48571428571429
-78.2680049528928,5.43231502014647,5.48571428571429
-78.1439669101782,5.43229930534127,5.48571428571429
-78.0199288674636,5.432283494374,5.48571428571429
-77.8958908247491,5.43226759415009,5.48571428571429
-77.7718527820345,5.43225161148169,5.48571428571429
-77.6478147393199,5.43223555308487,5.48571428571429
-77.5237766966054,5.43221942557717,5.48571428571429
-77.3997386538908,5.43220323547533,5.48571428571429
-77.2757006111762,5.43218698919326,5.48571428571429
-77.1516625684617,5.43217069304027,5.48571428571429
-77.0276245257471,5.43215435321949,5.48571428571429
-76.9035864830325,5.43213797582649,5.48571428571429
-76.779548440318,5.43212156684814,5.48571428571429
-76.6555103976034,5.43210513216165,5.48571428571429
-76.5314723548888,5.43208867753376,5.48571428571429
-76.4074343121743,5.43207220862023,5.48571428571429
-76.2833962694597,5.43205573096534,5.48571428571429
-76.1593582267451,5.43203925000172,5.48571428571429
-76.0353201840306,5.43202277105022,5.48571428571429
-75.911282141316,5.43200629931998,5.48571428571429
-75.7872440986014,5.4319898399087,5.48571428571429
-75.6632060558868,5.43197339780292,5.48571428571429
-75.5391680131723,5.43195697787857,5.48571428571429
-75.4151299704577,5.43194058490155,5.48571428571429
-75.2910919277431,5.43192422352845,5.48571428571429
-75.1670538850286,5.43190789830743,5.48571428571429
-75.043015842314,5.43189161367914,5.48571428571429
-74.9189777995994,5.43187537397774,5.48571428571429
-74.7949397568849,5.4318591834321,5.48571428571429
-74.6709017141703,5.43184304616694,5.48571428571429
-74.5468636714557,5.4318269662042,5.48571428571429
-74.4228256287412,5.43181094746436,5.48571428571429
-74.2987875860266,5.43179499376792,5.48571428571429
-74.174749543312,5.43177910883686,5.48571428571429
-74.0507115005975,5.43176329629626,5.48571428571429
-73.9266734578829,5.43174755967583,5.48571428571429
-73.8026354151683,5.43173190241166,5.48571428571429
-73.6785973724538,5.43171632784784,5.48571428571429
-73.5545593297392,5.43170083923826,5.48571428571429
-73.4305212870246,5.43168543974833,5.48571428571429
-73.30648324431,5.43167013245684,5.48571428571429
-73.1824452015955,5.43165492035773,5.48571428571429
-73.0584071588809,5.43163980636197,5.48571428571429
-72.9343691161663,5.43162479329943,5.48571428571429
-72.8103310734518,5.43160988392074,5.48571428571429
-72.6862930307372,5.43159508089921,5.48571428571429
-72.5622549880226,5.43158038683269,5.48571428571429
-72.4382169453081,5.43156580424551,5.48571428571429
-72.3141789025935,5.43155133559041,5.48571428571429
-72.1901408598789,5.43153698325038,5.48571428571429
-72.0661028171644,5.43152274954063,5.48571428571429
-71.9420647744498,5.43150863671045,5.48571428571429
-71.8180267317352,5.43149464694515,5.48571428571429
-71.6939886890206,5.43148078236789,5.48571428571429
-71.5699506463061,5.43146704504161,5.48571428571429
-71.4459126035915,5.43145343697087,5.48571428571429
-71.3218745608769,5.43143996010368,5.48571428571429
-71.1978365181624,5.43142661633338,5.48571428571429
-71.0737984754478,5.43141340750041,5.48571428571429
-70.9497604327332,5.43140033539415,5.48571428571429
-70.8257223900187,5.43138740175467,5.48571428571429
-70.7016843473041,5.43137460827452,5.48571428571429
-70.5776463045895,5.43136195660045,5.48571428571429
-70.453608261875,5.43134944833511,5.48571428571429
-70.3295702191604,5.43133708503879,5.48571428571429
-70.2055321764458,5.43132486823105,5.48571428571429
-70.0814941337313,5.4313127993924,5.48571428571429
-69.9574560910167,5.43130087996589,5.48571428571429
-69.8334180483021,5.43128911135873,5.48571428571429
-69.7093800055875,5.43127749494387,5.48571428571429
-69.585341962873,5.43126603206151,5.48571428571429
-69.4613039201584,5.43125472402066,5.48571428571429
-69.3372658774439,5.4312435721006,5.48571428571429
-69.2132278347293,5.43123257755239,5.48571428571429
-69.0891897920147,5.43122174160025,5.48571428571429
-68.9651517493001,5.43121106544305,5.48571428571429
-68.8411137065856,5.43120055025563,5.48571428571429
-68.717075663871,5.43119019719021,5.48571428571429
-68.5930376211564,5.43118000737767,5.48571428571429
-68.4689995784419,5.43116998192893,5.48571428571429
-68.3449615357273,5.43116012193617,5.48571428571429
-68.2209234930127,5.43115042847411,5.48571428571429
-68.0968854502982,5.43114090260126,5.48571428571429
-67.9728474075836,5.43113154536106,5.48571428571429
-67.848809364869,5.43112235778313,5.48571428571429
-67.7247713221545,5.43111334088437,5.48571428571429
-67.6007332794399,5.43110449567013,5.48571428571429
-67.4766952367253,5.43109582313526,5.48571428571429
-67.3526571940108,5.43108732426523,5.48571428571429
-67.2286191512962,5.43107900003715,5.48571428571429
-67.1045811085816,5.43107085142084,5.48571428571429
-66.980543065867,5.43106287937978,5.48571428571429
-66.8565050231525,5.43105508487214,5.48571428571429
-66.7324669804379,5.43104746885168,5.48571428571429
-66.6084289377233,5.43104003226875,5.48571428571429
-66.4843908950088,5.43103277607116,5.48571428571429
-66.3603528522942,5.43102570120506,5.48571428571429
-66.2363148095796,5.43101880861585,5.48571428571429
-66.1122767668651,5.43101209924898,5.48571428571429
-65.9882387241505,5.43100557405078,5.48571428571429
-65.8642006814359,5.43099923396928,5.48571428571429
-65.7401626387214,5.43099307995501,5.48571428571429
-65.6161245960068,5.43098711296167,5.48571428571429
-65.4920865532922,5.430981333947,5.48571428571429
-65.3680485105777,5.43097574387336,5.48571428571429
-65.2440104678631,5.43097034370857,5.48571428571429
-65.1199724251485,5.43096513442645,5.48571428571429
-64.9959343824339,5.43096011700761,5.48571428571429
-64.8718963397194,5.43095529243998,5.48571428571429
-64.7478582970048,5.43095066171951,5.48571428571429
-64.6238202542903,5.43094622585075,5.48571428571429
-64.4997822115757,5.4309419858474,5.48571428571429
-64.3757441688611,5.43093794273292,5.48571428571429
-64.2517061261465,5.43093409754109,5.48571428571429
-64.127668083432,5.43093045131648,5.48571428571429
-64.0036300407174,5.430927005115,5.48571428571429
-63.8795919980028,5.43092376000441,5.48571428571429
-63.7555539552883,5.43092071706476,5.48571428571429
-63.6315159125737,5.43091787738886,5.48571428571429
-63.5074778698591,5.43091524208274,5.48571428571429
-63.3834398271445,5.43091281226606,5.48571428571429
-63.25940178443,5.4309105890725,5.48571428571429
-63.1353637417154,5.43090857365019,5.48571428571429
-63.0113256990008,5.43090676716203,5.48571428571429
-62.8872876562863,5.43090517078609,5.48571428571429
-62.7632496135717,5.4309037857159,5.48571428571429
-62.6392115708571,5.43090261316083,5.48571428571429
-62.5151735281426,5.43090165434632,5.48571428571429
-62.391135485428,5.43090091051421,5.48571428571429
-62.2670974427134,5.43090038292299,5.48571428571429
-62.1430593999989,5.43090007284807,5.48571428571429
-62.0190213572843,5.43089998158195,5.48571428571429
-61.8949833145697,5.43090011043449,5.48571428571429
-61.7709452718552,5.43090046073307,5.48571428571429
-61.6469072291406,5.43090103382277,5.48571428571429
-61.522869186426,5.43090183106654,5.48571428571429
-61.3988311437115,5.43090285384529,5.48571428571429
-61.2747931009969,5.43090410355805,5.48571428571429
-61.1507550582823,5.43090558162203,5.48571428571429
-61.0267170155678,5.43090728947271,5.48571428571429
-60.9026789728532,5.4309092285639,5.48571428571429
-60.7786409301386,5.43091140036773,5.48571428571429
-60.654602887424,5.43091380637471,5.48571428571429
-60.5305648447095,5.4309164480937,5.48571428571429
-60.4065268019949,5.43091932705183,5.48571428571429
-60.2824887592803,5.4309224447945,5.48571428571429
-60.1584507165658,5.43092580288528,5.48571428571429
-60.0344126738512,5.43092940290577,5.48571428571429
-59.9103746311366,5.43093324645551,5.48571428571429
-59.7863365884221,5.43093733515177,5.48571428571429
-59.6622985457075,5.43094167062941,5.48571428571429
-59.5382605029929,5.43094625454065,5.48571428571429
-59.4142224602784,5.43095108855483,5.48571428571429
-59.2901844175638,5.43095617435811,5.48571428571429
-59.1661463748492,5.43096151365322,5.48571428571429
-59.0421083321346,5.4309671081591,5.48571428571429
-58.9180702894201,5.43097295961052,5.48571428571429
-58.7940322467055,5.43097906975774,5.48571428571429
-58.669994203991,5.43098544036603,5.48571428571429
-58.5459561612764,5.43099207321521,5.48571428571429
-58.4219181185618,5.43099897009921,5.48571428571429
-58.2978800758472,5.43100613282546,5.48571428571429
-58.1738420331327,5.43101356321436,5.48571428571429
-58.0498039904181,5.43102126309866,5.48571428571429
-57.9257659477035,5.43102923432284,5.48571428571429
-57.801727904989,5.43103747874237,5.48571428571429
-57.6776898622744,5.43104599822298,5.48571428571429
-57.5536518195598,5.43105479463994,5.48571428571429
-57.4296137768453,5.43106386987719,5.48571428571429
-57.3055757341307,5.43107322582647,5.48571428571429
-57.1815376914161,5.43108286438643,5.48571428571429
-57.0574996487016,5.43109278746166,5.48571428571429
-56.933461605987,5.43110299696166,5.48571428571429
-56.8094235632724,5.43111349479979,5.48571428571429
-56.6853855205578,5.43112428289216,5.48571428571429
-56.5613474778433,5.43113536315642,5.48571428571429
-56.4373094351287,5.43114673751056,5.48571428571429
-56.3132713924142,5.43115840787163,5.48571428571429
-56.1892333496996,5.43117037615435,5.48571428571429
-56.065195306985,5.43118264426975,5.48571428571429
-55.9411572642704,5.43119521412366,5.48571428571429
-55.8171192215559,5.4312080876152,5.48571428571429
-55.6930811788413,5.43122126663515,5.48571428571429
-55.5690431361267,5.43123475306432,5.48571428571429
-55.4450050934122,5.43124854877175,5.48571428571429
-55.3209670506976,5.43126265561297,5.48571428571429
-55.196929007983,5.43127707542803,5.48571428571429
-55.0728909652685,5.43129181003964,5.48571428571429
-54.9488529225539,5.43130686125104,5.48571428571429
-54.8248148798393,5.43132223084393,5.48571428571429
-54.7007768371247,5.43133792057627,5.48571428571429
-54.5767387944102,5.43135393218,5.48571428571429
-54.4527007516956,5.43137026735868,5.48571428571429
-54.3286627089811,5.431386927785,5.48571428571429
-54.2046246662665,5.43140391509833,5.48571428571429
-54.0805866235519,5.43142123090201,5.48571428571429
-53.9565485808373,5.43143887676068,5.48571428571429
-53.8325105381228,5.43145685419746,5.48571428571429
-53.7084724954082,5.43147516469105,5.48571428571429
-53.5844344526936,5.43149380967273,5.48571428571429
-53.4603964099791,5.43151279052325,5.48571428571429
-53.3363583672645,5.43153210856968,5.48571428571429
-53.2123203245499,5.43155176508205,5.48571428571429
-53.0882822818354,5.43157176127003,5.48571428571429
-52.9642442391208,5.43159209827935,5.48571428571429
-52.8402061964062,5.43161277718829,5.48571428571429
-52.7161681536917,5.43163379900389,5.48571428571429
-52.5921301109771,5.4316551646582,5.48571428571429
-52.4680920682625,5.43167687500432,5.48571428571429
-52.344054025548,5.43169893081242,5.48571428571429
-52.2200159828334,5.43172133276558,5.48571428571429
-52.0959779401188,5.43174408145554,5.48571428571429
-51.9719398974042,5.4317671773784,5.48571428571429
-51.8479018546897,5.43179062093011,5.48571428571429
-51.7238638119751,5.43181441240198,5.48571428571429
-51.5998257692605,5.43183855197594,5.48571428571429
-51.475787726546,5.43186303971981,5.48571428571429
-51.3517496838314,5.43188787558242,5.48571428571429
-51.2277116411168,5.43191305938863,5.48571428571429
-51.1036735984023,5.43193859083422,5.48571428571429
-50.9796355556877,5.43196446948074,5.48571428571429
-50.8555975129731,5.43199069475022,5.48571428571429
-50.7315594702586,5.43201726591978,5.48571428571429
-50.607521427544,5.43204418211616,5.48571428571429
-50.4834833848294,5.43207144231019,5.48571428571429
-50.3594453421148,5.4320990453111,5.48571428571429
-50.2354072994003,5.43212698976081,5.48571428571429
-50.1113692566857,5.43215527412815,5.48571428571429
-49.9873312139711,5.43218389670292,5.48571428571429
-49.8632931712566,5.43221285559001,5.48571428571429
-49.739255128542,5.43224214870332,5.48571428571429
-49.6152170858274,5.43227177375975,5.48571428571429
-49.4911790431129,5.43230172827306,5.48571428571429
-49.3671410003983,5.43233200954771,5.48571428571429
-49.2431029576837,5.43236261467265,5.48571428571429
-49.1190649149692,5.43239354051513,5.48571428571429
-48.9950268722546,5.43242478371445,5.48571428571429
-48.87098882954,5.4324563406757,5.48571428571429
-48.7469507868255,5.43248820756353,5.48571428571429
-48.6229127441109,5.43252038029592,5.48571428571429
-48.4988747013963,5.43255285453795,5.48571428571429
-48.3748366586817,5.43258562569563,5.48571428571429
-48.2507986159672,5.43261868890979,5.48571428571429
-48.1267605732526,5.43265203905001,5.48571428571429
-48.0027225305381,5.43268567070859,5.48571428571429
-47.8786844878235,5.43271957819471,5.48571428571429
-47.7546464451089,5.43275375552856,5.48571428571429
-47.6306084023943,5.43278819643573,5.48571428571429
-47.5065703596798,5.43282289434159,5.48571428571429
-47.3825323169652,5.43285784236595,5.48571428571429
-47.2584942742506,5.43289303331782,5.48571428571429
-47.1344562315361,5.43292845969034,5.48571428571429
-47.0104181888215,5.43296411365601,5.48571428571429
-46.8863801461069,5.43299998706203,5.48571428571429
-46.7623421033924,5.43303607142597,5.48571428571429
-46.6383040606778,5.43307235793166,5.48571428571429
-46.5142660179632,5.43310883742535,5.48571428571429
-46.3902279752486,5.43314550041229,5.48571428571429
-46.2661899325341,5.43318233705346,5.48571428571429
-46.1421518898195,5.43321933716277,5.48571428571429
-46.0181138471049,5.43325649020466,5.48571428571429
-45.8940758043904,5.43329378529195,5.48571428571429
-45.7700377616758,5.43333121118425,5.48571428571429
-45.6459997189612,5.43336875628676,5.48571428571429
-45.5219616762467,5.43340640864948,5.48571428571429
-45.3979236335321,5.43344415596698,5.48571428571429
-45.2738855908175,5.43348198557863,5.48571428571429
-45.149847548103,5.43351988446939,5.48571428571429
-45.0258095053884,5.43355783927111,5.48571428571429
-44.9017714626738,5.43359583626442,5.48571428571429
-44.7777334199593,5.43363386138125,5.48571428571429
-44.6536953772447,5.43367190020788,5.48571428571429
-44.5296573345301,5.4337099379887,5.48571428571429
-44.4056192918156,5.43374795963058,5.48571428571429
-44.281581249101,5.43378594970792,5.48571428571429
-44.1575432063864,5.43382389246839,5.48571428571429
-44.0335051636718,5.43386177183933,5.48571428571429
-43.9094671209573,5.43389957143496,5.48571428571429
-43.7854290782427,5.4339372745642,5.48571428571429
-43.6613910355282,5.43397486423932,5.48571428571429
-43.5373529928136,5.4340123231853,5.48571428571429
-43.413314950099,5.43404963384995,5.48571428571429
-43.2892769073844,5.43408677841483,5.48571428571429
-43.1652388646699,5.43412373880685,5.48571428571429
-43.0412008219553,5.43416049671075,5.48571428571429
-42.9171627792407,5.43419703358226,5.48571428571429
-42.7931247365262,5.43423333066213,5.48571428571429
-42.6690866938116,5.43426936899076,5.48571428571429
-42.545048651097,5.43430512942379,5.48571428571429
-42.4210106083825,5.43434059264826,5.48571428571429
-42.2969725656679,5.43437573919962,5.48571428571429
-42.1729345229533,5.43441054947939,5.48571428571429
-42.0488964802388,5.43444500377356,5.48571428571429
-41.9248584375242,5.43447908227167,5.48571428571429
-41.8008203948096,5.43451276508651,5.48571428571429
-41.6767823520951,5.4345460322745,5.48571428571429
-41.5527443093805,5.43457886385665,5.48571428571429
-41.4287062666659,5.43461123984007,5.48571428571429
-41.3046682239513,5.43464314024007,5.48571428571429
-41.1806301812368,5.43467454510267,5.48571428571429
-41.0565921385222,5.43470543452771,5.48571428571429
-40.9325540958076,5.43473578869221,5.48571428571429
-40.8085160530931,5.43476558787422,5.48571428571429
-40.6844780103785,5.43479481247692,5.48571428571429
-40.5604399676639,5.4348234430531,5.48571428571429
-40.4364019249494,5.4348514603297,5.48571428571429
-40.3123638822348,5.43487884523264,5.48571428571429
-40.1883258395202,5.43490557891176,5.48571428571429
-40.0642877968057,5.43493164276573,5.48571428571429
-39.9402497540911,5.43495701846701,5.48571428571429
-39.8162117113765,5.43498168798675,5.48571428571429
-39.692173668662,5.43500563361957,5.48571428571429
-39.5681356259474,5.43502883800808,5.48571428571429
-39.4440975832328,5.43505128416723,5.48571428571429
-39.3200595405182,5.4350729555083,5.48571428571429
-39.1960214978037,5.43509383586254,5.48571428571429
-39.0719834550891,5.43511390950432,5.48571428571429
-38.9479454123745,5.43513316117384,5.48571428571429
-38.82390736966,5.43515157609923,5.48571428571429
-38.6998693269454,5.43516914001802,5.48571428571429
-38.5758312842308,5.43518583919795,5.48571428571429
-38.4517932415163,5.43520166045704,5.48571428571429
-38.3277551988017,5.43521659118284,5.48571428571429
-38.2037171560871,5.43523061935081,5.48571428571429
-38.0796791133726,5.43524373354187,5.48571428571429
-37.955641070658,5.43525592295889,5.48571428571429
-37.8316030279434,5.43526717744229,5.48571428571429
-37.7075649852288,5.4352774874845,5.48571428571429
-37.5835269425143,5.43528684424342,5.48571428571429
-37.4594888997997,5.43529523955469,5.48571428571429
-37.3354508570851,5.43530266594289,5.48571428571429
-37.2114128143706,5.43530911663146,5.48571428571429
-37.087374771656,5.43531458555152,5.48571428571429
-36.9633367289414,5.4353190673494,5.48571428571429
-36.8392986862269,5.43532255739289,5.48571428571429
-36.7152606435123,5.43532505177638,5.48571428571429
-36.5912226007977,5.43532654732457,5.48571428571429
-36.4671845580832,5.435327041595,5.48571428571429
-36.3431465153686,5.43532653287931,5.48571428571429
-36.219108472654,5.43532502020322,5.48571428571429
-36.0950704299395,5.43532250332524,5.48571428571429
-35.9710323872249,5.43531898273417,5.48571428571429
-35.8469943445103,5.43531445964535,5.48571428571429
-35.7229563017957,5.43530893599572,5.48571428571429
-35.5989182590812,5.43530241443767,5.48571428571429
-35.4748802163666,5.43529489833177,5.48571428571429
-35.3508421736521,5.43528639173836,5.48571428571429
-35.2268041309375,5.43527689940808,5.48571428571429
-35.1027660882229,5.43526642677127,5.48571428571429
-34.9787280455083,5.43525497992647,5.48571428571429
-34.8546900027938,5.4352425656279,5.48571428571429
-34.7306519600792,5.43522919127197,5.48571428571429
-34.6066139173646,5.43521486488307,5.48571428571429
-34.4825758746501,5.43519959509833,5.48571428571429
-34.3585378319355,5.43518339115183,5.48571428571429
-34.2344997892209,5.43516626285793,5.48571428571429
-34.1104617465064,5.435148220594,5.48571428571429
-33.9864237037918,5.43512927528259,5.48571428571429
-33.8623856610772,5.43510943837298,5.48571428571429
-33.7383476183627,5.4350887218223,5.48571428571429
-33.6143095756481,5.43506713807616,5.48571428571429
-33.4902715329335,5.43504470004894,5.48571428571429
-33.3662334902189,5.4350214211038,5.48571428571429
-33.2421954475044,5.43499731503237,5.48571428571429
-33.1181574047898,5.43497239603424,5.48571428571429
-32.9941193620753,5.43494667869634,5.48571428571429
-32.8700813193607,5.43492017797224,5.48571428571429
-32.7460432766461,5.43489290916131,5.48571428571429
-32.6220052339315,5.43486488788804,5.48571428571429
-32.497967191217,5.4348361300813,5.48571428571429
-32.3739291485024,5.43480665195379,5.48571428571429
-32.2498911057878,5.4347764699816,5.48571428571429
-32.1258530630733,5.43474560088403,5.48571428571429
-32.0018150203587,5.43471406160357,5.48571428571429
-31.8777769776441,5.4346818692863,5.48571428571429
-31.7537389349296,5.43464904126251,5.48571428571429
-31.629700892215,5.43461559502773,5.48571428571429
-31.5056628495004,5.43458154822414,5.48571428571429
-31.3816248067859,5.43454691862248,5.48571428571429
-31.2575867640713,5.43451172410433,5.48571428571429
-31.1335487213567,5.43447598264498,5.48571428571429
-31.0095106786422,5.4344397122967,5.48571428571429
-30.8854726359276,5.43440293117269,5.48571428571429
-30.761434593213,5.43436565743152,5.48571428571429
-30.6373965504985,5.43432790926208,5.48571428571429
-30.5133585077839,5.43428970486932,5.48571428571429
-30.3893204650693,5.43425106246043,5.48571428571429
-30.2652824223547,5.43421200023169,5.48571428571429
-30.1412443796402,5.43417253635603,5.48571428571429
-30.0172063369256,5.43413268897117,5.48571428571429
-29.893168294211,5.43409247616839,5.48571428571429
-29.7691302514965,5.43405191598203,5.48571428571429
-29.6450922087819,5.43401102637962,5.48571428571429
-29.5210541660673,5.43396982525266,5.48571428571429
-29.3970161233528,5.43392833040807,5.48571428571429
-29.2729780806382,5.4338865595603,5.48571428571429
-29.1489400379236,5.43384453032416,5.48571428571429
-29.0249019952091,5.43380226020817,5.48571428571429
-28.9008639524945,5.43375976660874,5.48571428571429
-28.7768259097799,5.43371706680483,5.48571428571429
-28.6527878670654,5.43367417795337,5.48571428571429
-28.5287498243508,5.43363111708524,5.48571428571429
-28.4047117816362,5.43358790110191,5.48571428571429
-28.2806737389216,5.43354454677268,5.48571428571429
-28.1566356962071,5.43350107073252,5.48571428571429
-28.0325976534925,5.43345748948053,5.48571428571429
-27.9085596107779,5.43341381937895,5.48571428571429
-27.7845215680634,5.43337007665275,5.48571428571429
-27.6604835253488,5.43332627738981,5.48571428571429
-27.5364454826342,5.43328243754163,5.48571428571429
-27.4124074399197,5.43323857292455,5.48571428571429
-27.2883693972051,5.43319469922155,5.48571428571429
-27.1643313544905,5.43315083198454,5.48571428571429
-27.040293311776,5.43310698663715,5.48571428571429
-26.9162552690614,5.433063178478,5.48571428571429
-26.7922172263468,5.43301942268449,5.48571428571429
-26.6681791836322,5.43297573431704,5.48571428571429
-26.5441411409177,5.43293212832377,5.48571428571429
-26.4201030982031,5.43288861954565,5.48571428571429
-26.2960650554885,5.43284522272211,5.48571428571429
-26.172027012774,5.43280195249704,5.48571428571429
-26.0479889700594,5.43275882342524,5.48571428571429
-25.9239509273448,5.43271584997925,5.48571428571429
-25.7999128846303,5.43267304655663,5.48571428571429
-25.6758748419157,5.43263042748763,5.48571428571429
-25.5518367992011,5.43258800704319,5.48571428571429
-25.4277987564866,5.43254579944341,5.48571428571429
-25.303760713772,5.43250381886635,5.48571428571429
-25.1797226710574,5.43246207945723,5.48571428571429
-25.0556846283429,5.43242059533795,5.48571428571429
-24.9316465856283,5.43237938061708,5.48571428571429
-24.8076085429137,5.43233844940007,5.48571428571429
-24.6835705001992,5.43229781579997,5.48571428571429
-24.5595324574846,5.43225749394843,5.48571428571429
-24.43549441477,5.43221749800707,5.48571428571429
-24.3114563720554,5.43217784217921,5.48571428571429
-24.1874183293409,5.43213854072202,5.48571428571429
-24.0633802866263,5.43209960795895,5.48571428571429
-23.9393422439117,5.4320610582926,5.48571428571429
-23.8153042011972,5.43202290621793,5.48571428571429
-23.6912661584826,5.43198516633585,5.48571428571429
-23.567228115768,5.43194785336722,5.48571428571429
-23.4431900730535,5.4319109821672,5.48571428571429
-23.3191520303389,5.43187456774007,5.48571428571429
-23.1951139876243,5.43183862525435,5.48571428571429
-23.0710759449098,5.43180317005843,5.48571428571429
-22.9470379021952,5.43176821769661,5.48571428571429
-22.8229998594806,5.43173378392555,5.48571428571429
-22.698961816766,5.43169988473117,5.48571428571429
-22.5749237740515,5.43166653634608,5.48571428571429
-22.4508857313369,5.43163375526742,5.48571428571429
-22.3268476886224,5.43160155827521,5.48571428571429
-22.2028096459078,5.43156996245124,5.48571428571429
-22.0787716031932,5.43153898519847,5.48571428571429
-21.9547335604786,5.43150864426097,5.48571428571429
-21.8306955177641,5.43147895774449,5.48571428571429
-21.7066574750495,5.43144994413748,5.48571428571429
-21.5826194323349,5.43142162233292,5.48571428571429
-21.4585813896204,5.4313940116506,5.48571428571429
-21.3345433469058,5.43136713186018,5.48571428571429
-21.2105053041912,5.43134100320488,5.48571428571429
-21.0864672614767,5.43131564642592,5.48571428571429
-20.9624292187621,5.43129108278767,5.48571428571429
-20.8383911760475,5.43126733410357,5.48571428571429
-20.7143531333329,5.4312444227629,5.48571428571429
-20.5903150906184,5.43122237175833,5.48571428571429
-20.4662770479038,5.43120120471437,5.48571428571429
-20.3422390051893,5.4311809459167,5.48571428571429
-20.2182009624747,5.43116162034247,5.48571428571429
-20.0941629197601,5.43114325369159,5.48571428571429
-19.9701248770455,5.43112587241894,5.48571428571429
-19.846086834331,5.4311095037678,5.48571428571429
-19.7220487916164,5.43109417580424,5.48571428571429
-19.5980107489018,5.43107991745271,5.48571428571429
-19.4739727061873,5.43106675853287,5.48571428571429
-19.3499346634727,5.43105472979755,5.48571428571429
-19.2258966207581,5.43104386297211,5.48571428571429
-19.1018585780436,5.43103419079506,5.48571428571429
-18.977820535329,5.43102574706011,5.48571428571429
-18.8537824926144,5.43101856665963,5.48571428571429
-18.7297444498999,5.43101268562967,5.48571428571429
-18.6057064071853,5.43100814119648,5.48571428571429
-18.4816683644707,5.43100497182463,5.48571428571429
-18.3576303217562,5.43100321726688,5.48571428571429
-18.2335922790416,5.43100291861572,5.48571428571429
-18.109554236327,5.4310041183567,5.48571428571429
-17.9855161936125,5.43100686042369,5.48571428571429
-17.8614781508979,5.43101119025598,5.48571428571429
-17.7374401081833,5.43101715485746,5.48571428571429
-17.6134020654687,5.43102480285774,5.48571428571429
-17.4893640227542,5.43103418457554,5.48571428571429
-17.3653259800396,5.43104535208415,5.48571428571429
-17.241287937325,5.43105835927923,5.48571428571429
-17.1172498946105,5.43107326194891,5.48571428571429
-16.9932118518959,5.43109011784627,5.48571428571429
-16.8691738091813,5.43110898676437,5.48571428571429
-16.7451357664668,5.43112993061367,5.48571428571429
-16.6210977237522,5.43115301350224,5.48571428571429
-16.4970596810376,5.43117830181845,5.48571428571429
-16.3730216383231,5.43120586431653,5.48571428571429
-16.2489835956085,5.43123577220481,5.48571428571429
-16.1249455528939,5.4312680992369,5.48571428571429
-16.0009075101794,5.43130292180566,5.48571428571429
-15.8768694674648,5.43134031904017,5.48571428571429
-15.7528314247502,5.43138037290571,5.48571428571429
-15.6287933820356,5.43142316830662,5.48571428571429
-15.5047553393211,5.43146879319236,5.48571428571429
-15.3807172966065,5.43151733866648,5.48571428571429
-15.2566792538919,5.43156889909869,5.48571428571429
-15.1326412111774,5.43162357224001,5.48571428571429
-15.0086031684628,5.43168145934083,5.48571428571429
-14.8845651257482,5.43174266527204,5.48571428571429
-14.7605270830337,5.43180729864902,5.48571428571429
-14.6364890403191,5.43187547195845,5.48571428571429
-14.5124509976045,5.43194730168787,5.48571428571429
-14.38841295489,5.43202290845779,5.48571428571429
-14.2643749121754,5.43210241715622,5.48571428571429
-14.1403368694608,5.43218595707546,5.48571428571429
-14.0162988267463,5.43227366205083,5.48571428571429
-13.8922607840317,5.4323656706011,5.48571428571429
-13.7682227413171,5.43246212607033,5.48571428571429
-13.6441846986025,5.43256317677068,5.48571428571429
-13.520146655888,5.43266897612578,5.48571428571429
-13.3961086131734,5.43277968281416,5.48571428571429
-13.2720705704588,5.43289546091218,5.48571428571429
-13.1480325277443,5.43301648003578,5.48571428571429
-13.0239944850297,5.43314291548034,5.48571428571429
-12.8999564423151,5.43327494835781,5.48571428571429
-12.7759183996006,5.43341276573019,5.48571428571429
-12.651880356886,5.4335565607383,5.48571428571429
-12.5278423141714,5.43370653272471,5.48571428571429
-12.4038042714569,5.43386288734948,5.48571428571429
-12.2797662287423,5.43402583669728,5.48571428571429
-12.1557281860277,5.43419559937435,5.48571428571429
-12.0316901433132,5.43437240059346,5.48571428571429
-11.9076521005986,5.43455647224487,5.48571428571429
-11.783614057884,5.43474805295134,5.48571428571429
-11.6595760151694,5.43494738810454,5.48571428571429
-11.5355379724549,5.43515472988054,5.48571428571429
-11.4114999297403,5.43537033723135,5.48571428571429
-11.2874618870257,5.4355944758495,5.48571428571429
-11.1634238443112,5.43582741810231,5.48571428571429
-11.0393858015966,5.43606944293217,5.48571428571429
-10.915347758882,5.43632083571887,5.48571428571429
-10.7913097161675,5.43658188809968,5.48571428571429
-10.6672716734529,5.4368528977427,5.48571428571429
-10.5432336307383,5.43713416806838,5.48571428571429
-10.4191955880238,5.43742600791402,5.48571428571429
-10.2951575453092,5.43772873113565,5.48571428571429
-10.1711195025946,5.43804265614118,5.48571428571429
-10.04708145988,5.43836810534859,5.48571428571429
-9.92304341716549,5.43870540456244,5.48571428571429
-9.79900537445091,5.43905488226177,5.48571428571429
-9.67496733173635,5.43941686879194,5.48571428571429
-9.55092928902178,5.43979169545304,5.48571428571429
-9.42689124630722,5.44017969347695,5.48571428571429
-9.30285320359265,5.44058119288516,5.48571428571429
-9.17881516087807,5.44099652121931,5.48571428571429
-9.05477711816351,5.44142600213639,5.48571428571429
-8.93073907544894,5.44186995386063,5.48571428571429
-8.80670103273438,5.44232868748432,5.48571428571429
-8.68266299001979,5.44280250511027,5.48571428571429
-8.55862494730523,5.44329169782895,5.48571428571429
-8.43458690459066,5.4437965435242,5.48571428571429
-8.31054886187609,5.44431730450229,5.48571428571429
-8.18651081916153,5.44485422494036,5.48571428571429
-8.06247277644695,5.44540752815148,5.48571428571429
-7.93843473373239,5.44597741366559,5.48571428571429
-7.81439669101782,5.44656405412749,5.48571428571429
-7.69035864830326,5.44716759201529,5.48571428571429
-7.56632060558869,5.44778813618587,5.48571428571429
-7.44228256287411,5.44842575825655,5.48571428571429
-7.31824452015955,5.44908048883612,5.48571428571429
-7.19420647744498,5.44975231362194,5.48571428571429
-7.07016843473042,5.45044116938427,5.48571428571429
-6.94613039201585,5.45114693986357,5.48571428571429
-6.82209234930127,5.45186945161147,5.48571428571429
-6.6980543065867,5.45260846981128,5.48571428571429
-6.57401626387212,5.45336369411937,5.48571428571429
-6.44997822115756,5.45413475457429,5.48571428571429
-6.32594017844299,5.45492120762605,5.48571428571429
-6.20190213572843,5.45572253234338,5.48571428571429
-6.07786409301386,5.45653812686197,5.48571428571429
-5.9538260502993,5.45736730514148,5.48571428571429
-5.82978800758472,5.458209294103,5.48571428571429
-5.70574996487015,5.45906323122231,5.48571428571429
-5.58171192215559,5.45992816265605,5.48571428571429
-5.45767387944102,5.46080304197926,5.48571428571429
-5.33363583672646,5.46168672961219,5.48571428571429
-5.20959779401188,5.46257799301184,5.48571428571429
-5.08555975129732,5.46347550770009,5.48571428571429
-4.96152170858274,5.46437785919385,5.48571428571429
-4.83748366586816,5.46528354589474,5.48571428571429
-4.7134456231536,5.46619098298526,5.48571428571429
-4.58940758043903,5.4670985073661,5.48571428571429
-4.46536953772447,5.46800438365425,5.48571428571429
-4.3413314950099,5.46890681124547,5.48571428571429
-4.21729345229534,5.46980393242595,5.48571428571429
-4.09325540958076,5.47069384149873,5.48571428571429
-3.9692173668662,5.47157459486958,5.48571428571429
-3.84517932415163,5.47244422201634,5.48571428571429
-3.72114128143706,5.47330073724443,5.48571428571429
-3.5971032387225,5.47414215211144,5.48571428571429
-3.47306519600792,5.47496648838442,5.48571428571429
-3.34902715329336,5.47577179137695,5.48571428571429
-3.22498911057878,5.47655614349859,5.48571428571429
-3.10095106786422,5.47731767783813,5.48571428571429
-2.97691302514964,5.47805459159478,5.48571428571429
-2.85287498243507,5.47876515916763,5.48571428571429
-2.72883693972051,5.47944774471501,5.48571428571429
-2.60479889700594,5.48010081400013,5.48571428571429
-2.48076085429138,5.48072294534954,5.48571428571429
-2.3567228115768,5.48131283956444,5.48571428571429
-2.23268476886224,5.48186932864286,5.48571428571429
-2.10864672614767,5.48239138319185,5.48571428571429
-1.98460868343309,5.48287811843278,5.48571428571429
-1.86057064071854,5.48332879872909,5.48571428571429
-1.73653259800396,5.48374284059309,5.48571428571429
-1.6124945552894,5.48411981415675,5.48571428571429
-1.48845651257483,5.48445944311895,5.48571428571429
-1.36441846986025,5.48476160320856,5.48571428571429
-1.24038042714568,5.48502631922783,5.48571428571429
-1.11634238443111,5.48525376076307,5.48571428571429
-0.992304341716547,5.48544423666944,5.48571428571429
-0.868266299001974,5.48559818845332,5.48571428571429
-0.744228256287414,5.48571618268833,5.48571428571429
-0.62019021357284,5.48579890261048,5.48571428571429
-0.496152170858281,5.48584713904349,5.48571428571429
-0.372114128143707,5.48586178080697,5.48571428571429
-0.248076085429133,5.4858438047589,5.48571428571429
-0.124038042714574,5.48579426561926,5.48571428571429
0,5.48571428571429,5.48571428571429


==> data/text/stab_weak_coupling_b_zoom.csv <==
etalambda,rhoB,w
-1,5.48543348694536,5.48571428571429
-0.947368421052632,5.48550420160348,5.48571428571429
-0.894736842105263,5.48556837317411,5.48571428571429
-0.842105263157895,5.48562604569423,5.48571428571429
-0.789473684210526,5.48567726704587,5.48571428571429
-0.736842105263158,5.48572208883523,5.48571428571429
-0.684210526315789,5.48576056626822,5.48571428571429
-0.631578947368421,5.48579275802247,5.48571428571429
-0.578947368421053,5.48581872611656,5.48571428571429
-0.526315789473684,5.48583853577653,5.48571428571429
-0.473684210526316,5.48585225530027,5.48571428571429
-0.421052631578947,5.48585995591999,5.48571428571429
-0.368421052631579,5.48586171166328,5.48571428571429
-0.315789473684211,5.48585759921305,5.48571428571429
-0.263157894736842,5.48584769776667,5.48571428571429
-0.210526315789474,5.48583208889466,5.48571428571429
-0.157894736842105,5.48581085639938,5.48571428571429
-0.105263157894737,5.48578408617382,5.48571428571429
-0.0526315789473685,5.48575186606103,5.48571428571429
0,5.48571428571429,5.48571428571429

